Packet Timescale Wavelength Switching Enabled by Regression Optimisation

A linear regression algorithm is applied to a digital-supermode distributed Bragg reflector laser to optimise wavelength switching times. The algorithm uses the output of a digital coherent receiver as feedback to update the pre-emphasis weights applied to the laser section currents. This permits in-situ calculation without manual weight adjustments. The application of this optimiser to a representative subsection of channels indicates this commercially available laser can rapidly reconfigure over 6.05 THz, supporting 122 channels, in less than 10 ns.

==> Data/dI_vs_switchTime.txt <==
rise_dI	riseTime	fall_dI	fallTime
30.5	7.9619375	0.46	7.157916667
40.5	8.058927083	0.5	4.61003125
5.6	4.897989583	0.25	0.845458333
43.5	7.413145833	0.5	3.840927083
12.5	6.9275	0.25	2.492778388
44.5	9.233635417	30.5	8.1705
0	5.155375	30.96	7.484166667
17.85	6.358895833	24.9	5.624625
42	6.0281875	31	8
23.7	7.056375	18	4.911375
33.35	7.891708333	30.5	7.952479167
28	4.412197917	12.65	4.281875
34.7	5.843979167	30.75	6.369
31.5	7.058375	6.8	1.3129375
39.4	8.580760417	31	6.519822917
45	9.27975	2.5	1.712791667
10	6.12684375	30.75	6.589416667
13	6.423125	40.5	6.981125
14	6.260614583	10	3.68034375
11.5	6.153635417	40.96	7.271447917
2.85	6.327875	34.9	5.693770833
4.2	6.144864583	41	7.100447917
1	2.0839375	28	5.957979167
8.9	6.202510417	40.5	7.579
14.5	5.528666667	22.65	5.53575
3	3.755114583	40.75	6.491
4	4.967479167	16.8	4.44225
1.5	3.045041667	7.15	4.519375
4.5	4.39825	41	6.911760417
0.46	3.850875	12.5	4.457
30.96	4.804364583	5.8	1.329791667
40.96	5.22878125	40.75	6.234958333
6.06	4.51878125	9	4.302
43.96	6.42225	1.1	2.664
12.96	6.364697917	0.04	4.16315625
44.96	6.683125	0.04	2.434858333
0.46	6.2380625	5.6	7.7
18.31	6.163677083	6.06	4.923395833
42.46	6.66	6.1	5.7
0.21	4.6815	5.6	6.83534375
24.16	6.003770833	5.85	6.475625
33.81	5.906635417	6.1	5.7565
28.46	4.2765625	5.85	8.4
35.16	5.887375	43.5	7.6
0.21	4.33775	13	4.003364583
31.96	4.424770833	3	6.5335
39.86	6.5616875	43.96	8.47690625
45.46	6.712916667	37.9	7.51875
24.9	6.039895833	44	6.256
34.9	5.501125	31	8.440625
37.9	7.51125	43.5	7.17990625
6.9	3.730927083	25.65	5.08075
38.9	7.82125	1.5	5.589625
12.25	6.7435	43.75	8.16875
36.4	8.1825	19.8	4.726875
18.1	6.750458333	10.15	4.963125
27.75	6.727958333	44	7.7725
22.4	6.78596875	15.5	4.01375
29.1	6.910729167	8.8	4.843625
25.9	6.185489583	43.75	6.635208333
33.8	4.808895833	12	3.20675
39.4	5.145697917	4.1	1.455
1	7.046541667	12.5	5.67109375
1.5	5.90275	12.96	7.122822917
0.5	7.4	6.9	7.458135417
31	4.853635417	13	6.004166667
41	5.32590625	12.5	5.152885417
0.04	1.93125	12.75	4.79359375
6.1	7.4	13	6.485885417
44	5.623614583	12.75	4.755625
13	6.78725	44.5	7.617125
45	6.745791667	14	5.902375
0.5	6.365497619	4	4.97
18.35	6.30715625	44.96	7.011666667
42.5	6.997375	38.9	6.3575
0.25	3.836229167	1	7.538260417
24.2	6.19375	45	6.374125
33.85	5.991916667	32	6.495041667
0	1.658854167	44.5	6.44609375
28.5	6.085208333	26.65	4.37525
35.2	6.5769375	2.5	6.63753125
0.25	3.582072917	44.75	6.99765625
32	4.327510417	20.8	6.477947917
39.9	5.2726875	11.15	2.780125
45.5	5.128479167	45	7.197395833
18	5.961	16.5	4.763802083
28	6.308	9.8	4.500875
31	7.88	44.75	6.49115625
32	5.510822917	13	5.038375
5.35	3.33028125	5.1	6.832614583
29.5	5.75625	0.46	1.733020833
11.2	5.806479167	0.5	5.760416209
20.85	6.492	0.25	5.52825
15.5	3.97625	0.5	3.284822917
22.2	4.06053125	0.25	2.473625
19	4.116822917	17.85	6.483854167
26.9	6.941125	18.31	6.334083333
32.5	8.073364583	12.25	4.512125
0.5	4.719125	18.35	7.216375
0	5.681895833	5.35	2.82690625
30.5	6.371354167	17.85	5.457625
40.5	6.362072917	18.1	5.01190625
5.6	6.691333333	18.35	5.207229167
43.5	6.9636875	18.1	5.757489583
12.5	6.3258125	42	6.3795
44.5	4.969260417	11.5	4.565114583
17.85	4.407	1.5	5.462625
42	8.1575	42.46	6.669125
23.7	6.160489583	36.4	6.36215625
33.35	6.5475	42.5	7.1755
28	6.982239583	29.5	7.085
34.7	7.326458333	42	7.049364583
31.5	5.152125	24.15	5.173979167
39.4	8.804791667	42.25	6.417333333
45	8.09425	18.3	3.228875
12.65	6.900333333	8.65	2.781625
22.65	7.326864583	42.5	8.348125
25.65	7.297625	14	4.582885417
26.65	7.1401875	7.3	5.25
24.15	5.4125	42.25	7.189322917
5.85	5.380916667	10.5	6.738625
15.5	3.646395833	2.6	0.94
10.15	5.418520833	0.21	1.80859375
16.85	4.316125	0.25	3.40365625
13.65	2.979625	0.25	2.115625
21.55	4.290916667	23.7	5.56434375
27.15	6.871875	24.16	6.284104167
1.5	5.380239583	18.1	6.35325
2.5	5.826625	24.2	6.605375
3	0.813135417	11.2	3.498583333
0.25	6.199875	23.7	6.96225
30.75	6.650375	5.85	2.271510417
40.75	7.713885417	23.95	6.697125
5.85	3.8735625	24.2	8.1086875
43.75	7.338854167	23.95	6.931322917
12.75	6.5805	33.35	8.015427083
44.75	5.406354167	2.85	3.459833333
0.25	1.068489583	33.81	6.396729167
18.1	5.396645833	27.75	5.477875
42.25	5.232989583	33.85	6.879354167
23.95	7.78225	20.85	4.273375
33.6	7.614354167	33.35	7.301875
28.25	7.65565625	15.5	3.785625
34.95	7.272645833	33.6	6.97175
0	4.711572917	9.65	2.98675
31.75	6.277197917	33.85	7.07125
39.65	8.799177083	5.35	2.984375
45.25	7.103239583	33.6	7.99175
6.8	5.823947917	1.85	3.538479167
16.8	7.95875	28	5.405
19.8	7.8575	28.46	6.747614583
20.8	6.621666667	22.4	5.080864583
18.3	8.05625	28.5	7.371895833
9.65	2.909166667	15.5	3.226125
4.3	0.778625	28	5.428395833
11	2.21475	10.15	4.638875
7.8	2.14575	28.25	7.140197917
15.7	7.433364583	4.3	2.863760417
21.3	7.164052083	28.5	6.796375
7.15	6.394375	28.25	7.834125
10.15	3.821322917	34.7	7.46
11.15	6.190375	4.2	0.248875
8.65	2.8583125	35.16	7.0135
1.35	2.755416667	29.1	5.967333333
6.05	6.45625	35.2	9.1
11.65	6.26125	22.2	6.098125
0.5	4.679604167	34.7	6.2025
31	6.252291667	16.85	5.767645833
41	6.03890625	34.95	7.608
0.04	4.715625	11	4.1980625
6.1	5.401375	1.35	3.6
44	6.02875	35.2	6.8215625
0	1.768385417	6.7	4.3175625
13	5.96525	34.95	6.49975
45	6.2925	3.2	2.464072024
0.5	6.021760417	0.21	3.18825
18.35	5.61475	0.25	5.02625
42.5	6.0475	0.25	2.336229167
0.25	3.262125	31.5	7.307052083
24.2	5.502197917	1	2.7481875
33.85	4.674697917	31.96	6.7835
28.5	4.364229167	25.9	4.797552083
35.2	4.821427083	32	9.03075
0.25	6.482	19	4.484125
32	5.632125	31.5	8.284010417
39.9	7.02175	13.65	3.2253125
45.5	7.17978125	31.75	6.739177083
2.5	4.123125	7.8	2.817125
12.5	4.1319375	32	6.524604167
15.5	6.50325	3.5	0.454125
16.5	6.85975	31.75	7.502020833
14	6.506791667	39.4	6.928197917
5.35	5.86175	8.9	5.035125
6.7	3.511916667	39.86	6.952291667
3.5	1.7795	33.8	5.606770833
11.4	6.7125	39.9	6.26775
17	7.285166667	26.9	4.7845
5.8	0.92809375	39.4	6.668
8.8	5.7	21.55	5.38375
9.8	6.434	39.65	6.750989583
7.3	5.692510417	15.7	6.098104167
4.7	5.66875	6.05	7.675833333
10.3	6.2421875	39.9	6.738375
0.25	4.529177083	11.4	5.692
30.75	5.552375	4.7	2.392416667
40.75	5.851760417	39.65	6.573333333
5.85	6.189625	7.9	5.300375
43.75	6.6545	45	7.015666667
12.75	4.448979167	14.5	5.693375
44.75	5.9103125	4.5	6.6
0.25	3.5245	45.46	7.31496875
18.1	4.852291667	39.4	5.24
42.25	7.572020833	1.5	5.686125
0	6.6525	45.5	6.79709375
23.95	4.672572917	32.5	5.628625
33.6	4.9409375	0.5	4.459291667
28.25	5.450979167	45	6.782635417
34.95	4.656375	27.15	5.443125
31.75	6.459125	3	4.81275
39.65	5.617625	45.25	7.124385417
45.25	7.593895833	21.3	5.221625
9	5.084	11.65	4.30575
12	6.52225	45.5	6.9655
13	6.47125	17	5.2475
10.5	5.892	10.3	2.459541667
1.85	6.058875	45.25	6.702197917
3.2	3.563479167	13.5	3.738916667
7.9	4.786145833	5.6	0.24016287
13.5	3.19075	nan	nan
1.1	3.9	nan	nan
4.1	4.708833333	nan	nan
5.1	5.797625	nan	nan
2.6	1.8020625	nan	nan
5.6	2.546543279	nan	nan


==> Data/default_cdf.txt <==
X	Y
0	0
0.36425	0
0.36425	0.002267574
0.617125	0.002267574
0.617125	0.004535147
0.723523214	0.004535147
0.723523214	0.006802721
0.753	0.006802721
0.753	0.009070295
0.978572917	0.009070295
0.978572917	0.011337868
1.01375	0.011337868
1.01375	0.013605442
1.056229167	0.013605442
1.056229167	0.015873016
1.154302083	0.015873016
1.154302083	0.01814059
1.205	0.01814059
1.205	0.020408163
1.249927083	0.020408163
1.249927083	0.022675737
1.263125	0.022675737
1.263125	0.024943311
1.4005	0.024943311
1.4005	0.027210884
1.416479029	0.027210884
1.416479029	0.029478458
1.802760417	0.029478458
1.802760417	0.031746032
2.04303125	0.031746032
2.04303125	0.034013605
2.069677083	0.034013605
2.069677083	0.036281179
2.093739583	0.036281179
2.093739583	0.038548753
2.270375	0.038548753
2.270375	0.040816327
2.270552083	0.040816327
2.270552083	0.0430839
2.276802083	0.0430839
2.276802083	0.045351474
2.301770833	0.045351474
2.301770833	0.047619048
2.327125	0.047619048
2.327125	0.049886621
2.347489583	0.049886621
2.347489583	0.052154195
2.360375	0.052154195
2.360375	0.054421769
2.3845	0.054421769
2.3845	0.056689342
2.38475	0.056689342
2.38475	0.058956916
2.407677083	0.058956916
2.407677083	0.06122449
2.478729167	0.06122449
2.478729167	0.063492063
2.544125	0.063492063
2.544125	0.065759637
2.586229167	0.065759637
2.586229167	0.068027211
2.60296875	0.068027211
2.60296875	0.070294785
2.712177083	0.070294785
2.712177083	0.072562358
2.719635417	0.072562358
2.719635417	0.074829932
2.731875	0.074829932
2.731875	0.077097506
2.7355	0.077097506
2.7355	0.079365079
2.787135417	0.079365079
2.787135417	0.081632653
2.818125	0.081632653
2.818125	0.083900227
2.82225	0.083900227
2.82225	0.0861678
2.83259375	0.0861678
2.83259375	0.088435374
2.837625	0.088435374
2.837625	0.090702948
2.92725	0.090702948
2.92725	0.092970522
2.93153125	0.092970522
2.93153125	0.095238095
2.945625	0.095238095
2.945625	0.097505669
3.077802083	0.097505669
3.077802083	0.099773243
3.098239583	0.099773243
3.098239583	0.102040816
3.174	0.102040816
3.174	0.10430839
3.17490625	0.10430839
3.17490625	0.106575964
3.295427083	0.106575964
3.295427083	0.108843537
3.3075	0.108843537
3.3075	0.111111111
3.332	0.111111111
3.332	0.113378685
3.356875	0.113378685
3.356875	0.115646259
3.386875	0.115646259
3.386875	0.117913832
3.4635625	0.117913832
3.4635625	0.120181406
3.498260417	0.120181406
3.498260417	0.12244898
3.506541667	0.12244898
3.506541667	0.124716553
3.53225	0.124716553
3.53225	0.126984127
3.545	0.126984127
3.545	0.129251701
3.57540625	0.129251701
3.57540625	0.131519274
3.665875	0.131519274
3.665875	0.133786848
3.696	0.133786848
3.696	0.136054422
3.71115625	0.136054422
3.71115625	0.138321995
3.72075	0.138321995
3.72075	0.140589569
3.8343125	0.140589569
3.8343125	0.142857143
3.841833333	0.142857143
3.841833333	0.145124717
3.92025	0.145124717
3.92025	0.14739229
3.929020833	0.14739229
3.929020833	0.149659864
3.946375	0.149659864
3.946375	0.151927438
3.96075	0.151927438
3.96075	0.154195011
4.08225	0.154195011
4.08225	0.156462585
4.163125	0.156462585
4.163125	0.158730159
4.229447917	0.158730159
4.229447917	0.160997732
4.25146875	0.160997732
4.25146875	0.163265306
4.3499125	0.163265306
4.3499125	0.16553288
4.3565	0.16553288
4.3565	0.167800454
4.359375	0.167800454
4.359375	0.170068027
4.359875	0.170068027
4.359875	0.172335601
4.371197917	0.172335601
4.371197917	0.174603175
4.383697917	0.174603175
4.383697917	0.176870748
4.3910625	0.176870748
4.3910625	0.179138322
4.435375	0.179138322
4.435375	0.181405896
4.49303125	0.181405896
4.49303125	0.183673469
4.603875	0.183673469
4.603875	0.185941043
4.646125	0.185941043
4.646125	0.188208617
4.749875	0.188208617
4.749875	0.19047619
4.78875	0.19047619
4.78875	0.192743764
4.791	0.192743764
4.791	0.195011338
4.857020833	0.195011338
4.857020833	0.197278912
4.875291667	0.197278912
4.875291667	0.199546485
4.893697917	0.199546485
4.893697917	0.201814059
4.904875	0.201814059
4.904875	0.204081633
4.954864583	0.204081633
4.954864583	0.206349206
4.973489583	0.206349206
4.973489583	0.20861678
4.9905	0.20861678
4.9905	0.210884354
5.00475	0.210884354
5.00475	0.213151927
5.012677083	0.213151927
5.012677083	0.215419501
5.019625	0.215419501
5.019625	0.217687075
5.12678125	0.217687075
5.12678125	0.219954649
5.158833333	0.219954649
5.158833333	0.222222222
5.16625	0.222222222
5.16625	0.224489796
5.181917857	0.224489796
5.181917857	0.22675737
5.21646875	0.22675737
5.21646875	0.229024943
5.357875	0.229024943
5.357875	0.231292517
5.36134375	0.231292517
5.36134375	0.233560091
5.541	0.233560091
5.541	0.235827664
5.542875	0.235827664
5.542875	0.238095238
5.65175	0.238095238
5.65175	0.240362812
5.66525	0.240362812
5.66525	0.242630385
5.713635417	0.242630385
5.713635417	0.244897959
5.74809375	0.244897959
5.74809375	0.247165533
5.828291667	0.247165533
5.828291667	0.249433107
5.8445	0.249433107
5.8445	0.25170068
5.9545	0.25170068
5.9545	0.253968254
6.073041667	0.253968254
6.073041667	0.256235828
6.115427083	0.256235828
6.115427083	0.258503401
6.191208333	0.258503401
6.191208333	0.260770975
6.22290641	0.260770975
6.22290641	0.263038549
6.3805	0.263038549
6.3805	0.265306122
6.39675	0.265306122
6.39675	0.267573696
6.449	0.267573696
6.449	0.26984127
6.5415	0.26984127
6.5415	0.272108844
6.67328125	0.272108844
6.67328125	0.274376417
6.75525	0.274376417
6.75525	0.276643991
6.762625	0.276643991
6.762625	0.278911565
6.769354167	0.278911565
6.769354167	0.281179138
7.011427083	0.281179138
7.011427083	0.283446712
7.24828125	0.283446712
7.24828125	0.285714286
7.377395833	0.285714286
7.377395833	0.287981859
7.4473125	0.287981859
7.4473125	0.290249433
7.47625	0.290249433
7.47625	0.292517007
7.568875	0.292517007
7.568875	0.29478458
7.57625	0.29478458
7.57625	0.297052154
7.599475	0.297052154
7.599475	0.299319728
7.625885417	0.299319728
7.625885417	0.301587302
7.6885	0.301587302
7.6885	0.303854875
7.761020833	0.303854875
7.761020833	0.306122449
7.95525	0.306122449
7.95525	0.308390023
8.023322917	0.308390023
8.023322917	0.310657596
8.1035	0.310657596
8.1035	0.31292517
8.1065	0.31292517
8.1065	0.315192744
8.108510417	0.315192744
8.108510417	0.317460317
8.316	0.317460317
8.316	0.319727891
8.450427083	0.319727891
8.450427083	0.321995465
8.577302083	0.321995465
8.577302083	0.324263039
8.827802083	0.324263039
8.827802083	0.326530612
8.853375	0.326530612
8.853375	0.328798186
8.948375	0.328798186
8.948375	0.33106576
9.060333333	0.33106576
9.060333333	0.333333333
9.227177083	0.333333333
9.227177083	0.335600907
9.248947917	0.335600907
9.248947917	0.337868481
9.26625	0.337868481
9.26625	0.340136054
9.276955882	0.340136054
9.276955882	0.342403628
9.465375	0.342403628
9.465375	0.344671202
9.483708333	0.344671202
9.483708333	0.346938776
9.545375	0.346938776
9.545375	0.349206349
9.9111875	0.349206349
9.9111875	0.351473923
10.32	0.351473923
10.32	0.353741497
10.33275	0.353741497
10.33275	0.35600907
10.395125	0.35600907
10.395125	0.358276644
10.5641875	0.358276644
10.5641875	0.360544218
11.01175	0.360544218
11.01175	0.362811791
11.077	0.362811791
11.077	0.365079365
11.078875	0.365079365
11.078875	0.367346939
11.10084375	0.367346939
11.10084375	0.369614512
11.13315625	0.369614512
11.13315625	0.371882086
11.15619792	0.371882086
11.15619792	0.37414966
11.19321875	0.37414966
11.19321875	0.376417234
11.1936875	0.376417234
11.1936875	0.378684807
11.21898958	0.378684807
11.21898958	0.380952381
11.2523125	0.380952381
11.2523125	0.383219955
11.27395833	0.383219955
11.27395833	0.385487528
11.28	0.385487528
11.28	0.387755102
11.34788542	0.387755102
11.34788542	0.390022676
11.38	0.390022676
11.38	0.392290249
11.73042708	0.392290249
11.73042708	0.394557823
11.77309375	0.394557823
11.77309375	0.396825397
11.80286458	0.396825397
11.80286458	0.399092971
11.88195833	0.399092971
11.88195833	0.401360544
11.89765625	0.401360544
11.89765625	0.403628118
11.9746875	0.403628118
11.9746875	0.405895692
11.98	0.405895692
11.98	0.410430839
12.06503125	0.410430839
12.06503125	0.412698413
12.07757292	0.412698413
12.07757292	0.414965986
12.07885069	0.414965986
12.07885069	0.41723356
12.12045833	0.41723356
12.12045833	0.419501134
12.13730208	0.419501134
12.13730208	0.421768707
12.17421875	0.421768707
12.17421875	0.424036281
12.30023958	0.424036281
12.30023958	0.426303855
12.37602083	0.426303855
12.37602083	0.428571429
12.38842708	0.428571429
12.38842708	0.430839002
12.40032292	0.430839002
12.40032292	0.433106576
12.416	0.433106576
12.416	0.43537415
12.44369792	0.43537415
12.44369792	0.437641723
12.46760417	0.437641723
12.46760417	0.439909297
12.52580208	0.439909297
12.52580208	0.442176871
12.53914583	0.442176871
12.53914583	0.444444444
12.56486458	0.444444444
12.56486458	0.446712018
12.59885417	0.446712018
12.59885417	0.448979592
12.642375	0.448979592
12.642375	0.451247166
12.64454167	0.451247166
12.64454167	0.453514739
12.65114583	0.453514739
12.65114583	0.455782313
12.65155208	0.455782313
12.65155208	0.458049887
12.68417708	0.458049887
12.68417708	0.46031746
12.75278125	0.46031746
12.75278125	0.462585034
12.76183333	0.462585034
12.76183333	0.464852608
12.91447917	0.464852608
12.91447917	0.467120181
12.94322917	0.467120181
12.94322917	0.469387755
13.0175	0.469387755
13.0175	0.471655329
13.02697917	0.471655329
13.02697917	0.473922902
13.0301875	0.473922902
13.0301875	0.476190476
13.10676042	0.476190476
13.10676042	0.47845805
13.15413542	0.47845805
13.15413542	0.480725624
13.25696875	0.480725624
13.25696875	0.482993197
13.37738542	0.482993197
13.37738542	0.485260771
13.43485417	0.485260771
13.43485417	0.487528345
13.53723958	0.487528345
13.53723958	0.489795918
13.56322917	0.489795918
13.56322917	0.492063492
13.60679167	0.492063492
13.60679167	0.494331066
13.6145	0.494331066
13.6145	0.496598639
13.63755208	0.496598639
13.63755208	0.498866213
13.69725	0.498866213
13.69725	0.501133787
13.83204167	0.501133787
13.83204167	0.503401361
13.85391667	0.503401361
13.85391667	0.505668934
13.891125	0.505668934
13.891125	0.507936508
13.9	0.507936508
13.9	0.510204082
13.932875	0.510204082
13.932875	0.512471655
13.9525	0.512471655
13.9525	0.514739229
14.04096875	0.514739229
14.04096875	0.517006803
14.16175	0.517006803
14.16175	0.519274376
14.205375	0.519274376
14.205375	0.52154195
14.29753125	0.52154195
14.29753125	0.523809524
14.32825	0.523809524
14.32825	0.526077098
14.519625	0.526077098
14.519625	0.528344671
14.5961875	0.528344671
14.5961875	0.530612245
14.59914583	0.530612245
14.59914583	0.532879819
14.78248958	0.532879819
14.78248958	0.535147392
14.88975	0.535147392
14.88975	0.537414966
14.88975	0.537414966
14.88975	0.53968254
14.93002083	0.53968254
14.93002083	0.541950113
15.0395	0.541950113
15.0395	0.544217687
15.078125	0.544217687
15.078125	0.546485261
15.11478125	0.546485261
15.11478125	0.548752834
15.12252083	0.548752834
15.12252083	0.551020408
15.348375	0.551020408
15.348375	0.553287982
15.415125	0.553287982
15.415125	0.555555556
15.52313113	0.555555556
15.52313113	0.557823129
15.687875	0.557823129
15.687875	0.560090703
15.73575	0.560090703
15.73575	0.562358277
15.79529167	0.562358277
15.79529167	0.56462585
15.871	0.56462585
15.871	0.566893424
16.03317708	0.566893424
16.03317708	0.569160998
16.07475	0.569160998
16.07475	0.571428571
16.083875	0.571428571
16.083875	0.573696145
16.14448958	0.573696145
16.14448958	0.575963719
16.153375	0.575963719
16.153375	0.578231293
16.3396875	0.578231293
16.3396875	0.580498866
16.487375	0.580498866
16.487375	0.58276644
16.49007292	0.58276644
16.49007292	0.585034014
16.51414583	0.585034014
16.51414583	0.587301587
16.910875	0.587301587
16.910875	0.589569161
16.95271875	0.589569161
16.95271875	0.591836735
16.97017708	0.591836735
16.97017708	0.594104308
17.411125	0.594104308
17.411125	0.596371882
17.45451042	0.596371882
17.45451042	0.598639456
18.319875	0.598639456
18.319875	0.600907029
18.440625	0.600907029
18.440625	0.603174603
19.110375	0.603174603
19.110375	0.605442177
19.118375	0.605442177
19.118375	0.607709751
19.583375	0.607709751
19.583375	0.609977324
20.15315625	0.609977324
20.15315625	0.612244898
20.33635417	0.612244898
20.33635417	0.614512472
20.574	0.614512472
20.574	0.616780045
20.63871875	0.616780045
20.63871875	0.619047619
20.96196875	0.619047619
20.96196875	0.621315193
21.24394792	0.621315193
21.24394792	0.623582766
21.38925	0.623582766
21.38925	0.62585034
21.9395625	0.62585034
21.9395625	0.628117914
22.55586458	0.628117914
22.55586458	0.630385488
22.60414583	0.630385488
22.60414583	0.632653061
23.0055	0.632653061
23.0055	0.634920635
23.11850833	0.634920635
23.11850833	0.637188209
23.203375	0.637188209
23.203375	0.639455782
23.35954167	0.639455782
23.35954167	0.641723356
23.38805208	0.641723356
23.38805208	0.64399093
23.48925	0.64399093
23.48925	0.646258503
23.57877083	0.646258503
23.57877083	0.648526077
23.796875	0.648526077
23.796875	0.650793651
23.924	0.650793651
23.924	0.653061224
24.070125	0.653061224
24.070125	0.655328798
24.12884375	0.655328798
24.12884375	0.657596372
24.27959375	0.657596372
24.27959375	0.659863946
24.479	0.659863946
24.479	0.662131519
24.75451042	0.662131519
24.75451042	0.664399093
25.6115	0.664399093
25.6115	0.666666667
25.6250625	0.666666667
25.6250625	0.66893424
25.909	0.66893424
25.909	0.671201814
26.13225	0.671201814
26.13225	0.673469388
26.74693891	0.673469388
26.74693891	0.675736961
26.853875	0.675736961
26.853875	0.678004535
27.087375	0.678004535
27.087375	0.680272109
27.221375	0.680272109
27.221375	0.682539683
27.26125	0.682539683
27.26125	0.684807256
27.512	0.684807256
27.512	0.68707483
27.788	0.68707483
27.788	0.689342404
27.8785	0.689342404
27.8785	0.691609977
28.349125	0.691609977
28.349125	0.693877551
28.514875	0.693877551
28.514875	0.696145125
29.024125	0.696145125
29.024125	0.698412698
29.083625	0.698412698
29.083625	0.700680272
29.18233333	0.700680272
29.18233333	0.702947846
29.301125	0.702947846
29.301125	0.70521542
29.33095833	0.70521542
29.33095833	0.707482993
29.737	0.707482993
29.737	0.709750567
29.810875	0.709750567
29.810875	0.712018141
29.85509375	0.712018141
29.85509375	0.714285714
29.857375	0.714285714
29.857375	0.716553288
29.8595	0.716553288
29.8595	0.718820862
29.92234375	0.718820862
29.92234375	0.721088435
30.00425	0.721088435
30.00425	0.723356009
30.06239583	0.723356009
30.06239583	0.725623583
30.172375	0.725623583
30.172375	0.727891156
30.30786458	0.727891156
30.30786458	0.73015873
30.41548958	0.73015873
30.41548958	0.732426304
30.42175	0.732426304
30.42175	0.734693878
30.676	0.734693878
30.676	0.736961451
30.69775	0.736961451
30.69775	0.739229025
30.74490625	0.739229025
30.74490625	0.741496599
30.829625	0.741496599
30.829625	0.743764172
30.831	0.743764172
30.831	0.746031746
30.92907292	0.746031746
30.92907292	0.74829932
30.96061458	0.74829932
30.96061458	0.750566893
30.97775	0.750566893
30.97775	0.752834467
31.013625	0.752834467
31.013625	0.755102041
31.12991667	0.755102041
31.12991667	0.757369615
31.14217708	0.757369615
31.14217708	0.759637188
31.15320833	0.759637188
31.15320833	0.761904762
31.30532292	0.761904762
31.30532292	0.764172336
31.307875	0.764172336
31.307875	0.766439909
31.405875	0.766439909
31.405875	0.768707483
31.72175	0.768707483
31.72175	0.770975057
31.87175	0.770975057
31.87175	0.77324263
32.048375	0.77324263
32.048375	0.775510204
32.12114583	0.775510204
32.12114583	0.777777778
32.2288125	0.777777778
32.2288125	0.780045351
32.28775	0.780045351
32.28775	0.782312925
32.3505	0.782312925
32.3505	0.784580499
32.400875	0.784580499
32.400875	0.786848073
32.565625	0.786848073
32.565625	0.789115646
32.775375	0.789115646
32.775375	0.79138322
32.78086458	0.79138322
32.78086458	0.793650794
32.823	0.793650794
32.823	0.795918367
33.215125	0.795918367
33.215125	0.798185941
33.29880208	0.798185941
33.29880208	0.800453515
33.72325	0.800453515
33.72325	0.802721088
34.146625	0.802721088
34.146625	0.804988662
34.217625	0.804988662
34.217625	0.807256236
34.491375	0.807256236
34.491375	0.80952381
34.6779375	0.80952381
34.6779375	0.811791383
34.68475	0.811791383
34.68475	0.814058957
35.099125	0.814058957
35.099125	0.816326531
35.14875	0.816326531
35.14875	0.818594104
35.31308333	0.818594104
35.31308333	0.820861678
35.495125	0.820861678
35.495125	0.823129252
35.705875	0.823129252
35.705875	0.825396825
35.97525	0.825396825
35.97525	0.827664399
36.11254167	0.827664399
36.11254167	0.829931973
36.188	0.829931973
36.188	0.832199546
36.405375	0.832199546
36.405375	0.83446712
36.46675	0.83446712
36.46675	0.836734694
36.478125	0.836734694
36.478125	0.839002268
37.039625	0.839002268
37.039625	0.841269841
37.99425	0.841269841
37.99425	0.843537415
38.652	0.843537415
38.652	0.845804989
38.73916667	0.845804989
38.73916667	0.848072562
38.8335	0.848072562
38.8335	0.850340136
39.609375	0.850340136
39.609375	0.85260771
39.774875	0.85260771
39.774875	0.854875283
39.86125	0.854875283
39.86125	0.857142857
39.91725	0.857142857
39.91725	0.859410431
39.99727083	0.859410431
39.99727083	0.861678005
40.06777083	0.861678005
40.06777083	0.863945578
40.71075	0.863945578
40.71075	0.866213152
40.94529167	0.866213152
40.94529167	0.868480726
41.525	0.868480726
41.525	0.870748299
41.545125	0.870748299
41.545125	0.873015873
41.58484375	0.873015873
41.58484375	0.875283447
41.71625	0.875283447
41.71625	0.87755102
41.80413542	0.87755102
41.80413542	0.879818594
41.82876042	0.879818594
41.82876042	0.882086168
41.96559375	0.882086168
41.96559375	0.884353741
41.99373958	0.884353741
41.99373958	0.886621315
42.19080208	0.886621315
42.19080208	0.888888889
42.290375	0.888888889
42.290375	0.891156463
42.64325	0.891156463
42.64325	0.893424036
42.69069792	0.893424036
42.69069792	0.89569161
42.70070833	0.89569161
42.70070833	0.897959184
43.165625	0.897959184
43.165625	0.900226757
43.28925	0.900226757
43.28925	0.902494331
43.46579167	0.902494331
43.46579167	0.904761905
43.496125	0.904761905
43.496125	0.907029478
43.53675	0.907029478
43.53675	0.909297052
43.79075	0.909297052
43.79075	0.911564626
44.34475	0.911564626
44.34475	0.9138322
44.357875	0.9138322
44.357875	0.916099773
44.522875	0.916099773
44.522875	0.918367347
45.13175	0.918367347
45.13175	0.920634921
45.59475	0.920634921
45.59475	0.922902494
46.5275	0.922902494
46.5275	0.925170068
46.53629167	0.925170068
46.53629167	0.927437642
46.628875	0.927437642
46.628875	0.929705215
46.9666875	0.929705215
46.9666875	0.931972789
47.5805	0.931972789
47.5805	0.934240363
48.01640625	0.934240363
48.01640625	0.936507937
48.234625	0.936507937
48.234625	0.93877551
48.2555	0.93877551
48.2555	0.941043084
48.5535	0.941043084
48.5535	0.943310658
48.5649375	0.943310658
48.5649375	0.945578231
48.62294792	0.945578231
48.62294792	0.947845805
48.76675	0.947845805
48.76675	0.950113379
48.887875	0.950113379
48.887875	0.952380952
48.89721875	0.952380952
48.89721875	0.954648526
48.998875	0.954648526
48.998875	0.9569161
49.65854167	0.9569161
49.65854167	0.959183673
50.20325	0.959183673
50.20325	0.961451247
51.0485	0.961451247
51.0485	0.963718821
51.92275	0.963718821
51.92275	0.965986395
54.30925	0.965986395
54.30925	0.968253968
54.706625	0.968253968
54.706625	0.970521542
61.76	0.970521542
61.76	0.972789116
62.47864555	0.972789116
62.47864555	0.975056689
64.11951031	0.975056689
64.11951031	0.977324263
64.16922718	0.977324263
64.16922718	0.979591837
65.40588665	0.979591837
65.40588665	0.98185941
68.34057903	0.98185941
68.34057903	0.984126984
68.90366331	0.984126984
68.90366331	0.986394558
69.80714587	0.986394558
69.80714587	0.988662132
71.29959141	0.988662132
71.29959141	0.990929705
72.8062365	0.990929705
72.8062365	0.993197279
77.05996311	0.993197279
77.05996311	0.995464853
77.47854812	0.995464853
77.47854812	0.997732426
78.95866243	0.997732426
78.95866243	1
Inf	1


==> Data/phase_u1.txt <==
X1	Y1	X2	Y2
0	0	1.52	-0.193785405
0.02	0	1.54	-1.938742684
0.04	0	1.56	-1.191230053
0.06	0	1.58	-1.502168614
0.08	0	1.6	-1.136211044
0.1	0	1.62	-3.746757237
0.12	0	1.64	0.140328264
0.14	0	1.66	1.041747314
0.16	0	1.68	4.214553815
0.18	0	1.7	3.671102053
0.2	0	1.72	1.452682367
0.22	0	1.74	0.966915688
0.24	0	1.76	-0.361057558
0.26	0	1.78	0.903406021
0.28	0	1.8	0.17737936
0.3	0	1.82	-0.806067456
0.32	0	1.84	-0.668993973
0.34	0	1.86	-0.912603248
0.36	0	1.88	2.959687968
0.38	0	1.9	-0.110748145
0.4	0	1.92	0.543047317
0.42	0	1.94	1.890563123
0.44	0	1.96	5.127553396
0.46	0	1.98	3.100765018
0.48	0	2	2.543032127
0.5	0	2.02	-0.558584839
0.52	0	2.04	-3.270525439
0.54	0	2.06	-3.198870273
0.56	0	2.08	-0.194504677
0.58	0	2.1	-0.386472971
0.6	0	2.12	0.048735003
0.62	0	2.14	-0.870281574
0.64	0	2.16	-0.019033863
0.66	0	2.18	-0.467878462
0.68	0	2.2	-0.90998223
0.7	0	2.22	-0.950217032
0.72	0	2.24	-0.745988727
0.74	0	2.26	-0.389288221
0.76	0	2.28	-0.76992131
0.78	0	2.3	-2.979335617
0.8	0	2.32	-2.150067511
0.82	0	2.34	-4.692620479
0.84	0	4.42	-0.539925251
0.86	0	4.44	-0.684011154
0.88	0	4.46	-0.389051122
0.9	0	4.48	-1.154695689
0.92	0	4.5	-1.392842397
0.94	0	4.52	0.459639815
0.96	0	4.54	-1.209691958
0.98	0	4.56	-1.671218752
1	0	4.58	2.023361495
1.02	0	4.6	0.892723401
1.04	0	4.62	-0.379891922
1.06	0	4.64	-1.841894604
1.08	0	4.66	-0.527637799
1.1	0	4.68	0.224903058
1.12	0	4.7	-2.691973661
1.14	0	4.72	-2.213663096
1.16	0	4.74	-1.923196036
1.18	0	4.76	-0.744519245
1.2	0	4.78	-3.616470456
1.22	0	4.8	-3.738490326
1.24	0	4.82	-3.029741705
1.26	0	4.84	-1.824908225
1.28	0	4.86	-3.682850919
1.3	0	4.88	-3.24104009
1.32	0	4.9	-2.489430081
1.34	0	4.92	-2.004874504
1.36	0	4.94	-2.211172946
1.38	0	4.96	-2.267642468
1.4	0	4.98	-2.021755714
1.42	0	5	-1.875648564
1.44	0	5.02	-0.598485769
1.46	0	5.04	-1.134942313
1.48	0	5.06	-1.379767189
1.5	0	5.08	-1.483385439
2.36	0	5.1	-1.307521258
2.38	0	5.12	-1.537463241
2.4	0	5.14	-2.545859299
2.42	0	5.16	-2.962023118
2.44	0	5.18	-2.538929523
2.46	0	5.2	-1.984858185
2.48	0	5.22	-2.196213944
2.5	0	5.24	-2.736444623
2.52	0	5.26	-2.426667726
2.54	0	5.28	-2.785989395
2.56	0	5.3	-3.10339122
2.58	0	5.32	-3.718277384
2.6	0	5.34	-2.558076372
2.62	0	5.36	-1.006683133
2.64	0	5.38	-1.733075783
2.66	0	5.4	-1.323693693
2.68	0	5.42	-0.645759538
2.7	0	5.44	0.98474982
2.72	0	5.46	-0.921017704
2.74	0	5.48	-0.974703467
2.76	0	5.5	-2.629477669
2.78	0	5.52	-2.07877747
2.8	0	5.54	-2.920599727
2.82	0	5.56	-2.973141925
2.84	0	5.58	-2.90578142
2.86	0	5.6	-2.713292063
2.88	0	5.62	-2.617524161
2.9	0	5.64	-2.556394372
2.92	0	5.66	-2.489664878
2.94	0	5.68	-2.432027784
2.96	0	5.7	-2.365770626
2.98	0	5.72	-2.322312394
3	0	5.74	-2.256350554
3.02	0	5.76	-2.176198808
3.04	0	5.78	-2.116901538
3.06	0	5.8	-2.02853872
3.08	0	5.82	-1.947026509
3.1	0	5.84	-1.862025821
3.12	0	5.86	-1.815041738
3.14	0	5.88	-1.768406017
3.16	0	5.9	-1.744111932
3.18	0	5.92	-1.735241675
3.2	0	5.94	-1.727634611
3.22	0	5.96	-1.715025437
3.24	0	5.98	-1.712614223
3.26	0	6	-1.709693412
3.28	0	6.02	-1.703146602
3.3	0	6.04	-1.687952327
3.32	0	6.06	-1.688477286
3.34	0	6.08	-1.697302274
3.36	0	6.1	-1.701525545
3.38	0	6.12	-1.728916227
3.4	0	6.14	-1.749398664
3.42	0	6.16	-1.788620508
3.44	0	6.18	-1.821903864
3.46	0	6.2	-1.84875877
3.48	0	6.22	-1.879763201
3.5	0	6.24	-1.902526661
3.52	0	6.26	-1.912265843
3.54	0	6.28	-1.922778787
3.56	0	6.3	-1.931650551
3.58	0	6.32	-1.937024876
3.6	0	6.34	-1.957520673
3.62	0	6.36	-1.99391665
3.64	0	6.38	-2.030359034
3.66	0	6.4	-2.073845724
3.68	0	6.42	-2.107508401
3.7	0	6.44	-2.135957934
3.72	0	6.46	-2.164037228
3.74	0	6.48	-2.172764773
3.76	0	6.5	-2.182598963
3.78	0	6.52	-2.211695428
3.8	0	6.54	-2.225990637
3.82	0	6.56	-2.257188398
3.84	0	6.58	-2.297603606
3.86	0	6.6	-2.342283525
3.88	0	6.62	-2.38030044
3.9	0	6.64	-2.400927455
3.92	0	6.66	-2.41757674
3.94	0	6.68	-2.43593358
3.96	0	6.7	-2.460625479
3.98	0	6.72	-2.508053953
4	0	6.74	-2.556842727
4.02	0	6.76	-2.613846492
4.04	0	6.78	-2.660744072
4.06	0	6.8	-2.699548677
4.08	0	6.82	-2.739559431
4.1	0	6.84	-2.776118629
4.12	0	6.86	-2.829704802
4.14	0	6.88	-2.891962928
4.16	0	6.9	-2.946080254
4.18	0	6.92	-2.989012651
4.2	0	6.94	-3.021650898
4.22	0	6.96	-3.081098005
4.24	0	6.98	-3.166430988
4.26	0	7	-3.260350253
4.28	0	7.02	-3.34494514
4.3	0	7.04	-3.388144639
4.32	0	7.06	-3.411207997
4.34	0	7.08	-3.423998688
4.36	0	7.1	-3.493420058
4.38	0	7.12	-3.609338772
4.4	0	7.14	-3.722701133
97.82	0	7.16	-3.762589978
97.84	0	7.18	-3.758495984
97.86	0	7.2	-3.803784979
97.88	0	7.22	-3.906994576
97.9	0	7.24	-3.940641059
97.92	0	7.26	-3.96930511
97.94	0	7.28	-4.084730343
97.96	0	7.3	-4.195651782
97.98	0	7.32	-4.167549833
98	0	7.34	-4.120507698
98.02	0	7.36	-4.202170978
98.04	0	7.38	-4.284806365
98.06	0	7.4	-4.290056034
98.08	0	7.42	-4.357629442
98.1	0	7.44	-4.372834883
98.12	0	7.46	-4.265808561
98.14	0	7.48	-4.352872645
98.16	0	7.5	-4.473791189
98.18	0	7.52	-4.39545347
98.2	0	7.54	-4.340368757
98.22	0	7.56	-4.335444603
98.24	0	7.58	-4.384595893
98.26	0	7.6	-4.366508005
98.28	0	7.62	-4.15607925
98.3	0	7.64	-4.268079338
98.32	0	7.66	-4.347044104
98.34	0	7.68	-4.117732084
98.36	0	7.7	-4.155971186
98.38	0	7.72	-4.096240479
98.4	0	7.74	-4.019474591
98.42	0	7.76	-3.976511858
98.44	0	7.78	-3.859113181
98.46	0	7.8	-3.900118194
98.48	0	7.82	-3.609120662
98.5	0	7.84	-3.605009497
98.52	0	7.86	-3.549479111
98.54	0	7.88	-3.261207371
98.56	0	7.9	-3.425574077
98.58	0	7.92	-3.082680276
98.6	0	7.94	-3.18138849
98.62	0	7.96	-3.048608231
98.64	0	7.98	-2.758289214
98.66	0	8	-2.871217493
98.68	0	8.02	-2.421990074
98.7	0	8.04	-2.599747539
98.72	0	8.06	-2.44680248
98.74	0	8.08	-2.13972199
nan	nan	8.1	-2.31665106
nan	nan	8.12	-1.946730668
nan	nan	8.14	-2.189749933
nan	nan	8.16	-2.045669778
nan	nan	8.18	-1.874826712
nan	nan	8.2	-2.028678613
nan	nan	8.22	-1.68113912
nan	nan	8.24	-1.917293915
nan	nan	8.26	-1.765888733
nan	nan	8.28	-1.612224893
nan	nan	8.3	-1.694822214
nan	nan	8.32	-1.509879123
nan	nan	8.34	-1.785314518
nan	nan	8.36	-1.648096523
nan	nan	8.38	-1.652409306
nan	nan	8.4	-1.659054971
nan	nan	8.42	-1.596420925
nan	nan	8.44	-1.715486222
nan	nan	8.46	-1.641936323
nan	nan	8.48	-1.643705415
nan	nan	8.5	-1.681872072
nan	nan	8.52	-1.680603694
nan	nan	8.54	-1.804828691
nan	nan	8.56	-1.810228424
nan	nan	8.58	-1.787232683
nan	nan	8.6	-1.819530123
nan	nan	8.62	-1.81595926
nan	nan	8.64	-1.881724648
nan	nan	8.66	-1.909244203
nan	nan	8.68	-1.686253128
nan	nan	8.7	-1.781766554
nan	nan	8.72	-1.670423511
nan	nan	8.74	-1.656243161
nan	nan	8.76	-1.713339359
nan	nan	8.78	-1.380803604
nan	nan	8.8	-1.412314963
nan	nan	8.82	-1.165411356
nan	nan	8.84	-1.122650476
nan	nan	8.86	-0.909064346
nan	nan	8.88	-0.56273975
nan	nan	8.9	-0.485350082
nan	nan	8.92	-0.172754374
nan	nan	8.94	-0.048695645
nan	nan	8.96	0.492671502
nan	nan	8.98	0.848603268
nan	nan	9	1.174817447
nan	nan	9.02	1.610408174
nan	nan	9.04	2.042306832
nan	nan	9.06	3.049128983
nan	nan	9.08	3.371258249
nan	nan	9.1	4.400624339
nan	nan	9.12	4.524147106
nan	nan	9.14	5.638386378
nan	nan	9.16	6.237297458
nan	nan	9.18	7.032836955
nan	nan	9.2	8.135672292
nan	nan	9.22	8.246762239
nan	nan	9.24	9.975293609
nan	nan	9.26	9.452466621
nan	nan	9.28	11.31981519
nan	nan	9.3	10.73443794
nan	nan	9.32	12.29283119
nan	nan	9.34	11.9867273
nan	nan	9.36	13.04909727
nan	nan	9.38	13.02365617
nan	nan	9.4	13.60265354
nan	nan	9.42	13.89962969
nan	nan	9.44	14.02356624
nan	nan	9.46	14.56467478
nan	nan	9.48	14.38868332
nan	nan	9.5	15.16825399
nan	nan	9.52	14.75702128
nan	nan	9.54	15.47390767
nan	nan	9.56	15.13604324
nan	nan	9.58	15.73185088
nan	nan	9.6	15.48309741
nan	nan	9.62	15.92813577
nan	nan	9.64	15.74780841
nan	nan	9.66	16.13065945
nan	nan	9.68	15.94417134
nan	nan	9.7	16.30464402
nan	nan	9.72	16.16225639
nan	nan	9.74	16.42986892
nan	nan	9.76	16.42152318
nan	nan	9.78	16.48170703
nan	nan	9.8	16.62137565
nan	nan	9.82	16.53960941
nan	nan	9.84	16.72754081
nan	nan	9.86	16.66606704
nan	nan	9.88	16.84335871
nan	nan	9.9	16.79703257
nan	nan	9.92	16.92766571
nan	nan	9.94	16.93989578
nan	nan	9.96	16.92420071
nan	nan	9.98	17.08168825
nan	nan	10	16.95981081
nan	nan	10.02	17.10389064
nan	nan	10.04	17.09850964
nan	nan	10.06	17.05968626
nan	nan	10.08	17.18690151
nan	nan	10.1	17.15619624
nan	nan	10.12	17.15920673
nan	nan	10.14	17.24074135
nan	nan	10.16	17.17628118
nan	nan	10.18	17.21768288
nan	nan	10.2	17.25177129
nan	nan	10.22	17.16644095
nan	nan	10.24	17.24116464
nan	nan	10.26	17.27108455
nan	nan	10.28	17.21125163
nan	nan	10.3	17.27385302
nan	nan	10.32	17.27325506
nan	nan	10.34	17.18474616
nan	nan	10.36	17.314499
nan	nan	10.38	17.22463732
nan	nan	10.4	17.21866774
nan	nan	10.42	17.30715209
nan	nan	10.44	17.19327176
nan	nan	10.46	17.25802553
nan	nan	10.48	17.30497521
nan	nan	10.5	17.18675487
nan	nan	10.52	17.28241137
nan	nan	10.54	17.27457669
nan	nan	10.56	17.1998333
nan	nan	10.58	17.28987516
nan	nan	10.6	17.2187755
nan	nan	10.62	17.21316647
nan	nan	10.64	17.30811285
nan	nan	10.66	17.21888538
nan	nan	10.68	17.25826164
nan	nan	10.7	17.2769648
nan	nan	10.72	17.20259167
nan	nan	10.74	17.26561248
nan	nan	10.76	17.26145898
nan	nan	10.78	17.23231472
nan	nan	10.8	17.28932589
nan	nan	10.82	17.24894531
nan	nan	10.84	17.2530886
nan	nan	10.86	17.28880518
nan	nan	10.88	17.23750667
nan	nan	10.9	17.26313604
nan	nan	10.92	17.297086
nan	nan	10.94	17.26260276
nan	nan	10.96	17.29184285
nan	nan	10.98	17.31381183
nan	nan	11	17.29397066
nan	nan	11.02	17.35978327
nan	nan	11.04	17.31351531
nan	nan	11.06	17.33606424
nan	nan	11.08	17.3659051
nan	nan	11.1	17.3050718
nan	nan	11.12	17.38333361
nan	nan	11.14	17.37061688
nan	nan	11.16	17.33879435
nan	nan	11.18	17.43008244
nan	nan	11.2	17.36922313
nan	nan	11.22	17.3841414
nan	nan	11.24	17.44362102
nan	nan	11.26	17.36084189
nan	nan	11.28	17.42630799
nan	nan	11.3	17.42945596
nan	nan	11.32	17.36360859
nan	nan	11.34	17.44576466
nan	nan	11.36	17.41829364
nan	nan	11.38	17.38444375
nan	nan	11.4	17.49063451
nan	nan	11.42	17.38467204
nan	nan	11.44	17.40983258
nan	nan	11.46	17.48215401
nan	nan	11.48	17.38712647
nan	nan	11.5	17.47095502
nan	nan	11.52	17.47493165
nan	nan	11.54	17.41381656
nan	nan	11.56	17.50775019
nan	nan	11.58	17.44806838
nan	nan	11.6	17.40021859
nan	nan	11.62	17.48734455
nan	nan	11.64	17.3950793
nan	nan	11.66	17.41323171
nan	nan	11.68	17.45932433
nan	nan	11.7	17.34998653
nan	nan	11.72	17.39952696
nan	nan	11.74	17.41902465
nan	nan	11.76	17.30463044
nan	nan	11.78	17.39397652
nan	nan	11.8	17.33638027
nan	nan	11.82	17.26165187
nan	nan	11.84	17.34259235
nan	nan	11.86	17.22700535
nan	nan	11.88	17.2263249
nan	nan	11.9	17.2774684
nan	nan	11.92	17.18500329
nan	nan	11.94	17.22517333
nan	nan	11.96	17.1928562
nan	nan	11.98	17.11844835
nan	nan	12	17.16248085
nan	nan	12.02	17.08308928
nan	nan	12.04	17.05689258
nan	nan	12.06	17.05490029
nan	nan	12.08	17.00580827
nan	nan	12.1	16.98200328
nan	nan	12.12	16.92427868
nan	nan	12.14	16.93718699
nan	nan	12.16	16.89129259
nan	nan	12.18	16.85844772
nan	nan	12.2	16.85320811
nan	nan	12.22	16.73654313
nan	nan	12.24	16.78998916
nan	nan	12.26	16.7171223
nan	nan	12.28	16.66952059
nan	nan	12.3	16.73858535
nan	nan	12.32	16.56336371
nan	nan	12.34	16.66133964
nan	nan	12.36	16.6182588
nan	nan	12.38	16.49384027
nan	nan	12.4	16.65241238
nan	nan	12.42	16.41800767
nan	nan	12.44	16.55490133
nan	nan	12.46	16.46454804
nan	nan	12.48	16.34187219
nan	nan	12.5	16.54063543
nan	nan	12.52	16.24076014
nan	nan	12.54	16.44466691
nan	nan	12.56	16.28249563
nan	nan	12.58	16.26365814
nan	nan	12.6	16.35809949
nan	nan	12.62	16.08739348
nan	nan	12.64	16.30903222
nan	nan	12.66	16.03206836
nan	nan	12.68	16.14089694
nan	nan	12.7	16.05871892
nan	nan	12.72	15.97450339
nan	nan	12.74	16.06823532
nan	nan	12.76	15.85177777
nan	nan	12.78	15.99489441
nan	nan	12.8	15.82920593
nan	nan	12.82	15.85319271
nan	nan	12.84	15.7519772
nan	nan	12.86	15.79296911
nan	nan	12.88	15.67509003
nan	nan	12.9	15.69427149
nan	nan	12.92	15.5395951
nan	nan	12.94	15.61293995
nan	nan	12.96	15.43757004
nan	nan	12.98	15.52481299
nan	nan	13	15.41758002
nan	nan	13.02	15.38448804
nan	nan	13.04	15.39653232
nan	nan	13.06	15.14100352
nan	nan	13.08	15.40732122
nan	nan	13.1	14.94028764
nan	nan	13.12	15.31378644
nan	nan	13.14	14.76760936
nan	nan	13.16	15.17422873
nan	nan	13.18	14.63703606
nan	nan	13.2	14.9128343
nan	nan	13.22	14.58246336
nan	nan	13.24	14.68032908
nan	nan	13.26	14.50516573
nan	nan	13.28	14.45566335
nan	nan	13.3	14.36682679
nan	nan	13.32	14.21641645
nan	nan	13.34	14.17729674
nan	nan	13.36	13.94626775
nan	nan	13.38	13.95314046
nan	nan	13.4	13.69962571
nan	nan	13.42	13.65983054
nan	nan	13.44	13.3923055
nan	nan	13.46	13.33104321
nan	nan	13.48	13.07095829
nan	nan	13.5	12.96792331
nan	nan	13.52	12.68864153
nan	nan	13.54	12.50412837
nan	nan	13.56	12.24920715
nan	nan	13.58	12.01500219
nan	nan	13.6	11.77182125
nan	nan	13.62	11.47615653
nan	nan	13.64	11.20716249
nan	nan	13.66	10.84098267
nan	nan	13.68	10.58921763
nan	nan	13.7	10.16612814
nan	nan	13.72	9.972749314
nan	nan	13.74	9.549348341
nan	nan	13.76	9.262732871
nan	nan	13.78	8.788461915
nan	nan	13.8	8.594427503
nan	nan	13.82	8.055131558
nan	nan	13.84	7.773815287
nan	nan	13.86	7.300308456
nan	nan	13.88	6.87692045
nan	nan	13.9	6.67127516
nan	nan	13.92	5.992084113
nan	nan	13.94	6.010474493
nan	nan	13.96	5.016554791
nan	nan	13.98	5.484170977
nan	nan	14	4.407138192
nan	nan	14.02	4.737729148
nan	nan	14.04	3.692212952
nan	nan	14.06	3.842289465
nan	nan	14.08	3.191308315
nan	nan	14.1	3.076850093
nan	nan	14.12	2.781454926
nan	nan	14.14	2.493945399
nan	nan	14.16	2.352016304
nan	nan	14.18	2.035865819
nan	nan	14.2	1.974311556
nan	nan	14.22	1.554119063
nan	nan	14.24	1.463368523
nan	nan	14.26	1.205327516
nan	nan	14.28	1.125128113
nan	nan	14.3	0.770800448
nan	nan	14.32	0.653997505
nan	nan	14.34	0.410564013
nan	nan	14.36	0.361612516
nan	nan	14.38	0.334729301
nan	nan	14.4	0.041655509
nan	nan	14.42	-0.00498437
nan	nan	14.44	-0.223669088
nan	nan	14.46	-0.202131978
nan	nan	14.48	-0.341580544
nan	nan	14.5	-0.603177414
nan	nan	14.52	-0.619957902
nan	nan	14.54	-0.743460199
nan	nan	14.56	-0.633154642
nan	nan	14.58	-0.811259999
nan	nan	14.6	-0.940222808
nan	nan	14.62	-0.856097645
nan	nan	14.64	-0.987557473
nan	nan	14.66	-0.87234066
nan	nan	14.68	-1.205031274
nan	nan	14.7	-1.246953385
nan	nan	14.72	-1.201784617
nan	nan	14.74	-1.352395059
nan	nan	14.76	-1.255107438
nan	nan	14.78	-1.631228611
nan	nan	14.8	-1.536834924
nan	nan	14.82	-1.517094699
nan	nan	14.84	-1.600080035
nan	nan	14.86	-1.533073486
nan	nan	14.88	-1.936515807
nan	nan	14.9	-1.733145843
nan	nan	14.92	-1.816101029
nan	nan	14.94	-1.839796894
nan	nan	14.96	-1.911888599
nan	nan	14.98	-2.128178814
nan	nan	15	-1.944317294
nan	nan	15.02	-2.088673138
nan	nan	15.04	-2.08366985
nan	nan	15.06	-2.187593762
nan	nan	15.08	-2.341070646
nan	nan	15.1	-2.157729221
nan	nan	15.12	-2.281984499
nan	nan	15.14	-2.23853564
nan	nan	15.16	-2.380956622
nan	nan	15.18	-2.521502657
nan	nan	15.2	-2.366412995
nan	nan	15.22	-2.537091813
nan	nan	15.24	-2.489119915
nan	nan	15.26	-2.641048903
nan	nan	15.28	-2.697074728
nan	nan	15.3	-2.607952269
nan	nan	15.32	-2.759123077
nan	nan	15.34	-2.646632109
nan	nan	15.36	-2.796210708
nan	nan	15.38	-2.803533012
nan	nan	15.4	-2.726112553
nan	nan	15.42	-2.874176387
nan	nan	15.44	-2.800260808
nan	nan	15.46	-3.034523145
nan	nan	15.48	-2.966371626
nan	nan	15.5	-2.914274717
nan	nan	15.52	-3.035587703
nan	nan	15.54	-2.913754152
nan	nan	15.56	-3.071238693
nan	nan	15.58	-2.960758787
nan	nan	15.6	-2.881324782
nan	nan	15.62	-3.032444196
nan	nan	15.64	-2.923890707
nan	nan	15.66	-3.153075023
nan	nan	15.68	-3.05069918
nan	nan	15.7	-2.990942091
nan	nan	15.72	-3.120554716
nan	nan	15.74	-2.958886973
nan	nan	15.76	-3.135832755
nan	nan	15.78	-2.99071975
nan	nan	15.8	-2.875710289
nan	nan	15.82	-3.057008446
nan	nan	15.84	-2.881496881
nan	nan	15.86	-3.112373099
nan	nan	15.88	-2.956985866
nan	nan	15.9	-2.861700386
nan	nan	15.92	-3.033535892
nan	nan	15.94	-2.820538061
nan	nan	15.96	-3.004675038
nan	nan	15.98	-2.792606025
nan	nan	16	-2.664363091
nan	nan	16.02	-2.767260982
nan	nan	16.04	-2.580463889
nan	nan	16.06	-2.836444995
nan	nan	16.08	-2.577448205
nan	nan	16.1	-2.482793192
nan	nan	16.12	-2.596628699
nan	nan	16.14	-2.386664886
nan	nan	16.16	-2.55497224
nan	nan	16.18	-2.307380199
nan	nan	16.2	-2.319446419
nan	nan	16.22	-2.38225421
nan	nan	16.24	-2.312430988
nan	nan	16.26	-2.486893245
nan	nan	16.28	-2.262832039
nan	nan	16.3	-2.29290408
nan	nan	16.32	-2.282640923
nan	nan	16.34	-2.246902541
nan	nan	16.36	-2.330710853
nan	nan	16.38	-2.072214233
nan	nan	16.4	-2.146202079
nan	nan	16.42	-2.113374678
nan	nan	16.44	-2.198466866
nan	nan	16.46	-2.262287751
nan	nan	16.48	-2.090141287
nan	nan	16.5	-2.19723516
nan	nan	16.52	-2.095536832
nan	nan	16.54	-2.209214638
nan	nan	16.56	-2.122427174
nan	nan	16.58	-1.904650008
nan	nan	16.6	-1.866324026
nan	nan	16.62	-1.879964646
nan	nan	16.64	-2.028892225
nan	nan	16.66	-2.070702511
nan	nan	16.68	-1.996982783
nan	nan	16.7	-1.949941214
nan	nan	16.72	-1.935339958
nan	nan	16.74	-2.084042739
nan	nan	16.76	-1.966643036
nan	nan	16.78	-1.861279059
nan	nan	16.8	-1.737284899
nan	nan	16.82	-1.710084662
nan	nan	16.84	-1.811339918
nan	nan	16.86	-1.672405427
nan	nan	16.88	-1.663347302
nan	nan	16.9	-1.558136098
nan	nan	16.92	-1.64828912
nan	nan	16.94	-1.61739796
nan	nan	16.96	-1.459753792
nan	nan	16.98	-1.430583268
nan	nan	17	-1.282817312
nan	nan	17.02	-1.39453938
nan	nan	17.04	-1.38744563
nan	nan	17.06	-1.195226732
nan	nan	17.08	-1.242980949
nan	nan	17.1	-1.166131384
nan	nan	17.12	-1.339344732
nan	nan	17.14	-1.280645398
nan	nan	17.16	-1.068660439
nan	nan	17.18	-1.118785912
nan	nan	17.2	-1.059354075
nan	nan	17.22	-1.200170385
nan	nan	17.24	-1.114312878
nan	nan	17.26	-1.03203347
nan	nan	17.28	-1.070144933
nan	nan	17.3	-0.965446405
nan	nan	17.32	-1.135985638
nan	nan	17.34	-0.987360429
nan	nan	17.36	-0.989182438
nan	nan	17.38	-0.979556424
nan	nan	17.4	-0.995967908
nan	nan	17.42	-1.205389899
nan	nan	17.44	-1.029369109
nan	nan	17.46	-1.145382434
nan	nan	17.48	-1.176931692
nan	nan	17.5	-1.221938668
nan	nan	17.52	-1.34863534
nan	nan	17.54	-1.176616629
nan	nan	17.56	-1.307989302
nan	nan	17.58	-1.270568061
nan	nan	17.6	-1.308262681
nan	nan	17.62	-1.428894856
nan	nan	17.64	-1.358074136
nan	nan	17.66	-1.519662907
nan	nan	17.68	-1.404808097
nan	nan	17.7	-1.456922027
nan	nan	17.72	-1.545366503
nan	nan	17.74	-1.472952203
nan	nan	17.76	-1.681753485
nan	nan	17.78	-1.571081505
nan	nan	17.8	-1.629303812
nan	nan	17.82	-1.781051455
nan	nan	17.84	-1.733337061
nan	nan	17.86	-2.016676678
nan	nan	17.88	-1.910014917
nan	nan	17.9	-1.995731193
nan	nan	17.92	-2.121240088
nan	nan	17.94	-2.110512421
nan	nan	17.96	-2.386895276
nan	nan	17.98	-2.265179525
nan	nan	18	-2.456335995
nan	nan	18.02	-2.537584874
nan	nan	18.04	-2.499525629
nan	nan	18.06	-2.637643024
nan	nan	18.08	-2.459899737
nan	nan	18.1	-2.56772438
nan	nan	18.12	-2.628246084
nan	nan	18.14	-2.61134652
nan	nan	18.16	-2.802379494
nan	nan	18.18	-2.706729292
nan	nan	18.2	-2.874818656
nan	nan	18.22	-2.967477283
nan	nan	18.24	-3.012637988
nan	nan	18.26	-3.146379928
nan	nan	18.28	-3.068651187
nan	nan	18.3	-3.153370257
nan	nan	18.32	-3.202554682
nan	nan	18.34	-3.237441003
nan	nan	18.36	-3.320964449
nan	nan	18.38	-3.327748615
nan	nan	18.4	-3.430411194
nan	nan	18.42	-3.508567411
nan	nan	18.44	-3.613552
nan	nan	18.46	-3.582845262
nan	nan	18.48	-3.574262299
nan	nan	18.5	-3.555641735
nan	nan	18.52	-3.513695482
nan	nan	18.54	-3.55590311
nan	nan	18.56	-3.52764486
nan	nan	18.58	-3.47299356
nan	nan	18.6	-3.50220345
nan	nan	18.62	-3.49539468
nan	nan	18.64	-3.512659818
nan	nan	18.66	-3.578967866
nan	nan	18.68	-3.548948999
nan	nan	18.7	-3.592269063
nan	nan	18.72	-3.593392998
nan	nan	18.74	-3.547320321
nan	nan	18.76	-3.5882178
nan	nan	18.78	-3.628294068
nan	nan	18.8	-3.601126623
nan	nan	18.82	-3.69478606
nan	nan	18.84	-3.683900023
nan	nan	18.86	-3.668285154
nan	nan	18.88	-3.770823381
nan	nan	18.9	-3.699841128
nan	nan	18.92	-3.746341908
nan	nan	18.94	-3.799433289
nan	nan	18.96	-3.741062335
nan	nan	18.98	-3.798209225
nan	nan	19	-3.833283003
nan	nan	19.02	-3.787043286
nan	nan	19.04	-3.855311934
nan	nan	19.06	-3.896720727
nan	nan	19.08	-3.822028142
nan	nan	19.1	-3.933341741
nan	nan	19.12	-3.889199814
nan	nan	19.14	-3.912102732
nan	nan	19.16	-3.977704136
nan	nan	19.18	-3.915618017
nan	nan	19.2	-3.9627605
nan	nan	19.22	-4.049558969
nan	nan	19.24	-3.975992555
nan	nan	19.26	-4.044348319
nan	nan	19.28	-4.050161699
nan	nan	19.3	-3.964089274
nan	nan	19.32	-4.073552405
nan	nan	19.34	-4.039976747
nan	nan	19.36	-4.018000249
nan	nan	19.38	-4.048754457
nan	nan	19.4	-3.988233548
nan	nan	19.42	-4.00183364
nan	nan	19.44	-4.099346759
nan	nan	19.46	-4.017794918
nan	nan	19.48	-4.05178104
nan	nan	19.5	-4.072810539
nan	nan	19.52	-3.975819943
nan	nan	19.54	-4.037375094
nan	nan	19.56	-4.082980176
nan	nan	19.58	-4.00760982
nan	nan	19.6	-4.087195235
nan	nan	19.62	-4.067125319
nan	nan	19.64	-3.998833565
nan	nan	19.66	-4.111640237
nan	nan	19.68	-4.129943298
nan	nan	19.7	-4.087361557
nan	nan	19.72	-4.168466328
nan	nan	19.74	-4.119867447
nan	nan	19.76	-4.071352945
nan	nan	19.78	-4.163652294
nan	nan	19.8	-4.150061447
nan	nan	19.82	-4.092414658
nan	nan	19.84	-4.190782942
nan	nan	19.86	-4.145896788
nan	nan	19.88	-4.103749366
nan	nan	19.9	-4.217702678
nan	nan	19.92	-4.175455008
nan	nan	19.94	-4.132556999
nan	nan	19.96	-4.226381165
nan	nan	19.98	-4.197721896
nan	nan	20	-4.150333417
nan	nan	20.02	-4.253109133
nan	nan	20.04	-4.235894149
nan	nan	20.06	-4.192453203
nan	nan	20.08	-4.266650307
nan	nan	20.1	-4.285027751
nan	nan	20.12	-4.264150643
nan	nan	20.14	-4.332784137
nan	nan	20.16	-4.334830343
nan	nan	20.18	-4.320911438
nan	nan	20.2	-4.380692408
nan	nan	20.22	-4.403378186
nan	nan	20.24	-4.408248546
nan	nan	20.26	-4.413680769
nan	nan	20.28	-4.403938483
nan	nan	20.3	-4.391446601
nan	nan	20.32	-4.372684784
nan	nan	20.34	-4.365502021
nan	nan	20.36	-4.384730997
nan	nan	20.38	-4.358758467
nan	nan	20.4	-4.32996509
nan	nan	20.42	-4.350515986
nan	nan	20.44	-4.340335322
nan	nan	20.46	-4.294354947
nan	nan	20.48	-4.352744576
nan	nan	20.5	-4.372236109
nan	nan	20.52	-4.278956531
nan	nan	20.54	-4.273083894
nan	nan	20.56	-4.355059085
nan	nan	20.58	-4.329185221
nan	nan	20.6	-4.323269531
nan	nan	20.62	-4.43481944
nan	nan	20.64	-4.403981128
nan	nan	20.66	-4.333119719
nan	nan	20.68	-4.432395566
nan	nan	20.7	-4.516641507
nan	nan	20.72	-4.399462179
nan	nan	20.74	-4.460403813
nan	nan	20.76	-4.583130049
nan	nan	20.78	-4.488784447
nan	nan	20.8	-4.400513854
nan	nan	20.82	-4.537679327
nan	nan	20.84	-4.571035893
nan	nan	20.86	-4.439674464
nan	nan	20.88	-4.501534131
nan	nan	20.9	-4.599244581
nan	nan	20.92	-4.456314171
nan	nan	20.94	-4.380027068
nan	nan	20.96	-4.574777342
nan	nan	20.98	-4.580490514
nan	nan	21	-4.391070817
nan	nan	21.02	-4.472383597
nan	nan	21.04	-4.610138597
nan	nan	21.06	-4.424035222
nan	nan	21.08	-4.369415345
nan	nan	21.1	-4.588010016
nan	nan	21.12	-4.575553152
nan	nan	21.14	-4.406028744
nan	nan	21.16	-4.492256317
nan	nan	21.18	-4.645669142
nan	nan	21.2	-4.474181439
nan	nan	21.22	-4.416360589
nan	nan	21.24	-4.565289693
nan	nan	21.26	-4.599004765
nan	nan	21.28	-4.442742571
nan	nan	21.3	-4.45700884
nan	nan	21.32	-4.576064033
nan	nan	21.34	-4.528441017
nan	nan	21.36	-4.429669636
nan	nan	21.38	-4.493125679
nan	nan	21.4	-4.555615042
nan	nan	21.42	-4.475244338
nan	nan	21.44	-4.426054521
nan	nan	21.46	-4.474196023
nan	nan	21.48	-4.500695169
nan	nan	21.5	-4.432221499
nan	nan	21.52	-4.407858535
nan	nan	21.54	-4.495277057
nan	nan	21.56	-4.513424259
nan	nan	21.58	-4.418220178
nan	nan	21.6	-4.407907115
nan	nan	21.62	-4.476741862
nan	nan	21.64	-4.46771972
nan	nan	21.66	-4.400785519
nan	nan	21.68	-4.42252683
nan	nan	21.7	-4.492139785
nan	nan	21.72	-4.460809442
nan	nan	21.74	-4.365090483
nan	nan	21.76	-4.418857734
nan	nan	21.78	-4.489417172
nan	nan	21.8	-4.415777692
nan	nan	21.82	-4.366512033
nan	nan	21.84	-4.444475247
nan	nan	21.86	-4.459201
nan	nan	21.88	-4.361182312
nan	nan	21.9	-4.350752899
nan	nan	21.92	-4.446969332
nan	nan	21.94	-4.428513857
nan	nan	21.96	-4.363006471
nan	nan	21.98	-4.375436189
nan	nan	22	-4.461574325
nan	nan	22.02	-4.4247056
nan	nan	22.04	-4.350302483
nan	nan	22.06	-4.412785392
nan	nan	22.08	-4.453905978
nan	nan	22.1	-4.393067408
nan	nan	22.12	-4.377697342
nan	nan	22.14	-4.418622434
nan	nan	22.16	-4.435885316
nan	nan	22.18	-4.379098892
nan	nan	22.2	-4.391183094
nan	nan	22.22	-4.427912124
nan	nan	22.24	-4.422790476
nan	nan	22.26	-4.4010779
nan	nan	22.28	-4.390332448
nan	nan	22.3	-4.423952059
nan	nan	22.32	-4.421810515
nan	nan	22.34	-4.362467852
nan	nan	22.36	-4.355320183
nan	nan	22.38	-4.423188898
nan	nan	22.4	-4.41482621
nan	nan	22.42	-4.366788158
nan	nan	22.44	-4.360667565
nan	nan	22.46	-4.440897354
nan	nan	22.48	-4.40710158
nan	nan	22.5	-4.347058232
nan	nan	22.52	-4.395453221
nan	nan	22.54	-4.485207793
nan	nan	22.56	-4.409441618
nan	nan	22.58	-4.331146852
nan	nan	22.6	-4.423927318
nan	nan	22.62	-4.462229108
nan	nan	22.64	-4.350048032
nan	nan	22.66	-4.343693638
nan	nan	22.68	-4.467811537
nan	nan	22.7	-4.453248441
nan	nan	22.72	-4.330226692
nan	nan	22.74	-4.371813072
nan	nan	22.76	-4.490580353
nan	nan	22.78	-4.422640202
nan	nan	22.8	-4.30682372
nan	nan	22.82	-4.381156056
nan	nan	22.84	-4.483114739
nan	nan	22.86	-4.357475929
nan	nan	22.88	-4.28752344
nan	nan	22.9	-4.397086196
nan	nan	22.92	-4.448010585
nan	nan	22.94	-4.345018123
nan	nan	22.96	-4.31555155
nan	nan	22.98	-4.404206383
nan	nan	23	-4.426914131
nan	nan	23.02	-4.319835788
nan	nan	23.04	-4.32551107
nan	nan	23.06	-4.37034422
nan	nan	23.08	-4.351235555
nan	nan	23.1	-4.320742505
nan	nan	23.12	-4.344069144
nan	nan	23.14	-4.353875804
nan	nan	23.16	-4.310344924
nan	nan	23.18	-4.329015004
nan	nan	23.2	-4.360347975
nan	nan	23.22	-4.325408924
nan	nan	23.24	-4.282917698
nan	nan	23.26	-4.340959618
nan	nan	23.28	-4.384234006
nan	nan	23.3	-4.311896995
nan	nan	23.32	-4.252295386
nan	nan	23.34	-4.338174132
nan	nan	23.36	-4.39493849
nan	nan	23.38	-4.314048479
nan	nan	23.4	-4.252714454
nan	nan	23.42	-4.32152851
nan	nan	23.44	-4.38794328
nan	nan	23.46	-4.319602934
nan	nan	23.48	-4.237725408
nan	nan	23.5	-4.278182827
nan	nan	23.52	-4.372620694
nan	nan	23.54	-4.347956396
nan	nan	23.56	-4.247694279
nan	nan	23.58	-4.231974977
nan	nan	23.6	-4.303321817
nan	nan	23.62	-4.31864414
nan	nan	23.64	-4.248894399
nan	nan	23.66	-4.205285354
nan	nan	23.68	-4.231867689
nan	nan	23.7	-4.283063152
nan	nan	23.72	-4.251505266
nan	nan	23.74	-4.169366021
nan	nan	23.76	-4.189018821
nan	nan	23.78	-4.225952448
nan	nan	23.8	-4.224398195
nan	nan	23.82	-4.170863513
nan	nan	23.84	-4.140764066
nan	nan	23.86	-4.143316651
nan	nan	23.88	-4.178044989
nan	nan	23.9	-4.14340721
nan	nan	23.92	-4.097246064
nan	nan	23.94	-4.094020389
nan	nan	23.96	-4.117073787
nan	nan	23.98	-4.118568542
nan	nan	24	-4.085931496
nan	nan	24.02	-4.044929652
nan	nan	24.04	-4.045039347
nan	nan	24.06	-4.065861333
nan	nan	24.08	-4.054502131
nan	nan	24.1	-4.015294412
nan	nan	24.12	-4.001100833
nan	nan	24.14	-4.011855949
nan	nan	24.16	-3.998607358
nan	nan	24.18	-3.99036907
nan	nan	24.2	-3.971406192
nan	nan	24.22	-3.980435266
nan	nan	24.24	-3.976762121
nan	nan	24.26	-3.946475731
nan	nan	24.28	-3.943575651
nan	nan	24.3	-3.942346799
nan	nan	24.32	-3.932989025
nan	nan	24.34	-3.924176851
nan	nan	24.36	-3.921365179
nan	nan	24.38	-3.904766431
nan	nan	24.4	-3.894045408
nan	nan	24.42	-3.909951736
nan	nan	24.44	-3.904819731
nan	nan	24.46	-3.87838483
nan	nan	24.48	-3.866016291
nan	nan	24.5	-3.887605921
nan	nan	24.52	-3.898262148
nan	nan	24.54	-3.875296854
nan	nan	24.56	-3.844471818
nan	nan	24.58	-3.853818242
nan	nan	24.6	-3.84780467
nan	nan	24.62	-3.858905747
nan	nan	24.64	-3.87323959
nan	nan	24.66	-3.853558354
nan	nan	24.68	-3.822418305
nan	nan	24.7	-3.85037328
nan	nan	24.72	-3.879654091
nan	nan	24.74	-3.868873135
nan	nan	24.76	-3.841846327
nan	nan	24.78	-3.842674088
nan	nan	24.8	-3.852250485
nan	nan	24.82	-3.858925075
nan	nan	24.84	-3.866121494
nan	nan	24.86	-3.867803412
nan	nan	24.88	-3.86048671
nan	nan	24.9	-3.854970819
nan	nan	24.92	-3.884598396
nan	nan	24.94	-3.88109344
nan	nan	24.96	-3.863622673
nan	nan	24.98	-3.86289431
nan	nan	25	-3.87364273
nan	nan	25.02	-3.874027777
nan	nan	25.04	-3.87684757
nan	nan	25.06	-3.878145569
nan	nan	25.08	-3.88334246
nan	nan	25.1	-3.87819997
nan	nan	25.12	-3.918966835
nan	nan	25.14	-3.909294989
nan	nan	25.16	-3.893043955
nan	nan	25.18	-3.886692294
nan	nan	25.2	-3.898395984
nan	nan	25.22	-3.937127154
nan	nan	25.24	-3.943060861
nan	nan	25.26	-3.93941544
nan	nan	25.28	-3.91492751
nan	nan	25.3	-3.914680713
nan	nan	25.32	-3.961743757
nan	nan	25.34	-4.00093838
nan	nan	25.36	-3.977172125
nan	nan	25.38	-3.938434825
nan	nan	25.4	-3.924474442
nan	nan	25.42	-3.982135226
nan	nan	25.44	-4.015843739
nan	nan	25.46	-4.011108075
nan	nan	25.48	-3.947173273
nan	nan	25.5	-3.939135278
nan	nan	25.52	-4.011292451
nan	nan	25.54	-4.058465612
nan	nan	25.56	-4.019604251
nan	nan	25.58	-3.956847682
nan	nan	25.6	-3.946378626
nan	nan	25.62	-4.040869831
nan	nan	25.64	-4.106973477
nan	nan	25.66	-4.043737815
nan	nan	25.68	-3.956863643
nan	nan	25.7	-3.973290997
nan	nan	25.72	-4.106656948
nan	nan	25.74	-4.158160827
nan	nan	25.76	-4.037130048
nan	nan	25.78	-3.944797063
nan	nan	25.8	-3.998412649
nan	nan	25.82	-4.145975987
nan	nan	25.84	-4.149194294
nan	nan	25.86	-4.030492762
nan	nan	25.88	-3.958935736
nan	nan	25.9	-4.035182807
nan	nan	25.92	-4.184545426
nan	nan	25.94	-4.151083869
nan	nan	25.96	-4.003381002
nan	nan	25.98	-3.965105213
nan	nan	26	-4.094990571
nan	nan	26.02	-4.197857326
nan	nan	26.04	-4.099305761
nan	nan	26.06	-3.983261257
nan	nan	26.08	-4.028793677
nan	nan	26.1	-4.169286392
nan	nan	26.12	-4.199754996
nan	nan	26.14	-4.078008809
nan	nan	26.16	-4.017991043
nan	nan	26.18	-4.108132991
nan	nan	26.2	-4.208445515
nan	nan	26.22	-4.152745723
nan	nan	26.24	-4.050158092
nan	nan	26.26	-4.047909883
nan	nan	26.28	-4.15501222
nan	nan	26.3	-4.189462523
nan	nan	26.32	-4.097729102
nan	nan	26.34	-4.025743167
nan	nan	26.36	-4.09374312
nan	nan	26.38	-4.165629194
nan	nan	26.4	-4.123837503
nan	nan	26.42	-4.022876813
nan	nan	26.44	-4.016706553
nan	nan	26.46	-4.097971276
nan	nan	26.48	-4.118982677
nan	nan	26.5	-4.046796796
nan	nan	26.52	-3.982529592
nan	nan	26.54	-4.022586002
nan	nan	26.56	-4.106244614
nan	nan	26.58	-4.08426657
nan	nan	26.6	-3.987550823
nan	nan	26.62	-3.953767493
nan	nan	26.64	-4.011165745
nan	nan	26.66	-4.053950706
nan	nan	26.68	-4.019228086
nan	nan	26.7	-3.969521072
nan	nan	26.72	-3.948900134
nan	nan	26.74	-3.999620085
nan	nan	26.76	-4.002673035
nan	nan	26.78	-3.968098831
nan	nan	26.8	-3.945910584
nan	nan	26.82	-3.951796357
nan	nan	26.84	-3.952816255
nan	nan	26.86	-3.924631963
nan	nan	26.88	-3.901602473
nan	nan	26.9	-3.912584524
nan	nan	26.92	-3.946950178
nan	nan	26.94	-3.930900148
nan	nan	26.96	-3.885312145
nan	nan	26.98	-3.855273927
nan	nan	27	-3.856708903
nan	nan	27.02	-3.900626388
nan	nan	27.04	-3.908611912
nan	nan	27.06	-3.828834219
nan	nan	27.08	-3.78904698
nan	nan	27.1	-3.810123139
nan	nan	27.12	-3.852686187
nan	nan	27.14	-3.846019502
nan	nan	27.16	-3.812002075
nan	nan	27.18	-3.790581019
nan	nan	27.2	-3.751054023
nan	nan	27.22	-3.763747599
nan	nan	27.24	-3.792054862
nan	nan	27.26	-3.799366553
nan	nan	27.28	-3.759816774
nan	nan	27.3	-3.721687928
nan	nan	27.32	-3.70837043
nan	nan	27.34	-3.712930189
nan	nan	27.36	-3.726287293
nan	nan	27.38	-3.755543796
nan	nan	27.4	-3.723661739
nan	nan	27.42	-3.658159078
nan	nan	27.44	-3.611121376
nan	nan	27.46	-3.638687444
nan	nan	27.48	-3.695117414
nan	nan	27.5	-3.695149558
nan	nan	27.52	-3.660705168
nan	nan	27.54	-3.590533788
nan	nan	27.56	-3.561152268
nan	nan	27.58	-3.573515412
nan	nan	27.6	-3.617902408
nan	nan	27.62	-3.637132919
nan	nan	27.64	-3.594180288
nan	nan	27.66	-3.524781786
nan	nan	27.68	-3.505352073
nan	nan	27.7	-3.523533954
nan	nan	27.72	-3.55459966
nan	nan	27.74	-3.574927993
nan	nan	27.76	-3.563097113
nan	nan	27.78	-3.499493474
nan	nan	27.8	-3.452922625
nan	nan	27.82	-3.452396292
nan	nan	27.84	-3.460317044
nan	nan	27.86	-3.49428474
nan	nan	27.88	-3.492926957
nan	nan	27.9	-3.463137158
nan	nan	27.92	-3.439312534
nan	nan	27.94	-3.41098404
nan	nan	27.96	-3.393256206
nan	nan	27.98	-3.416406735
nan	nan	28	-3.440100418
nan	nan	28.02	-3.42314815
nan	nan	28.04	-3.394078477
nan	nan	28.06	-3.37134971
nan	nan	28.08	-3.339259876
nan	nan	28.1	-3.350117057
nan	nan	28.12	-3.377492345
nan	nan	28.14	-3.385732764
nan	nan	28.16	-3.392491046
nan	nan	28.18	-3.354491266
nan	nan	28.2	-3.315067976
nan	nan	28.22	-3.303378351
nan	nan	28.24	-3.305796351
nan	nan	28.26	-3.323868713
nan	nan	28.28	-3.346249175
nan	nan	28.3	-3.335475283
nan	nan	28.32	-3.313425741
nan	nan	28.34	-3.284831024
nan	nan	28.36	-3.270378218
nan	nan	28.38	-3.267180259
nan	nan	28.4	-3.30695191
nan	nan	28.42	-3.324957445
nan	nan	28.44	-3.313124604
nan	nan	28.46	-3.280806569
nan	nan	28.48	-3.242340021
nan	nan	28.5	-3.238011376
nan	nan	28.52	-3.266118383
nan	nan	28.54	-3.298038651
nan	nan	28.56	-3.309537431
nan	nan	28.58	-3.293026691
nan	nan	28.6	-3.25638389
nan	nan	28.62	-3.213125733
nan	nan	28.64	-3.217188012
nan	nan	28.66	-3.262745648
nan	nan	28.68	-3.29884215
nan	nan	28.7	-3.302068424
nan	nan	28.72	-3.273199784
nan	nan	28.74	-3.232524262
nan	nan	28.76	-3.219461391
nan	nan	28.78	-3.242430381
nan	nan	28.8	-3.27099896
nan	nan	28.82	-3.303884151
nan	nan	28.84	-3.305284101
nan	nan	28.86	-3.263998705
nan	nan	28.88	-3.234512989
nan	nan	28.9	-3.237367855
nan	nan	28.92	-3.260862934
nan	nan	28.94	-3.321091849
nan	nan	28.96	-3.332877038
nan	nan	28.98	-3.296291752
nan	nan	29	-3.255352196
nan	nan	29.02	-3.240175157
nan	nan	29.04	-3.260802844
nan	nan	29.06	-3.298557712
nan	nan	29.08	-3.328797768
nan	nan	29.1	-3.323417191
nan	nan	29.12	-3.303327072
nan	nan	29.14	-3.273492401
nan	nan	29.16	-3.249079986
nan	nan	29.18	-3.270877718
nan	nan	29.2	-3.316700874
nan	nan	29.22	-3.330281954
nan	nan	29.24	-3.320037462
nan	nan	29.26	-3.275760272
nan	nan	29.28	-3.244747667
nan	nan	29.3	-3.261792392
nan	nan	29.32	-3.294853235
nan	nan	29.34	-3.31526607
nan	nan	29.36	-3.30939612
nan	nan	29.38	-3.292446141
nan	nan	29.4	-3.259510682
nan	nan	29.42	-3.246685421
nan	nan	29.44	-3.257018031
nan	nan	29.46	-3.27886888
nan	nan	29.48	-3.303009822
nan	nan	29.5	-3.303588877
nan	nan	29.52	-3.265234548
nan	nan	29.54	-3.247471101
nan	nan	29.56	-3.248007556
nan	nan	29.58	-3.264571036
nan	nan	29.6	-3.282689015
nan	nan	29.62	-3.278615145
nan	nan	29.64	-3.272834339
nan	nan	29.66	-3.253871918
nan	nan	29.68	-3.232631646
nan	nan	29.7	-3.232318568
nan	nan	29.72	-3.244817249
nan	nan	29.74	-3.241627105
nan	nan	29.76	-3.242525939
nan	nan	29.78	-3.224747926
nan	nan	29.8	-3.211584246
nan	nan	29.82	-3.211922105
nan	nan	29.84	-3.212231998
nan	nan	29.86	-3.202154714
nan	nan	29.88	-3.197647382
nan	nan	29.9	-3.185243581
nan	nan	29.92	-3.173011785
nan	nan	29.94	-3.173056288
nan	nan	29.96	-3.163629113
nan	nan	29.98	-3.171346367
nan	nan	30	-3.172651233
nan	nan	30.02	-3.164574331
nan	nan	30.04	-3.144650934
nan	nan	30.06	-3.148415918
nan	nan	30.08	-3.143011673
nan	nan	30.1	-3.140421882
nan	nan	30.12	-3.138858621
nan	nan	30.14	-3.118251219
nan	nan	30.16	-3.112548677
nan	nan	30.18	-3.108051422
nan	nan	30.2	-3.10535157
nan	nan	30.22	-3.118178819
nan	nan	30.24	-3.099485215
nan	nan	30.26	-3.086344862
nan	nan	30.28	-3.070125757
nan	nan	30.3	-3.055393305
nan	nan	30.32	-3.057797087
nan	nan	30.34	-3.053543352
nan	nan	30.36	-3.062098784
nan	nan	30.38	-3.052594397
nan	nan	30.4	-3.024143847
nan	nan	30.42	-3.001281893
nan	nan	30.44	-2.995542912
nan	nan	30.46	-2.987034501
nan	nan	30.48	-2.993640494
nan	nan	30.5	-3.00852043
nan	nan	30.52	-3.001600457
nan	nan	30.54	-2.963218075
nan	nan	30.56	-2.953837959
nan	nan	30.58	-2.937722874
nan	nan	30.6	-2.928528792
nan	nan	30.62	-2.929220946
nan	nan	30.64	-2.92502631
nan	nan	30.66	-2.930642206
nan	nan	30.68	-2.922306342
nan	nan	30.7	-2.895969223
nan	nan	30.72	-2.875202363
nan	nan	30.74	-2.860793947
nan	nan	30.76	-2.839834682
nan	nan	30.78	-2.844123489
nan	nan	30.8	-2.846254446
nan	nan	30.82	-2.836943815
nan	nan	30.84	-2.828372504
nan	nan	30.86	-2.839262632
nan	nan	30.88	-2.82409793
nan	nan	30.9	-2.795962059
nan	nan	30.92	-2.784791808
nan	nan	30.94	-2.750623183
nan	nan	30.96	-2.743984917
nan	nan	30.98	-2.746108641
nan	nan	31	-2.751517296
nan	nan	31.02	-2.775074911
nan	nan	31.04	-2.786627433
nan	nan	31.06	-2.769731665
nan	nan	31.08	-2.744555145
nan	nan	31.1	-2.691413954
nan	nan	31.12	-2.671264975
nan	nan	31.14	-2.656746269
nan	nan	31.16	-2.669897587
nan	nan	31.18	-2.679249583
nan	nan	31.2	-2.710170602
nan	nan	31.22	-2.723479974
nan	nan	31.24	-2.697369351
nan	nan	31.26	-2.679333257
nan	nan	31.28	-2.634048162
nan	nan	31.3	-2.607522455
nan	nan	31.32	-2.588139788
nan	nan	31.34	-2.58985057
nan	nan	31.36	-2.61601609
nan	nan	31.38	-2.653208026
nan	nan	31.4	-2.668053941
nan	nan	31.42	-2.680141913
nan	nan	31.44	-2.639948246
nan	nan	31.46	-2.603515829
nan	nan	31.48	-2.56202722
nan	nan	31.5	-2.55225242
nan	nan	31.52	-2.547084345
nan	nan	31.54	-2.569324715
nan	nan	31.56	-2.605217756
nan	nan	31.58	-2.625724738
nan	nan	31.6	-2.635481972
nan	nan	31.62	-2.62387882
nan	nan	31.64	-2.60295976
nan	nan	31.66	-2.570278505
nan	nan	31.68	-2.535544551
nan	nan	31.7	-2.518114285
nan	nan	31.72	-2.533733017
nan	nan	31.74	-2.556401482
nan	nan	31.76	-2.594287217
nan	nan	31.78	-2.621652873
nan	nan	31.8	-2.630061779
nan	nan	31.82	-2.604873681
nan	nan	31.84	-2.572965305
nan	nan	31.86	-2.53761454
nan	nan	31.88	-2.525085511
nan	nan	31.9	-2.533764266
nan	nan	31.92	-2.549750763
nan	nan	31.94	-2.575611374
nan	nan	31.96	-2.601989515
nan	nan	31.98	-2.605699433
nan	nan	32	-2.58863786
nan	nan	32.02	-2.580342717
nan	nan	32.04	-2.556323022
nan	nan	32.06	-2.5526289
nan	nan	32.08	-2.546766107
nan	nan	32.1	-2.550009017
nan	nan	32.12	-2.56339331
nan	nan	32.14	-2.571217081
nan	nan	32.16	-2.574210099
nan	nan	32.18	-2.581965434
nan	nan	32.2	-2.588013613
nan	nan	32.22	-2.582723644
nan	nan	32.24	-2.585401802
nan	nan	32.26	-2.571617911
nan	nan	32.28	-2.551827623
nan	nan	32.3	-2.54187262
nan	nan	32.32	-2.558729639
nan	nan	32.34	-2.553881727
nan	nan	32.36	-2.562353805
nan	nan	32.38	-2.575327845
nan	nan	32.4	-2.596364788
nan	nan	32.42	-2.600015134
nan	nan	32.44	-2.591358776
nan	nan	32.46	-2.575516149
nan	nan	32.48	-2.557553095
nan	nan	32.5	-2.549452856
nan	nan	32.52	-2.542990241
nan	nan	32.54	-2.550731122
nan	nan	32.56	-2.567612945
nan	nan	32.58	-2.59210015
nan	nan	32.6	-2.613529481
nan	nan	32.62	-2.610564267
nan	nan	32.64	-2.605153574
nan	nan	32.66	-2.591469051
nan	nan	32.68	-2.568488469
nan	nan	32.7	-2.562034955
nan	nan	32.72	-2.543164469
nan	nan	32.74	-2.551248139
nan	nan	32.76	-2.571906649
nan	nan	32.78	-2.600707566
nan	nan	32.8	-2.627489387
nan	nan	32.82	-2.632798567
nan	nan	32.84	-2.61942597
nan	nan	32.86	-2.597682168
nan	nan	32.88	-2.565204782
nan	nan	32.9	-2.542838063
nan	nan	32.92	-2.547051866
nan	nan	32.94	-2.582762447
nan	nan	32.96	-2.601195741
nan	nan	32.98	-2.626243194
nan	nan	33	-2.640824001
nan	nan	33.02	-2.626961729
nan	nan	33.04	-2.607268667
nan	nan	33.06	-2.588687145
nan	nan	33.08	-2.573497211
nan	nan	33.1	-2.577327598
nan	nan	33.12	-2.582495646
nan	nan	33.14	-2.599677413
nan	nan	33.16	-2.610582564
nan	nan	33.18	-2.61270266
nan	nan	33.2	-2.618421794
nan	nan	33.22	-2.609309933
nan	nan	33.24	-2.600214683
nan	nan	33.26	-2.5810643
nan	nan	33.28	-2.581509618
nan	nan	33.3	-2.59309356
nan	nan	33.32	-2.59952235
nan	nan	33.34	-2.597445702
nan	nan	33.36	-2.602951614
nan	nan	33.38	-2.597039846
nan	nan	33.4	-2.591532744
nan	nan	33.42	-2.589230195
nan	nan	33.44	-2.595960153
nan	nan	33.46	-2.582618067
nan	nan	33.48	-2.585680076
nan	nan	33.5	-2.584516213
nan	nan	33.52	-2.573995231
nan	nan	33.54	-2.5775562
nan	nan	33.56	-2.576372473
nan	nan	33.58	-2.574098029
nan	nan	33.6	-2.572117189
nan	nan	33.62	-2.559049967
nan	nan	33.64	-2.540985331
nan	nan	33.66	-2.535737849
nan	nan	33.68	-2.533591674
nan	nan	33.7	-2.529580119
nan	nan	33.72	-2.545633175
nan	nan	33.74	-2.542259483
nan	nan	33.76	-2.535932858
nan	nan	33.78	-2.5437013
nan	nan	33.8	-2.519560968
nan	nan	33.82	-2.507028458
nan	nan	33.84	-2.488199854
nan	nan	33.86	-2.465816183
nan	nan	33.88	-2.45414846
nan	nan	33.9	-2.462871888
nan	nan	33.92	-2.474661725
nan	nan	33.94	-2.492979274
nan	nan	33.96	-2.509285986
nan	nan	33.98	-2.500374556
nan	nan	34	-2.476707975
nan	nan	34.02	-2.443308469
nan	nan	34.04	-2.400074121
nan	nan	34.06	-2.379679701
nan	nan	34.08	-2.372253306
nan	nan	34.1	-2.386736995
nan	nan	34.12	-2.41538304
nan	nan	34.14	-2.43710648
nan	nan	34.16	-2.44705784
nan	nan	34.18	-2.439214794
nan	nan	34.2	-2.407390554
nan	nan	34.22	-2.375033458
nan	nan	34.24	-2.332705288
nan	nan	34.26	-2.304133945
nan	nan	34.28	-2.301710197
nan	nan	34.3	-2.318844585
nan	nan	34.32	-2.344844183
nan	nan	34.34	-2.370402548
nan	nan	34.36	-2.373695773
nan	nan	34.38	-2.353931302
nan	nan	34.4	-2.323427016
nan	nan	34.42	-2.27806685
nan	nan	34.44	-2.254281509
nan	nan	34.46	-2.240477244
nan	nan	34.48	-2.232142826
nan	nan	34.5	-2.242866264
nan	nan	34.52	-2.262999583
nan	nan	34.54	-2.270550374
nan	nan	34.56	-2.27421661
nan	nan	34.58	-2.259744805
nan	nan	34.6	-2.222846245
nan	nan	34.62	-2.197865819
nan	nan	34.64	-2.166933964
nan	nan	34.66	-2.143002052
nan	nan	34.68	-2.137007189
nan	nan	34.7	-2.144518336
nan	nan	34.72	-2.150879493
nan	nan	34.74	-2.154798584
nan	nan	34.76	-2.159811843
nan	nan	34.78	-2.151487618
nan	nan	34.8	-2.141965233
nan	nan	34.82	-2.117775329
nan	nan	34.84	-2.083495387
nan	nan	34.86	-2.061665814
nan	nan	34.88	-2.044790027
nan	nan	34.9	-2.040359193
nan	nan	34.92	-2.045889228
nan	nan	34.94	-2.036857952
nan	nan	34.96	-2.038643946
nan	nan	34.98	-2.033316485
nan	nan	35	-2.025766048
nan	nan	35.02	-2.014761416
nan	nan	35.04	-2.003223361
nan	nan	35.06	-1.992402047
nan	nan	35.08	-1.967194708
nan	nan	35.1	-1.960027861
nan	nan	35.12	-1.946287615
nan	nan	35.14	-1.937022484
nan	nan	35.16	-1.944261017
nan	nan	35.18	-1.941527305
nan	nan	35.2	-1.933378487
nan	nan	35.22	-1.91593938
nan	nan	35.24	-1.903423634
nan	nan	35.26	-1.896614866
nan	nan	35.28	-1.884298902
nan	nan	35.3	-1.881227931
nan	nan	35.32	-1.873145424
nan	nan	35.34	-1.858776168
nan	nan	35.36	-1.848284985
nan	nan	35.38	-1.846941564
nan	nan	35.4	-1.84178731
nan	nan	35.42	-1.827004879
nan	nan	35.44	-1.826160053
nan	nan	35.46	-1.829870074
nan	nan	35.48	-1.804140674
nan	nan	35.5	-1.793931918
nan	nan	35.52	-1.795636182
nan	nan	35.54	-1.788827313
nan	nan	35.56	-1.782639387
nan	nan	35.58	-1.765851329
nan	nan	35.6	-1.765580219
nan	nan	35.62	-1.760769423
nan	nan	35.64	-1.758310949
nan	nan	35.66	-1.754666441
nan	nan	35.68	-1.755358877
nan	nan	35.7	-1.741256908
nan	nan	35.72	-1.730168766
nan	nan	35.74	-1.725086783
nan	nan	35.76	-1.712825597
nan	nan	35.78	-1.702586289
nan	nan	35.8	-1.701929198
nan	nan	35.82	-1.708374705
nan	nan	35.84	-1.692559426
nan	nan	35.86	-1.701113783
nan	nan	35.88	-1.691425036
nan	nan	35.9	-1.698915631
nan	nan	35.92	-1.689894406
nan	nan	35.94	-1.683401044
nan	nan	35.96	-1.683471134
nan	nan	35.98	-1.675891144
nan	nan	36	-1.667775918
nan	nan	36.02	-1.663954864
nan	nan	36.04	-1.665603514
nan	nan	36.06	-1.66325218
nan	nan	36.08	-1.658342143
nan	nan	36.1	-1.646121614
nan	nan	36.12	-1.651361733
nan	nan	36.14	-1.630369813
nan	nan	36.16	-1.6485398
nan	nan	36.18	-1.632395026
nan	nan	36.2	-1.64587707
nan	nan	36.22	-1.645510823
nan	nan	36.24	-1.641998653
nan	nan	36.26	-1.641122499
nan	nan	36.28	-1.629785736
nan	nan	36.3	-1.629257793
nan	nan	36.32	-1.628114704
nan	nan	36.34	-1.616447613
nan	nan	36.36	-1.615029073
nan	nan	36.38	-1.604741781
nan	nan	36.4	-1.603270714
nan	nan	36.42	-1.609181623
nan	nan	36.44	-1.596183623
nan	nan	36.46	-1.603322144
nan	nan	36.48	-1.589950727
nan	nan	36.5	-1.600215289
nan	nan	36.52	-1.585840108
nan	nan	36.54	-1.580088403
nan	nan	36.56	-1.589570871
nan	nan	36.58	-1.586343339
nan	nan	36.6	-1.593147905
nan	nan	36.62	-1.594902638
nan	nan	36.64	-1.592234174
nan	nan	36.66	-1.599011074
nan	nan	36.68	-1.58584727
nan	nan	36.7	-1.586550364
nan	nan	36.72	-1.589611869
nan	nan	36.74	-1.580475465
nan	nan	36.76	-1.595424244
nan	nan	36.78	-1.594008152
nan	nan	36.8	-1.600482318
nan	nan	36.82	-1.596491269
nan	nan	36.84	-1.606832142
nan	nan	36.86	-1.616230006
nan	nan	36.88	-1.609203284
nan	nan	36.9	-1.610166037
nan	nan	36.92	-1.60326575
nan	nan	36.94	-1.594942061
nan	nan	36.96	-1.589062313
nan	nan	36.98	-1.584555719
nan	nan	37	-1.598580869
nan	nan	37.02	-1.607626886
nan	nan	37.04	-1.615696791
nan	nan	37.06	-1.628712201
nan	nan	37.08	-1.627241477
nan	nan	37.1	-1.634349619
nan	nan	37.12	-1.624097062
nan	nan	37.14	-1.636980395
nan	nan	37.16	-1.637843
nan	nan	37.18	-1.625404199
nan	nan	37.2	-1.629517306
nan	nan	37.22	-1.625217005
nan	nan	37.24	-1.62478573
nan	nan	37.26	-1.630024446
nan	nan	37.28	-1.638616768
nan	nan	37.3	-1.64503191
nan	nan	37.32	-1.646954399
nan	nan	37.34	-1.652722638
nan	nan	37.36	-1.661483827
nan	nan	37.38	-1.663386811
nan	nan	37.4	-1.67226703
nan	nan	37.42	-1.682679986
nan	nan	37.44	-1.69311001
nan	nan	37.46	-1.686042756
nan	nan	37.48	-1.675812507
nan	nan	37.5	-1.684986796
nan	nan	37.52	-1.668782373
nan	nan	37.54	-1.668211401
nan	nan	37.56	-1.670129345
nan	nan	37.58	-1.675864946
nan	nan	37.6	-1.674303211
nan	nan	37.62	-1.688270978
nan	nan	37.64	-1.694907353
nan	nan	37.66	-1.699766939
nan	nan	37.68	-1.70173955
nan	nan	37.7	-1.708546981
nan	nan	37.72	-1.713495091
nan	nan	37.74	-1.701104466
nan	nan	37.76	-1.692983318
nan	nan	37.78	-1.680320945
nan	nan	37.8	-1.676987107
nan	nan	37.82	-1.665803523
nan	nan	37.84	-1.674430752
nan	nan	37.86	-1.680377593
nan	nan	37.88	-1.685706649
nan	nan	37.9	-1.693510302
nan	nan	37.92	-1.707791324
nan	nan	37.94	-1.704853696
nan	nan	37.96	-1.70524445
nan	nan	37.98	-1.703388724
nan	nan	38	-1.689572816
nan	nan	38.02	-1.674425889
nan	nan	38.04	-1.664758886
nan	nan	38.06	-1.659183657
nan	nan	38.08	-1.66116524
nan	nan	38.1	-1.658597666
nan	nan	38.12	-1.658559333
nan	nan	38.14	-1.659457224
nan	nan	38.16	-1.66576111
nan	nan	38.18	-1.657521953
nan	nan	38.2	-1.659028353
nan	nan	38.22	-1.651235387
nan	nan	38.24	-1.641769846
nan	nan	38.26	-1.633825013
nan	nan	38.28	-1.625098087
nan	nan	38.3	-1.614246692
nan	nan	38.32	-1.61260281
nan	nan	38.34	-1.612130691
nan	nan	38.36	-1.60989856
nan	nan	38.38	-1.607904744
nan	nan	38.4	-1.606605494
nan	nan	38.42	-1.609373977
nan	nan	38.44	-1.60823796
nan	nan	38.46	-1.601231778
nan	nan	38.48	-1.589564095
nan	nan	38.5	-1.599000842
nan	nan	38.52	-1.583685913
nan	nan	38.54	-1.577044109
nan	nan	38.56	-1.576902812
nan	nan	38.58	-1.567452735
nan	nan	38.6	-1.558651504
nan	nan	38.62	-1.561873683
nan	nan	38.64	-1.552521002
nan	nan	38.66	-1.552866475
nan	nan	38.68	-1.54350806
nan	nan	38.7	-1.547561305
nan	nan	38.72	-1.534936367
nan	nan	38.74	-1.540879606
nan	nan	38.76	-1.530919905
nan	nan	38.78	-1.53474641
nan	nan	38.8	-1.529562188
nan	nan	38.82	-1.515880717
nan	nan	38.84	-1.518809004
nan	nan	38.86	-1.508032771
nan	nan	38.88	-1.497597311
nan	nan	38.9	-1.497732492
nan	nan	38.92	-1.502705232
nan	nan	38.94	-1.493987932
nan	nan	38.96	-1.498389018
nan	nan	38.98	-1.500829283
nan	nan	39	-1.49590407
nan	nan	39.02	-1.482243605
nan	nan	39.04	-1.490771287
nan	nan	39.06	-1.476082509
nan	nan	39.08	-1.482553675
nan	nan	39.1	-1.47902537
nan	nan	39.12	-1.473944899
nan	nan	39.14	-1.466876415
nan	nan	39.16	-1.45991182
nan	nan	39.18	-1.463878646
nan	nan	39.2	-1.456437134
nan	nan	39.22	-1.458703963
nan	nan	39.24	-1.449839198
nan	nan	39.26	-1.445567311
nan	nan	39.28	-1.444679429
nan	nan	39.3	-1.434550151
nan	nan	39.32	-1.437182101
nan	nan	39.34	-1.437537215
nan	nan	39.36	-1.426394263
nan	nan	39.38	-1.425924601
nan	nan	39.4	-1.420773264
nan	nan	39.42	-1.413789795
nan	nan	39.44	-1.409292551
nan	nan	39.46	-1.408688481
nan	nan	39.48	-1.400930084
nan	nan	39.5	-1.396881406
nan	nan	39.52	-1.393577594
nan	nan	39.54	-1.389367118
nan	nan	39.56	-1.390629412
nan	nan	39.58	-1.389640559
nan	nan	39.6	-1.384318913
nan	nan	39.62	-1.380021681
nan	nan	39.64	-1.377987992
nan	nan	39.66	-1.38084183
nan	nan	39.68	-1.381311124
nan	nan	39.7	-1.375350605
nan	nan	39.72	-1.369189953
nan	nan	39.74	-1.368320587
nan	nan	39.76	-1.366709548
nan	nan	39.78	-1.360111416
nan	nan	39.8	-1.360425667
nan	nan	39.82	-1.346050948
nan	nan	39.84	-1.345322307
nan	nan	39.86	-1.338732661
nan	nan	39.88	-1.327206875
nan	nan	39.9	-1.326859855
nan	nan	39.92	-1.32629386
nan	nan	39.94	-1.322761452
nan	nan	39.96	-1.323653279
nan	nan	39.98	-1.319400604
nan	nan	40	-1.318829497
nan	nan	40.02	-1.323270431
nan	nan	40.04	-1.316976189
nan	nan	40.06	-1.318699672
nan	nan	40.08	-1.311806564
nan	nan	40.1	-1.307945768
nan	nan	40.12	-1.30208073
nan	nan	40.14	-1.306565216
nan	nan	40.16	-1.299378208
nan	nan	40.18	-1.294037588
nan	nan	40.2	-1.299672144
nan	nan	40.22	-1.291716621
nan	nan	40.24	-1.291852304
nan	nan	40.26	-1.29328701
nan	nan	40.28	-1.286560314
nan	nan	40.3	-1.281501471
nan	nan	40.32	-1.282241517
nan	nan	40.34	-1.283481966
nan	nan	40.36	-1.285678883
nan	nan	40.38	-1.286880116
nan	nan	40.4	-1.292229956
nan	nan	40.42	-1.297522091
nan	nan	40.44	-1.297069687
nan	nan	40.46	-1.295423476
nan	nan	40.48	-1.297874505
nan	nan	40.5	-1.296319031
nan	nan	40.52	-1.287692703
nan	nan	40.54	-1.288494845
nan	nan	40.56	-1.281477446
nan	nan	40.58	-1.281098763
nan	nan	40.6	-1.275529147
nan	nan	40.62	-1.275235108
nan	nan	40.64	-1.267810372
nan	nan	40.66	-1.262094449
nan	nan	40.68	-1.26651219
nan	nan	40.7	-1.260530524
nan	nan	40.72	-1.258630372
nan	nan	40.74	-1.259233341
nan	nan	40.76	-1.265048944
nan	nan	40.78	-1.271122681
nan	nan	40.8	-1.277916432
nan	nan	40.82	-1.275975227
nan	nan	40.84	-1.284287878
nan	nan	40.86	-1.286421422
nan	nan	40.88	-1.280912478
nan	nan	40.9	-1.278200042
nan	nan	40.92	-1.278883524
nan	nan	40.94	-1.278197048
nan	nan	40.96	-1.272211264
nan	nan	40.98	-1.26897095
nan	nan	41	-1.263209008
nan	nan	41.02	-1.261853483
nan	nan	41.04	-1.264102224
nan	nan	41.06	-1.265081318
nan	nan	41.08	-1.270998653
nan	nan	41.1	-1.268498928
nan	nan	41.12	-1.263282005
nan	nan	41.14	-1.274745597
nan	nan	41.16	-1.280258614
nan	nan	41.18	-1.275059538
nan	nan	41.2	-1.283326934
nan	nan	41.22	-1.288523424
nan	nan	41.24	-1.291756807
nan	nan	41.26	-1.288169068
nan	nan	41.28	-1.295335115
nan	nan	41.3	-1.299994186
nan	nan	41.32	-1.298554423
nan	nan	41.34	-1.293421999
nan	nan	41.36	-1.292410063
nan	nan	41.38	-1.287150384
nan	nan	41.4	-1.285278042
nan	nan	41.42	-1.292280675
nan	nan	41.44	-1.292112844
nan	nan	41.46	-1.289910635
nan	nan	41.48	-1.290513393
nan	nan	41.5	-1.301470914
nan	nan	41.52	-1.299074529
nan	nan	41.54	-1.303587339
nan	nan	41.56	-1.307019558
nan	nan	41.58	-1.314454428
nan	nan	41.6	-1.315717381
nan	nan	41.62	-1.308299334
nan	nan	41.64	-1.318855852
nan	nan	41.66	-1.32346216
nan	nan	41.68	-1.328829576
nan	nan	41.7	-1.335730873
nan	nan	41.72	-1.329571589
nan	nan	41.74	-1.329643085
nan	nan	41.76	-1.328965624
nan	nan	41.78	-1.329513192
nan	nan	41.8	-1.328035248
nan	nan	41.82	-1.327777987
nan	nan	41.84	-1.333578665
nan	nan	41.86	-1.32582184
nan	nan	41.88	-1.328903125
nan	nan	41.9	-1.32603229
nan	nan	41.92	-1.32424433
nan	nan	41.94	-1.332921987
nan	nan	41.96	-1.329392067
nan	nan	41.98	-1.329937848
nan	nan	42	-1.328145548
nan	nan	42.02	-1.330656502
nan	nan	42.04	-1.333801272
nan	nan	42.06	-1.332128435
nan	nan	42.08	-1.339896661
nan	nan	42.1	-1.346939424
nan	nan	42.12	-1.346895814
nan	nan	42.14	-1.342435933
nan	nan	42.16	-1.346804009
nan	nan	42.18	-1.349894366
nan	nan	42.2	-1.343887156
nan	nan	42.22	-1.345060553
nan	nan	42.24	-1.342049125
nan	nan	42.26	-1.341540752
nan	nan	42.28	-1.335641318
nan	nan	42.3	-1.343762982
nan	nan	42.32	-1.328081571
nan	nan	42.34	-1.322722683
nan	nan	42.36	-1.320812112
nan	nan	42.38	-1.317317689
nan	nan	42.4	-1.311906781
nan	nan	42.42	-1.29858308
nan	nan	42.44	-1.29560982
nan	nan	42.46	-1.291790298
nan	nan	42.48	-1.284490556
nan	nan	42.5	-1.286849952
nan	nan	42.52	-1.281360687
nan	nan	42.54	-1.284142568
nan	nan	42.56	-1.289319106
nan	nan	42.58	-1.292581377
nan	nan	42.6	-1.294936983
nan	nan	42.62	-1.286920842
nan	nan	42.64	-1.299095543
nan	nan	42.66	-1.293840823
nan	nan	42.68	-1.288431825
nan	nan	42.7	-1.285449351
nan	nan	42.72	-1.278519191
nan	nan	42.74	-1.26968242
nan	nan	42.76	-1.265546786
nan	nan	42.78	-1.256673532
nan	nan	42.8	-1.254033708
nan	nan	42.82	-1.240261412
nan	nan	42.84	-1.243034103
nan	nan	42.86	-1.229053911
nan	nan	42.88	-1.23032347
nan	nan	42.9	-1.2155678
nan	nan	42.92	-1.215091146
nan	nan	42.94	-1.204040654
nan	nan	42.96	-1.207383357
nan	nan	42.98	-1.203132829
nan	nan	43	-1.204278457
nan	nan	43.02	-1.197171235
nan	nan	43.04	-1.194893161
nan	nan	43.06	-1.199478432
nan	nan	43.08	-1.18966075
nan	nan	43.1	-1.191295493
nan	nan	43.12	-1.182598469
nan	nan	43.14	-1.178315524
nan	nan	43.16	-1.173210837
nan	nan	43.18	-1.171073796
nan	nan	43.2	-1.156857973
nan	nan	43.22	-1.16182782
nan	nan	43.24	-1.153632549
nan	nan	43.26	-1.159430389
nan	nan	43.28	-1.144208385
nan	nan	43.3	-1.149275231
nan	nan	43.32	-1.143364463
nan	nan	43.34	-1.146843833
nan	nan	43.36	-1.139612677
nan	nan	43.38	-1.141628727
nan	nan	43.4	-1.141474375
nan	nan	43.42	-1.141366
nan	nan	43.44	-1.140358293
nan	nan	43.46	-1.141467753
nan	nan	43.48	-1.136019903
nan	nan	43.5	-1.141968616
nan	nan	43.52	-1.141771462
nan	nan	43.54	-1.143034625
nan	nan	43.56	-1.135257369
nan	nan	43.58	-1.136992871
nan	nan	43.6	-1.140377784
nan	nan	43.62	-1.132221005
nan	nan	43.64	-1.13222007
nan	nan	43.66	-1.130663464
nan	nan	43.68	-1.132892645
nan	nan	43.7	-1.125353828
nan	nan	43.72	-1.128882021
nan	nan	43.74	-1.126729739
nan	nan	43.76	-1.122139375
nan	nan	43.78	-1.120807512
nan	nan	43.8	-1.129377068
nan	nan	43.82	-1.11031895
nan	nan	43.84	-1.114436571
nan	nan	43.86	-1.108595821
nan	nan	43.88	-1.114458392
nan	nan	43.9	-1.108306286
nan	nan	43.92	-1.105436473
nan	nan	43.94	-1.108840943
nan	nan	43.96	-1.108590068
nan	nan	43.98	-1.107222572
nan	nan	44	-1.107587233
nan	nan	44.02	-1.104782667
nan	nan	44.04	-1.095834571
nan	nan	44.06	-1.095284918
nan	nan	44.08	-1.097101737
nan	nan	44.1	-1.094204021
nan	nan	44.12	-1.082752233
nan	nan	44.14	-1.090578433
nan	nan	44.16	-1.091316183
nan	nan	44.18	-1.08701385
nan	nan	44.2	-1.085061957
nan	nan	44.22	-1.085047715
nan	nan	44.24	-1.084834593
nan	nan	44.26	-1.082681431
nan	nan	44.28	-1.083165787
nan	nan	44.3	-1.078876557
nan	nan	44.32	-1.079531105
nan	nan	44.34	-1.085726678
nan	nan	44.36	-1.092766315
nan	nan	44.38	-1.088388778
nan	nan	44.4	-1.089553743
nan	nan	44.42	-1.094658794
nan	nan	44.44	-1.091161129
nan	nan	44.46	-1.100655114
nan	nan	44.48	-1.087722006
nan	nan	44.5	-1.091204669
nan	nan	44.52	-1.081129774
nan	nan	44.54	-1.083132607
nan	nan	44.56	-1.079567504
nan	nan	44.58	-1.079115196
nan	nan	44.6	-1.072330511
nan	nan	44.62	-1.070054291
nan	nan	44.64	-1.068657293
nan	nan	44.66	-1.068437231
nan	nan	44.68	-1.068043693
nan	nan	44.7	-1.06862482
nan	nan	44.72	-1.072033074
nan	nan	44.74	-1.072632101
nan	nan	44.76	-1.085616595
nan	nan	44.78	-1.081170804
nan	nan	44.8	-1.08866531
nan	nan	44.82	-1.09500809
nan	nan	44.84	-1.111132795
nan	nan	44.86	-1.110073529
nan	nan	44.88	-1.119895475
nan	nan	44.9	-1.120333232
nan	nan	44.92	-1.126528351
nan	nan	44.94	-1.129261424
nan	nan	44.96	-1.136206319
nan	nan	44.98	-1.130664958
nan	nan	45	-1.133687632
nan	nan	45.02	-1.13602172
nan	nan	45.04	-1.134419898
nan	nan	45.06	-1.14052328
nan	nan	45.08	-1.139356735
nan	nan	45.1	-1.141544276
nan	nan	45.12	-1.157663983
nan	nan	45.14	-1.158421404
nan	nan	45.16	-1.16353489
nan	nan	45.18	-1.167561705
nan	nan	45.2	-1.171329623
nan	nan	45.22	-1.173809962
nan	nan	45.24	-1.180035767
nan	nan	45.26	-1.177524156
nan	nan	45.28	-1.175978004
nan	nan	45.3	-1.180231314
nan	nan	45.32	-1.180967243
nan	nan	45.34	-1.187317669
nan	nan	45.36	-1.186857536
nan	nan	45.38	-1.193370836
nan	nan	45.4	-1.187233331
nan	nan	45.42	-1.194886368
nan	nan	45.44	-1.192051264
nan	nan	45.46	-1.197020777
nan	nan	45.48	-1.194457988
nan	nan	45.5	-1.199467431
nan	nan	45.52	-1.199466909
nan	nan	45.54	-1.206189145
nan	nan	45.56	-1.211478308
nan	nan	45.58	-1.219275439
nan	nan	45.6	-1.221053925
nan	nan	45.62	-1.225393088
nan	nan	45.64	-1.223476556
nan	nan	45.66	-1.220719694
nan	nan	45.68	-1.228471428
nan	nan	45.7	-1.214854518
nan	nan	45.72	-1.221853826
nan	nan	45.74	-1.218562818
nan	nan	45.76	-1.212889785
nan	nan	45.78	-1.209799655
nan	nan	45.8	-1.212003598
nan	nan	45.82	-1.21012033
nan	nan	45.84	-1.207435772
nan	nan	45.86	-1.211672507
nan	nan	45.88	-1.199736268
nan	nan	45.9	-1.20650119
nan	nan	45.92	-1.20251174
nan	nan	45.94	-1.196846523
nan	nan	45.96	-1.197987721
nan	nan	45.98	-1.19753911
nan	nan	46	-1.193775796
nan	nan	46.02	-1.19275179
nan	nan	46.04	-1.189513429
nan	nan	46.06	-1.186333208
nan	nan	46.08	-1.188766661
nan	nan	46.1	-1.192391074
nan	nan	46.12	-1.189365728
nan	nan	46.14	-1.184357335
nan	nan	46.16	-1.191639962
nan	nan	46.18	-1.183335776
nan	nan	46.2	-1.184432168
nan	nan	46.22	-1.172983828
nan	nan	46.24	-1.167691033
nan	nan	46.26	-1.167014947
nan	nan	46.28	-1.158978614
nan	nan	46.3	-1.147066636
nan	nan	46.32	-1.139283199
nan	nan	46.34	-1.145331993
nan	nan	46.36	-1.140364717
nan	nan	46.38	-1.142559839
nan	nan	46.4	-1.138925427
nan	nan	46.42	-1.131519898
nan	nan	46.44	-1.127774772
nan	nan	46.46	-1.129903636
nan	nan	46.48	-1.124110082
nan	nan	46.5	-1.118904028
nan	nan	46.52	-1.121485139
nan	nan	46.54	-1.12933839
nan	nan	46.56	-1.133270861
nan	nan	46.58	-1.133420264
nan	nan	46.6	-1.125550693
nan	nan	46.62	-1.132286893
nan	nan	46.64	-1.12694817
nan	nan	46.66	-1.114032335
nan	nan	46.68	-1.105868801
nan	nan	46.7	-1.103116606
nan	nan	46.72	-1.097075394
nan	nan	46.74	-1.087638276
nan	nan	46.76	-1.085209418
nan	nan	46.78	-1.083151382
nan	nan	46.8	-1.080960217
nan	nan	46.82	-1.086860526
nan	nan	46.84	-1.087296681
nan	nan	46.86	-1.077411386
nan	nan	46.88	-1.086111521
nan	nan	46.9	-1.084258991
nan	nan	46.92	-1.091877988
nan	nan	46.94	-1.091458161
nan	nan	46.96	-1.093231828
nan	nan	46.98	-1.091149012
nan	nan	47	-1.094814439
nan	nan	47.02	-1.081700439
nan	nan	47.04	-1.076588004
nan	nan	47.06	-1.07069082
nan	nan	47.08	-1.063356489
nan	nan	47.1	-1.05721817
nan	nan	47.12	-1.049863188
nan	nan	47.14	-1.040577012
nan	nan	47.16	-1.033678313
nan	nan	47.18	-1.034462065
nan	nan	47.2	-1.029647095
nan	nan	47.22	-1.029683973
nan	nan	47.24	-1.037408398
nan	nan	47.26	-1.037310783
nan	nan	47.28	-1.038471054
nan	nan	47.3	-1.042598776
nan	nan	47.32	-1.047793047
nan	nan	47.34	-1.045827497
nan	nan	47.36	-1.048236695
nan	nan	47.38	-1.049977238
nan	nan	47.4	-1.051095526
nan	nan	47.42	-1.048024262
nan	nan	47.44	-1.042932824
nan	nan	47.46	-1.045074506
nan	nan	47.48	-1.038340626
nan	nan	47.5	-1.035033162
nan	nan	47.52	-1.022285474
nan	nan	47.54	-1.026271113
nan	nan	47.56	-1.017768622
nan	nan	47.58	-1.011028196
nan	nan	47.6	-1.007152156
nan	nan	47.62	-1.006020189
nan	nan	47.64	-1.005895641
nan	nan	47.66	-1.007243164
nan	nan	47.68	-1.009213946
nan	nan	47.7	-1.015171749
nan	nan	47.72	-1.013263738
nan	nan	47.74	-1.015285929
nan	nan	47.76	-1.016360323
nan	nan	47.78	-1.013989699
nan	nan	47.8	-1.023639577
nan	nan	47.82	-1.027178214
nan	nan	47.84	-1.025349138
nan	nan	47.86	-1.023621159
nan	nan	47.88	-1.017918687
nan	nan	47.9	-1.030251129
nan	nan	47.92	-1.029501315
nan	nan	47.94	-1.02400809
nan	nan	47.96	-1.018515501
nan	nan	47.98	-1.0196668
nan	nan	48	-1.018614207
nan	nan	48.02	-1.011211703
nan	nan	48.04	-1.01781108
nan	nan	48.06	-1.014939213
nan	nan	48.08	-1.021534038
nan	nan	48.1	-1.015808265
nan	nan	48.12	-1.013434582
nan	nan	48.14	-1.01269153
nan	nan	48.16	-1.021049246
nan	nan	48.18	-1.013367556
nan	nan	48.2	-1.013941811
nan	nan	48.22	-1.007206323
nan	nan	48.24	-1.01357445
nan	nan	48.26	-1.009828525
nan	nan	48.28	-1.010041469
nan	nan	48.3	-1.01089374
nan	nan	48.32	-1.002901011
nan	nan	48.34	-1.01208662
nan	nan	48.36	-1.003920155
nan	nan	48.38	-1.002982879
nan	nan	48.4	-1.000923836
nan	nan	48.42	-1.001758163
nan	nan	48.44	-1.000079848
nan	nan	48.46	-0.997616636
nan	nan	48.48	-0.990543178
nan	nan	48.5	-0.997937093
nan	nan	48.52	-0.998009419
nan	nan	48.54	-0.990631697
nan	nan	48.56	-0.993528038
nan	nan	48.58	-0.993474691
nan	nan	48.6	-0.989510097
nan	nan	48.62	-0.991602659
nan	nan	48.64	-0.997722522
nan	nan	48.66	-0.978765852
nan	nan	48.68	-0.981145115
nan	nan	48.7	-0.97534185
nan	nan	48.72	-0.974148732
nan	nan	48.74	-0.973562133
nan	nan	48.76	-0.96761929
nan	nan	48.78	-0.963659315
nan	nan	48.8	-0.966399503
nan	nan	48.82	-0.956327544
nan	nan	48.84	-0.950617938
nan	nan	48.86	-0.955282661
nan	nan	48.88	-0.946541215
nan	nan	48.9	-0.942520444
nan	nan	48.92	-0.949239719
nan	nan	48.94	-0.942239942
nan	nan	48.96	-0.928983645
nan	nan	48.98	-0.937841734
nan	nan	49	-0.935698292
nan	nan	49.02	-0.941218855
nan	nan	49.04	-0.930616191
nan	nan	49.06	-0.939331743
nan	nan	49.08	-0.939228165
nan	nan	49.1	-0.942762833
nan	nan	49.12	-0.937805086
nan	nan	49.14	-0.934810058
nan	nan	49.16	-0.936525997
nan	nan	49.18	-0.935213707
nan	nan	49.2	-0.925363558
nan	nan	49.22	-0.928014319
nan	nan	49.24	-0.923438484
nan	nan	49.26	-0.917410046
nan	nan	49.28	-0.921660096
nan	nan	49.3	-0.914405341
nan	nan	49.32	-0.90440241
nan	nan	49.34	-0.901114256
nan	nan	49.36	-0.897685086
nan	nan	49.38	-0.888300245
nan	nan	49.4	-0.886635795
nan	nan	49.42	-0.879437361
nan	nan	49.44	-0.87385458
nan	nan	49.46	-0.873861502
nan	nan	49.48	-0.872729023
nan	nan	49.5	-0.860027094
nan	nan	49.52	-0.862850165
nan	nan	49.54	-0.85504953
nan	nan	49.56	-0.847919385
nan	nan	49.58	-0.850188593
nan	nan	49.6	-0.844652344
nan	nan	49.62	-0.845582339
nan	nan	49.64	-0.847133839
nan	nan	49.66	-0.838839432
nan	nan	49.68	-0.838545006
nan	nan	49.7	-0.835598693
nan	nan	49.72	-0.828605758
nan	nan	49.74	-0.823593592
nan	nan	49.76	-0.822812246
nan	nan	49.78	-0.814896893
nan	nan	49.8	-0.805150543
nan	nan	49.82	-0.810196508
nan	nan	49.84	-0.806076841
nan	nan	49.86	-0.807664845
nan	nan	49.88	-0.795388402
nan	nan	49.9	-0.786404878
nan	nan	49.92	-0.789578762
nan	nan	49.94	-0.787642777
nan	nan	49.96	-0.784310455
nan	nan	49.98	-0.785424468
nan	nan	50	-0.780720122
nan	nan	50.02	-0.776392003
nan	nan	50.04	-0.773017311
nan	nan	50.06	-0.764798326
nan	nan	50.08	-0.757209041
nan	nan	50.1	-0.762519396
nan	nan	50.12	-0.764866172
nan	nan	50.14	-0.748970206
nan	nan	50.16	-0.749131248
nan	nan	50.18	-0.744845327
nan	nan	50.2	-0.750272862
nan	nan	50.22	-0.745907329
nan	nan	50.24	-0.732082106
nan	nan	50.26	-0.727978999
nan	nan	50.28	-0.717053447
nan	nan	50.3	-0.71601748
nan	nan	50.32	-0.709088344
nan	nan	50.34	-0.700379748
nan	nan	50.36	-0.694552507
nan	nan	50.38	-0.691979372
nan	nan	50.4	-0.692258432
nan	nan	50.42	-0.677083421
nan	nan	50.44	-0.670788672
nan	nan	50.46	-0.677027661
nan	nan	50.48	-0.668352512
nan	nan	50.5	-0.665071672
nan	nan	50.52	-0.658117328
nan	nan	50.54	-0.655709448
nan	nan	50.56	-0.658220213
nan	nan	50.58	-0.652196266
nan	nan	50.6	-0.652693069
nan	nan	50.62	-0.645184969
nan	nan	50.64	-0.640717817
nan	nan	50.66	-0.639100324
nan	nan	50.68	-0.637237073
nan	nan	50.7	-0.631175393
nan	nan	50.72	-0.624041838
nan	nan	50.74	-0.620857049
nan	nan	50.76	-0.616725753
nan	nan	50.78	-0.609689022
nan	nan	50.8	-0.602048712
nan	nan	50.82	-0.595156223
nan	nan	50.84	-0.590851896
nan	nan	50.86	-0.591553994
nan	nan	50.88	-0.581607025
nan	nan	50.9	-0.578172388
nan	nan	50.92	-0.57225963
nan	nan	50.94	-0.565309484
nan	nan	50.96	-0.565867091
nan	nan	50.98	-0.556603296
nan	nan	51	-0.559769609
nan	nan	51.02	-0.55176613
nan	nan	51.04	-0.557297231
nan	nan	51.06	-0.549853475
nan	nan	51.08	-0.552759852
nan	nan	51.1	-0.543396335
nan	nan	51.12	-0.549401034
nan	nan	51.14	-0.539897671
nan	nan	51.16	-0.54201035
nan	nan	51.18	-0.531006827
nan	nan	51.2	-0.536553655
nan	nan	51.22	-0.532848624
nan	nan	51.24	-0.537275194
nan	nan	51.26	-0.538339422
nan	nan	51.28	-0.540757254
nan	nan	51.3	-0.540086317
nan	nan	51.32	-0.530960274
nan	nan	51.34	-0.533646421
nan	nan	51.36	-0.522565499
nan	nan	51.38	-0.532839707
nan	nan	51.4	-0.516995726
nan	nan	51.42	-0.523973678
nan	nan	51.44	-0.513433696
nan	nan	51.46	-0.516521683
nan	nan	51.48	-0.511267153
nan	nan	51.5	-0.509841395
nan	nan	51.52	-0.504304173
nan	nan	51.54	-0.500536053
nan	nan	51.56	-0.496124776
nan	nan	51.58	-0.494355594
nan	nan	51.6	-0.488921253
nan	nan	51.62	-0.485315243
nan	nan	51.64	-0.486289884
nan	nan	51.66	-0.484230649
nan	nan	51.68	-0.483659184
nan	nan	51.7	-0.478789073
nan	nan	51.72	-0.481524134
nan	nan	51.74	-0.472672659
nan	nan	51.76	-0.474472433
nan	nan	51.78	-0.474016069
nan	nan	51.8	-0.471896275
nan	nan	51.82	-0.474514142
nan	nan	51.84	-0.471463496
nan	nan	51.86	-0.471262868
nan	nan	51.88	-0.470889393
nan	nan	51.9	-0.466941538
nan	nan	51.92	-0.461349461
nan	nan	51.94	-0.468440277
nan	nan	51.96	-0.463856106
nan	nan	51.98	-0.460420694
nan	nan	52	-0.458846158
nan	nan	52.02	-0.452253945
nan	nan	52.04	-0.445398669
nan	nan	52.06	-0.449623373
nan	nan	52.08	-0.437701972
nan	nan	52.1	-0.43626188
nan	nan	52.12	-0.429986604
nan	nan	52.14	-0.429387627
nan	nan	52.16	-0.430536491
nan	nan	52.18	-0.425231257
nan	nan	52.2	-0.41857808
nan	nan	52.22	-0.418826667
nan	nan	52.24	-0.419318393
nan	nan	52.26	-0.414181086
nan	nan	52.28	-0.409835305
nan	nan	52.3	-0.416062554
nan	nan	52.32	-0.409402348
nan	nan	52.34	-0.41165963
nan	nan	52.36	-0.418242047
nan	nan	52.38	-0.410850044
nan	nan	52.4	-0.418931274
nan	nan	52.42	-0.418057527
nan	nan	52.44	-0.421054966
nan	nan	52.46	-0.421573572
nan	nan	52.48	-0.422403995
nan	nan	52.5	-0.423788534
nan	nan	52.52	-0.432864833
nan	nan	52.54	-0.427821102
nan	nan	52.56	-0.435543521
nan	nan	52.58	-0.438738804
nan	nan	52.6	-0.444224057
nan	nan	52.62	-0.444567912
nan	nan	52.64	-0.451295175
nan	nan	52.66	-0.447011895
nan	nan	52.68	-0.446711677
nan	nan	52.7	-0.450868711
nan	nan	52.72	-0.456524546
nan	nan	52.74	-0.456205218
nan	nan	52.76	-0.456811489
nan	nan	52.78	-0.453433297
nan	nan	52.8	-0.446700212
nan	nan	52.82	-0.450910983
nan	nan	52.84	-0.446496989
nan	nan	52.86	-0.456897187
nan	nan	52.88	-0.450174907
nan	nan	52.9	-0.455303975
nan	nan	52.92	-0.448933812
nan	nan	52.94	-0.447167024
nan	nan	52.96	-0.450670005
nan	nan	52.98	-0.450846472
nan	nan	53	-0.45593929
nan	nan	53.02	-0.459468843
nan	nan	53.04	-0.452342553
nan	nan	53.06	-0.458464007
nan	nan	53.08	-0.462780902
nan	nan	53.1	-0.464123322
nan	nan	53.12	-0.471440103
nan	nan	53.14	-0.471927591
nan	nan	53.16	-0.470451498
nan	nan	53.18	-0.465116796
nan	nan	53.2	-0.467056465
nan	nan	53.22	-0.462792988
nan	nan	53.24	-0.466360355
nan	nan	53.26	-0.466716774
nan	nan	53.28	-0.46531734
nan	nan	53.3	-0.464111574
nan	nan	53.32	-0.464705469
nan	nan	53.34	-0.461960391
nan	nan	53.36	-0.458862708
nan	nan	53.38	-0.453994112
nan	nan	53.4	-0.454020322
nan	nan	53.42	-0.451187833
nan	nan	53.44	-0.45306273
nan	nan	53.46	-0.443798691
nan	nan	53.48	-0.45170936
nan	nan	53.5	-0.447018103
nan	nan	53.52	-0.448240851
nan	nan	53.54	-0.44924867
nan	nan	53.56	-0.448129282
nan	nan	53.58	-0.44859078
nan	nan	53.6	-0.443754923
nan	nan	53.62	-0.454002466
nan	nan	53.64	-0.439266675
nan	nan	53.66	-0.437414805
nan	nan	53.68	-0.446776642
nan	nan	53.7	-0.437613152
nan	nan	53.72	-0.435583583
nan	nan	53.74	-0.430740893
nan	nan	53.76	-0.421818114
nan	nan	53.78	-0.425363271
nan	nan	53.8	-0.413111493
nan	nan	53.82	-0.416846627
nan	nan	53.84	-0.411291596
nan	nan	53.86	-0.403362829
nan	nan	53.88	-0.396470491
nan	nan	53.9	-0.393350691
nan	nan	53.92	-0.389371991
nan	nan	53.94	-0.388444833
nan	nan	53.96	-0.381455257
nan	nan	53.98	-0.38544893
nan	nan	54	-0.369520433
nan	nan	54.02	-0.372598386
nan	nan	54.04	-0.367733634
nan	nan	54.06	-0.362058328
nan	nan	54.08	-0.363883599
nan	nan	54.1	-0.355781082
nan	nan	54.12	-0.359702881
nan	nan	54.14	-0.353705039
nan	nan	54.16	-0.354547638
nan	nan	54.18	-0.354029705
nan	nan	54.2	-0.354290056
nan	nan	54.22	-0.351252786
nan	nan	54.24	-0.34955548
nan	nan	54.26	-0.340143915
nan	nan	54.28	-0.349385629
nan	nan	54.3	-0.343878748
nan	nan	54.32	-0.345901419
nan	nan	54.34	-0.343944205
nan	nan	54.36	-0.341830619
nan	nan	54.38	-0.345323369
nan	nan	54.4	-0.344553077
nan	nan	54.42	-0.346835553
nan	nan	54.44	-0.342790826
nan	nan	54.46	-0.344218937
nan	nan	54.48	-0.335081023
nan	nan	54.5	-0.335718961
nan	nan	54.52	-0.331918731
nan	nan	54.54	-0.332235407
nan	nan	54.56	-0.333103042
nan	nan	54.58	-0.331365126
nan	nan	54.6	-0.323533316
nan	nan	54.62	-0.319846886
nan	nan	54.64	-0.317939071
nan	nan	54.66	-0.316497537
nan	nan	54.68	-0.312248387
nan	nan	54.7	-0.308436847
nan	nan	54.72	-0.30353782
nan	nan	54.74	-0.294950994
nan	nan	54.76	-0.291783666
nan	nan	54.78	-0.287308394
nan	nan	54.8	-0.287104768
nan	nan	54.82	-0.280074325
nan	nan	54.84	-0.278348926
nan	nan	54.86	-0.27643474
nan	nan	54.88	-0.269879492
nan	nan	54.9	-0.267903265
nan	nan	54.92	-0.266967319
nan	nan	54.94	-0.261328081
nan	nan	54.96	-0.264715329
nan	nan	54.98	-0.261281759
nan	nan	55	-0.259193368
nan	nan	55.02	-0.259742115
nan	nan	55.04	-0.254577979
nan	nan	55.06	-0.263525226
nan	nan	55.08	-0.257642882
nan	nan	55.1	-0.261394208
nan	nan	55.12	-0.261884469
nan	nan	55.14	-0.26292055
nan	nan	55.16	-0.264795399
nan	nan	55.18	-0.266237009
nan	nan	55.2	-0.265734539
nan	nan	55.22	-0.262757975
nan	nan	55.24	-0.262703408
nan	nan	55.26	-0.267158858
nan	nan	55.28	-0.260346931
nan	nan	55.3	-0.262293106
nan	nan	55.32	-0.261608653
nan	nan	55.34	-0.25912728
nan	nan	55.36	-0.260820301
nan	nan	55.38	-0.261785008
nan	nan	55.4	-0.259344718
nan	nan	55.42	-0.254522704
nan	nan	55.44	-0.247724099
nan	nan	55.46	-0.252846658
nan	nan	55.48	-0.248825408
nan	nan	55.5	-0.24745864
nan	nan	55.52	-0.2460562
nan	nan	55.54	-0.243945513
nan	nan	55.56	-0.241692376
nan	nan	55.58	-0.240699074
nan	nan	55.6	-0.243566299
nan	nan	55.62	-0.235649468
nan	nan	55.64	-0.236113429
nan	nan	55.66	-0.239723391
nan	nan	55.68	-0.230437252
nan	nan	55.7	-0.232102201
nan	nan	55.72	-0.23753478
nan	nan	55.74	-0.238737
nan	nan	55.76	-0.23625419
nan	nan	55.78	-0.232844563
nan	nan	55.8	-0.235573905
nan	nan	55.82	-0.22711419
nan	nan	55.84	-0.230954671
nan	nan	55.86	-0.226506203
nan	nan	55.88	-0.234084294
nan	nan	55.9	-0.225895506
nan	nan	55.92	-0.223298033
nan	nan	55.94	-0.224864655
nan	nan	55.96	-0.230630679
nan	nan	55.98	-0.222004418
nan	nan	56	-0.225404364
nan	nan	56.02	-0.222151152
nan	nan	56.04	-0.219333203
nan	nan	56.06	-0.209982955
nan	nan	56.08	-0.216227851
nan	nan	56.1	-0.214601085
nan	nan	56.12	-0.2142781
nan	nan	56.14	-0.210784124
nan	nan	56.16	-0.208608105
nan	nan	56.18	-0.213136931
nan	nan	56.2	-0.209095007
nan	nan	56.22	-0.213808935
nan	nan	56.24	-0.206632256
nan	nan	56.26	-0.208943649
nan	nan	56.28	-0.196078802
nan	nan	56.3	-0.205207351
nan	nan	56.32	-0.200412764
nan	nan	56.34	-0.190874104
nan	nan	56.36	-0.191408958
nan	nan	56.38	-0.199297464
nan	nan	56.4	-0.194910183
nan	nan	56.42	-0.190493185
nan	nan	56.44	-0.183257874
nan	nan	56.46	-0.190249815
nan	nan	56.48	-0.186793836
nan	nan	56.5	-0.18665175
nan	nan	56.52	-0.179101162
nan	nan	56.54	-0.180405687
nan	nan	56.56	-0.182959221
nan	nan	56.58	-0.180217597
nan	nan	56.6	-0.177760121
nan	nan	56.62	-0.169707707
nan	nan	56.64	-0.172434585
nan	nan	56.66	-0.168446557
nan	nan	56.68	-0.16787469
nan	nan	56.7	-0.160648259
nan	nan	56.72	-0.163521983
nan	nan	56.74	-0.163895637
nan	nan	56.76	-0.157837636
nan	nan	56.78	-0.159228384
nan	nan	56.8	-0.153524574
nan	nan	56.82	-0.153499322
nan	nan	56.84	-0.153597328
nan	nan	56.86	-0.155049204
nan	nan	56.88	-0.158430203
nan	nan	56.9	-0.15479398
nan	nan	56.92	-0.156268242
nan	nan	56.94	-0.163661135
nan	nan	56.96	-0.160584153
nan	nan	56.98	-0.17022072
nan	nan	57	-0.171101445
nan	nan	57.02	-0.17284538
nan	nan	57.04	-0.167771032
nan	nan	57.06	-0.161621424
nan	nan	57.08	-0.173822352
nan	nan	57.1	-0.17355229
nan	nan	57.12	-0.177354946
nan	nan	57.14	-0.174712529
nan	nan	57.16	-0.181849028
nan	nan	57.18	-0.182064445
nan	nan	57.2	-0.174961649
nan	nan	57.22	-0.177173925
nan	nan	57.24	-0.181906734
nan	nan	57.26	-0.172307159
nan	nan	57.28	-0.178060718
nan	nan	57.3	-0.172866281
nan	nan	57.32	-0.172732553
nan	nan	57.34	-0.174579066
nan	nan	57.36	-0.18225222
nan	nan	57.38	-0.183637134
nan	nan	57.4	-0.18774123
nan	nan	57.42	-0.181717134
nan	nan	57.44	-0.182316014
nan	nan	57.46	-0.183837271
nan	nan	57.48	-0.180559439
nan	nan	57.5	-0.18189996
nan	nan	57.52	-0.191479819
nan	nan	57.54	-0.188930042
nan	nan	57.56	-0.185839551
nan	nan	57.58	-0.198497938
nan	nan	57.6	-0.192018185
nan	nan	57.62	-0.193298603
nan	nan	57.64	-0.196532634
nan	nan	57.66	-0.191032971
nan	nan	57.68	-0.196503646
nan	nan	57.7	-0.196924602
nan	nan	57.72	-0.196102339
nan	nan	57.74	-0.197126306
nan	nan	57.76	-0.202570288
nan	nan	57.78	-0.204050692
nan	nan	57.8	-0.204868246
nan	nan	57.82	-0.197695069
nan	nan	57.84	-0.206221691
nan	nan	57.86	-0.210731647
nan	nan	57.88	-0.207967614
nan	nan	57.9	-0.210260618
nan	nan	57.92	-0.215087435
nan	nan	57.94	-0.2187277
nan	nan	57.96	-0.217927577
nan	nan	57.98	-0.221546411
nan	nan	58	-0.214356368
nan	nan	58.02	-0.219870109
nan	nan	58.04	-0.225402824
nan	nan	58.06	-0.224332447
nan	nan	58.08	-0.228122995
nan	nan	58.1	-0.227036605
nan	nan	58.12	-0.233336813
nan	nan	58.14	-0.233062613
nan	nan	58.16	-0.222730425
nan	nan	58.18	-0.225399991
nan	nan	58.2	-0.236505282
nan	nan	58.22	-0.226358065
nan	nan	58.24	-0.238410226
nan	nan	58.26	-0.235327113
nan	nan	58.28	-0.233439528
nan	nan	58.3	-0.239696416
nan	nan	58.32	-0.237484329
nan	nan	58.34	-0.23709439
nan	nan	58.36	-0.237540159
nan	nan	58.38	-0.230003282
nan	nan	58.4	-0.23056789
nan	nan	58.42	-0.232587989
nan	nan	58.44	-0.229784188
nan	nan	58.46	-0.236188996
nan	nan	58.48	-0.233142002
nan	nan	58.5	-0.231845609
nan	nan	58.52	-0.226390569
nan	nan	58.54	-0.230379015
nan	nan	58.56	-0.22317507
nan	nan	58.58	-0.224721261
nan	nan	58.6	-0.224261462
nan	nan	58.62	-0.218032627
nan	nan	58.64	-0.224474346
nan	nan	58.66	-0.223502156
nan	nan	58.68	-0.216500041
nan	nan	58.7	-0.230849986
nan	nan	58.72	-0.222373592
nan	nan	58.74	-0.220713825
nan	nan	58.76	-0.219425247
nan	nan	58.78	-0.221166573
nan	nan	58.8	-0.222189237
nan	nan	58.82	-0.228355643
nan	nan	58.84	-0.229672302
nan	nan	58.86	-0.224070739
nan	nan	58.88	-0.229392516
nan	nan	58.9	-0.225011987
nan	nan	58.92	-0.22681789
nan	nan	58.94	-0.229884934
nan	nan	58.96	-0.228717684
nan	nan	58.98	-0.229982292
nan	nan	59	-0.233064302
nan	nan	59.02	-0.230853608
nan	nan	59.04	-0.236636734
nan	nan	59.06	-0.239739366
nan	nan	59.08	-0.240606088
nan	nan	59.1	-0.238616268
nan	nan	59.12	-0.244796945
nan	nan	59.14	-0.237921345
nan	nan	59.16	-0.238811225
nan	nan	59.18	-0.245508758
nan	nan	59.2	-0.240975869
nan	nan	59.22	-0.253291333
nan	nan	59.24	-0.253332003
nan	nan	59.26	-0.255726684
nan	nan	59.28	-0.248482849
nan	nan	59.3	-0.25044332
nan	nan	59.32	-0.253159381
nan	nan	59.34	-0.257117006
nan	nan	59.36	-0.256512593
nan	nan	59.38	-0.253024961
nan	nan	59.4	-0.259737331
nan	nan	59.42	-0.257989526
nan	nan	59.44	-0.260183125
nan	nan	59.46	-0.26479894
nan	nan	59.48	-0.265385339
nan	nan	59.5	-0.256905893
nan	nan	59.52	-0.259334883
nan	nan	59.54	-0.257346463
nan	nan	59.56	-0.262577946
nan	nan	59.58	-0.263592793
nan	nan	59.6	-0.266366305
nan	nan	59.62	-0.273489167
nan	nan	59.64	-0.270683635
nan	nan	59.66	-0.270403503
nan	nan	59.68	-0.275455873
nan	nan	59.7	-0.283055209
nan	nan	59.72	-0.281095506
nan	nan	59.74	-0.28144307
nan	nan	59.76	-0.281466892
nan	nan	59.78	-0.273490628
nan	nan	59.8	-0.278840698
nan	nan	59.82	-0.292228516
nan	nan	59.84	-0.289784437
nan	nan	59.86	-0.288049131
nan	nan	59.88	-0.287515483
nan	nan	59.9	-0.290632778
nan	nan	59.92	-0.294618554
nan	nan	59.94	-0.29468069
nan	nan	59.96	-0.294712767
nan	nan	59.98	-0.296042137
nan	nan	60	-0.291688072
nan	nan	60.02	-0.296880087
nan	nan	60.04	-0.291274915
nan	nan	60.06	-0.296136523
nan	nan	60.08	-0.289864161
nan	nan	60.1	-0.30650312
nan	nan	60.12	-0.299652151
nan	nan	60.14	-0.298892443
nan	nan	60.16	-0.305735726
nan	nan	60.18	-0.301342927
nan	nan	60.2	-0.294716805
nan	nan	60.22	-0.295759014
nan	nan	60.24	-0.298272273
nan	nan	60.26	-0.293752736
nan	nan	60.28	-0.291111265
nan	nan	60.3	-0.292978678
nan	nan	60.32	-0.293020984
nan	nan	60.34	-0.294108783
nan	nan	60.36	-0.299375439
nan	nan	60.38	-0.298683937
nan	nan	60.4	-0.306549318
nan	nan	60.42	-0.297437707
nan	nan	60.44	-0.303341816
nan	nan	60.46	-0.308448353
nan	nan	60.48	-0.304231199
nan	nan	60.5	-0.307922981
nan	nan	60.52	-0.319166265
nan	nan	60.54	-0.312327808
nan	nan	60.56	-0.31403411
nan	nan	60.58	-0.312361071
nan	nan	60.6	-0.319146364
nan	nan	60.62	-0.318478554
nan	nan	60.64	-0.318011876
nan	nan	60.66	-0.309649461
nan	nan	60.68	-0.307456009
nan	nan	60.7	-0.306030632
nan	nan	60.72	-0.308411129
nan	nan	60.74	-0.30635595
nan	nan	60.76	-0.30817713
nan	nan	60.78	-0.302058908
nan	nan	60.8	-0.300933433
nan	nan	60.82	-0.301894346
nan	nan	60.84	-0.295163003
nan	nan	60.86	-0.302673961
nan	nan	60.88	-0.298186837
nan	nan	60.9	-0.311096461
nan	nan	60.92	-0.304416657
nan	nan	60.94	-0.302788221
nan	nan	60.96	-0.308052081
nan	nan	60.98	-0.315242527
nan	nan	61	-0.312796431
nan	nan	61.02	-0.31612367
nan	nan	61.04	-0.314346847
nan	nan	61.06	-0.316188056
nan	nan	61.08	-0.319568153
nan	nan	61.1	-0.312962186
nan	nan	61.12	-0.321982018
nan	nan	61.14	-0.330646736
nan	nan	61.16	-0.330196046
nan	nan	61.18	-0.328550124
nan	nan	61.2	-0.333605815
nan	nan	61.22	-0.326383478
nan	nan	61.24	-0.335257011
nan	nan	61.26	-0.332020365
nan	nan	61.28	-0.334023069
nan	nan	61.3	-0.32783211
nan	nan	61.32	-0.339136606
nan	nan	61.34	-0.342340517
nan	nan	61.36	-0.342566719
nan	nan	61.38	-0.34755073
nan	nan	61.4	-0.343487261
nan	nan	61.42	-0.352421101
nan	nan	61.44	-0.347383015
nan	nan	61.46	-0.341504167
nan	nan	61.48	-0.346587968
nan	nan	61.5	-0.346304559
nan	nan	61.52	-0.347749231
nan	nan	61.54	-0.343411326
nan	nan	61.56	-0.340637036
nan	nan	61.58	-0.346456424
nan	nan	61.6	-0.341132682
nan	nan	61.62	-0.345898419
nan	nan	61.64	-0.339085701
nan	nan	61.66	-0.336446087
nan	nan	61.68	-0.33782764
nan	nan	61.7	-0.33315885
nan	nan	61.72	-0.334901192
nan	nan	61.74	-0.335163864
nan	nan	61.76	-0.329207539
nan	nan	61.78	-0.329205473
nan	nan	61.8	-0.323927103
nan	nan	61.82	-0.325199577
nan	nan	61.84	-0.318953675
nan	nan	61.86	-0.322972975
nan	nan	61.88	-0.323620957
nan	nan	61.9	-0.317992041
nan	nan	61.92	-0.320517595
nan	nan	61.94	-0.31644988
nan	nan	61.96	-0.317263204
nan	nan	61.98	-0.30932105
nan	nan	62	-0.304901418
nan	nan	62.02	-0.300235653
nan	nan	62.04	-0.299825205
nan	nan	62.06	-0.290815226
nan	nan	62.08	-0.296317954
nan	nan	62.1	-0.290515339
nan	nan	62.12	-0.290990768
nan	nan	62.14	-0.287595361
nan	nan	62.16	-0.289028434
nan	nan	62.18	-0.277051281
nan	nan	62.2	-0.273268103
nan	nan	62.22	-0.271748125
nan	nan	62.24	-0.267112752
nan	nan	62.26	-0.266788305
nan	nan	62.28	-0.261050317
nan	nan	62.3	-0.261420063
nan	nan	62.32	-0.263305693
nan	nan	62.34	-0.264819336
nan	nan	62.36	-0.256453297
nan	nan	62.38	-0.257250275
nan	nan	62.4	-0.248399666
nan	nan	62.42	-0.247863157
nan	nan	62.44	-0.242968048
nan	nan	62.46	-0.24565132
nan	nan	62.48	-0.234322396
nan	nan	62.5	-0.243475453
nan	nan	62.52	-0.241308703
nan	nan	62.54	-0.237615017
nan	nan	62.56	-0.241522393
nan	nan	62.58	-0.235943984
nan	nan	62.6	-0.233602601
nan	nan	62.62	-0.23078602
nan	nan	62.64	-0.237148221
nan	nan	62.66	-0.230557389
nan	nan	62.68	-0.233887808
nan	nan	62.7	-0.229334385
nan	nan	62.72	-0.228249582
nan	nan	62.74	-0.225693283
nan	nan	62.76	-0.23164301
nan	nan	62.78	-0.22522101
nan	nan	62.8	-0.230794982
nan	nan	62.82	-0.229830789
nan	nan	62.84	-0.233163647
nan	nan	62.86	-0.232128901
nan	nan	62.88	-0.226889795
nan	nan	62.9	-0.229162602
nan	nan	62.92	-0.235094823
nan	nan	62.94	-0.236164859
nan	nan	62.96	-0.224396107
nan	nan	62.98	-0.236286199
nan	nan	63	-0.235556008
nan	nan	63.02	-0.238328491
nan	nan	63.04	-0.247332367
nan	nan	63.06	-0.250731224
nan	nan	63.08	-0.244428361
nan	nan	63.1	-0.245567105
nan	nan	63.12	-0.248912758
nan	nan	63.14	-0.24821503
nan	nan	63.16	-0.239156097
nan	nan	63.18	-0.245012763
nan	nan	63.2	-0.241792054
nan	nan	63.22	-0.247924785
nan	nan	63.24	-0.247660963
nan	nan	63.26	-0.244996505
nan	nan	63.28	-0.24946539
nan	nan	63.3	-0.23751153
nan	nan	63.32	-0.241350793
nan	nan	63.34	-0.235939239
nan	nan	63.36	-0.230010495
nan	nan	63.38	-0.231553107
nan	nan	63.4	-0.23409618
nan	nan	63.42	-0.232965804
nan	nan	63.44	-0.232413047
nan	nan	63.46	-0.227579638
nan	nan	63.48	-0.235291336
nan	nan	63.5	-0.232295677
nan	nan	63.52	-0.23892312
nan	nan	63.54	-0.231088034
nan	nan	63.56	-0.226859912
nan	nan	63.58	-0.229252762
nan	nan	63.6	-0.226482374
nan	nan	63.62	-0.232385395
nan	nan	63.64	-0.22768249
nan	nan	63.66	-0.231970088
nan	nan	63.68	-0.235988975
nan	nan	63.7	-0.233808994
nan	nan	63.72	-0.228002465
nan	nan	63.74	-0.236415513
nan	nan	63.76	-0.234042287
nan	nan	63.78	-0.230159144
nan	nan	63.8	-0.227167448
nan	nan	63.82	-0.23573921
nan	nan	63.84	-0.229890884
nan	nan	63.86	-0.235202167
nan	nan	63.88	-0.238834881
nan	nan	63.9	-0.241910217
nan	nan	63.92	-0.243876493
nan	nan	63.94	-0.243147112
nan	nan	63.96	-0.242440971
nan	nan	63.98	-0.247712776
nan	nan	64	-0.239034303
nan	nan	64.02	-0.237919339
nan	nan	64.04	-0.242128606
nan	nan	64.06	-0.238548635
nan	nan	64.08	-0.238220224
nan	nan	64.1	-0.244390638
nan	nan	64.12	-0.24793737
nan	nan	64.14	-0.240441163
nan	nan	64.16	-0.241317955
nan	nan	64.18	-0.235576171
nan	nan	64.2	-0.235111374
nan	nan	64.22	-0.228291588
nan	nan	64.24	-0.224711989
nan	nan	64.26	-0.223153527
nan	nan	64.28	-0.227410032
nan	nan	64.3	-0.221233601
nan	nan	64.32	-0.220030361
nan	nan	64.34	-0.220644843
nan	nan	64.36	-0.220159062
nan	nan	64.38	-0.211787482
nan	nan	64.4	-0.213432197
nan	nan	64.42	-0.216507458
nan	nan	64.44	-0.202229072
nan	nan	64.46	-0.199185577
nan	nan	64.48	-0.199440887
nan	nan	64.5	-0.197418476
nan	nan	64.52	-0.195111788
nan	nan	64.54	-0.194542657
nan	nan	64.56	-0.19722546
nan	nan	64.58	-0.191333188
nan	nan	64.6	-0.194732402
nan	nan	64.62	-0.19012297
nan	nan	64.64	-0.189531086
nan	nan	64.66	-0.193405937
nan	nan	64.68	-0.191320292
nan	nan	64.7	-0.19021046
nan	nan	64.72	-0.189896915
nan	nan	64.74	-0.186708257
nan	nan	64.76	-0.189663002
nan	nan	64.78	-0.191107885
nan	nan	64.8	-0.196934398
nan	nan	64.82	-0.196178094
nan	nan	64.84	-0.184247789
nan	nan	64.86	-0.192783803
nan	nan	64.88	-0.187301328
nan	nan	64.9	-0.192683281
nan	nan	64.92	-0.179703694
nan	nan	64.94	-0.189693389
nan	nan	64.96	-0.191714687
nan	nan	64.98	-0.191767915
nan	nan	65	-0.18405069
nan	nan	65.02	-0.190576701
nan	nan	65.04	-0.184056595
nan	nan	65.06	-0.187116441
nan	nan	65.08	-0.195938751
nan	nan	65.1	-0.193632596
nan	nan	65.12	-0.189679929
nan	nan	65.14	-0.196529803
nan	nan	65.16	-0.200225149
nan	nan	65.18	-0.192929636
nan	nan	65.2	-0.196500983
nan	nan	65.22	-0.198203556
nan	nan	65.24	-0.202555754
nan	nan	65.26	-0.19351707
nan	nan	65.28	-0.198556638
nan	nan	65.3	-0.192164517
nan	nan	65.32	-0.201083216
nan	nan	65.34	-0.198465099
nan	nan	65.36	-0.205803842
nan	nan	65.38	-0.195586885
nan	nan	65.4	-0.197130124
nan	nan	65.42	-0.195710643
nan	nan	65.44	-0.193005031
nan	nan	65.46	-0.186233553
nan	nan	65.48	-0.189550779
nan	nan	65.5	-0.187623937
nan	nan	65.52	-0.191029917
nan	nan	65.54	-0.181033164
nan	nan	65.56	-0.183970203
nan	nan	65.58	-0.1811181
nan	nan	65.6	-0.182459732
nan	nan	65.62	-0.178314614
nan	nan	65.64	-0.179321195
nan	nan	65.66	-0.176081186
nan	nan	65.68	-0.168138023
nan	nan	65.7	-0.176617779
nan	nan	65.72	-0.165937004
nan	nan	65.74	-0.167355814
nan	nan	65.76	-0.168313899
nan	nan	65.78	-0.169384018
nan	nan	65.8	-0.169327583
nan	nan	65.82	-0.171615811
nan	nan	65.84	-0.162702277
nan	nan	65.86	-0.172149889
nan	nan	65.88	-0.161585288
nan	nan	65.9	-0.166886795
nan	nan	65.92	-0.164413498
nan	nan	65.94	-0.16143361
nan	nan	65.96	-0.159615268
nan	nan	65.98	-0.159546659
nan	nan	66	-0.161281717
nan	nan	66.02	-0.158570196
nan	nan	66.04	-0.167396034
nan	nan	66.06	-0.160026449
nan	nan	66.08	-0.15548368
nan	nan	66.1	-0.161357253
nan	nan	66.12	-0.15776572
nan	nan	66.14	-0.156756435
nan	nan	66.16	-0.158152947
nan	nan	66.18	-0.155442911
nan	nan	66.2	-0.160705384
nan	nan	66.22	-0.152537972
nan	nan	66.24	-0.151923988
nan	nan	66.26	-0.153525542
nan	nan	66.28	-0.149378593
nan	nan	66.3	-0.146717072
nan	nan	66.32	-0.145275489
nan	nan	66.34	-0.144475549
nan	nan	66.36	-0.130094155
nan	nan	66.38	-0.144626508
nan	nan	66.4	-0.136076136
nan	nan	66.42	-0.135763311
nan	nan	66.44	-0.135187891
nan	nan	66.46	-0.132012705
nan	nan	66.48	-0.133199164
nan	nan	66.5	-0.129499406
nan	nan	66.52	-0.131139101
nan	nan	66.54	-0.127559486
nan	nan	66.56	-0.128219706
nan	nan	66.58	-0.125574248
nan	nan	66.6	-0.129118031
nan	nan	66.62	-0.125964797
nan	nan	66.64	-0.125201618
nan	nan	66.66	-0.119539475
nan	nan	66.68	-0.129284465
nan	nan	66.7	-0.120533416
nan	nan	66.72	-0.128351511
nan	nan	66.74	-0.115692016
nan	nan	66.76	-0.118311044
nan	nan	66.78	-0.12040564
nan	nan	66.8	-0.111873303
nan	nan	66.82	-0.110907311
nan	nan	66.84	-0.109602938
nan	nan	66.86	-0.112985696
nan	nan	66.88	-0.108143311
nan	nan	66.9	-0.110763398
nan	nan	66.92	-0.106427266
nan	nan	66.94	-0.105921357
nan	nan	66.96	-0.108100199
nan	nan	66.98	-0.107587598
nan	nan	67	-0.103273922
nan	nan	67.02	-0.099283176
nan	nan	67.04	-0.10105397
nan	nan	67.06	-0.103548466
nan	nan	67.08	-0.103547864
nan	nan	67.1	-0.100177384
nan	nan	67.12	-0.104762492
nan	nan	67.14	-0.102246475
nan	nan	67.16	-0.10219163
nan	nan	67.18	-0.105361019
nan	nan	67.2	-0.102927919
nan	nan	67.22	-0.096931779
nan	nan	67.24	-0.09753056
nan	nan	67.26	-0.101713154
nan	nan	67.28	-0.103021241
nan	nan	67.3	-0.105862709
nan	nan	67.32	-0.107187877
nan	nan	67.34	-0.113979362
nan	nan	67.36	-0.109941798
nan	nan	67.38	-0.110486574
nan	nan	67.4	-0.112764877
nan	nan	67.42	-0.117614158
nan	nan	67.44	-0.125102134
nan	nan	67.46	-0.12461899
nan	nan	67.48	-0.126458854
nan	nan	67.5	-0.132619208
nan	nan	67.52	-0.134737239
nan	nan	67.54	-0.150530834
nan	nan	67.56	-0.148328052
nan	nan	67.58	-0.148346411
nan	nan	67.6	-0.154173052
nan	nan	67.62	-0.154382517
nan	nan	67.64	-0.159339764
nan	nan	67.66	-0.158161635
nan	nan	67.68	-0.160657473
nan	nan	67.7	-0.167510773
nan	nan	67.72	-0.162211924
nan	nan	67.74	-0.164166828
nan	nan	67.76	-0.161418216
nan	nan	67.78	-0.169343028
nan	nan	67.8	-0.171206921
nan	nan	67.82	-0.169961917
nan	nan	67.84	-0.172523095
nan	nan	67.86	-0.169628444
nan	nan	67.88	-0.175870347
nan	nan	67.9	-0.179070142
nan	nan	67.92	-0.172757183
nan	nan	67.94	-0.176906282
nan	nan	67.96	-0.179976259
nan	nan	67.98	-0.178792123
nan	nan	68	-0.186622623
nan	nan	68.02	-0.179989076
nan	nan	68.04	-0.185609347
nan	nan	68.06	-0.181097692
nan	nan	68.08	-0.180762085
nan	nan	68.1	-0.180636944
nan	nan	68.12	-0.17777297
nan	nan	68.14	-0.18043131
nan	nan	68.16	-0.181995234
nan	nan	68.18	-0.17463532
nan	nan	68.2	-0.175855283
nan	nan	68.22	-0.174327293
nan	nan	68.24	-0.168529815
nan	nan	68.26	-0.173262304
nan	nan	68.28	-0.166138148
nan	nan	68.3	-0.166738232
nan	nan	68.32	-0.162800924
nan	nan	68.34	-0.16971459
nan	nan	68.36	-0.171322622
nan	nan	68.38	-0.171932419
nan	nan	68.4	-0.170028839
nan	nan	68.42	-0.172021116
nan	nan	68.44	-0.171884669
nan	nan	68.46	-0.163561339
nan	nan	68.48	-0.164997215
nan	nan	68.5	-0.165344017
nan	nan	68.52	-0.167396976
nan	nan	68.54	-0.1659795
nan	nan	68.56	-0.171572357
nan	nan	68.58	-0.164048711
nan	nan	68.6	-0.169572528
nan	nan	68.62	-0.165185388
nan	nan	68.64	-0.158939979
nan	nan	68.66	-0.160010725
nan	nan	68.68	-0.154482596
nan	nan	68.7	-0.152464815
nan	nan	68.72	-0.162063637
nan	nan	68.74	-0.157347683
nan	nan	68.76	-0.156343113
nan	nan	68.78	-0.164690495
nan	nan	68.8	-0.15763142
nan	nan	68.82	-0.163651037
nan	nan	68.84	-0.157416889
nan	nan	68.86	-0.162132453
nan	nan	68.88	-0.156079202
nan	nan	68.9	-0.159144794
nan	nan	68.92	-0.159050584
nan	nan	68.94	-0.163360653
nan	nan	68.96	-0.170435739
nan	nan	68.98	-0.169401859
nan	nan	69	-0.168485321
nan	nan	69.02	-0.179266053
nan	nan	69.04	-0.169848622
nan	nan	69.06	-0.171753217
nan	nan	69.08	-0.175215043
nan	nan	69.1	-0.170493029
nan	nan	69.12	-0.179491848
nan	nan	69.14	-0.17452869
nan	nan	69.16	-0.17612323
nan	nan	69.18	-0.174393767
nan	nan	69.2	-0.183996129
nan	nan	69.22	-0.184970496
nan	nan	69.24	-0.183868867
nan	nan	69.26	-0.190571796
nan	nan	69.28	-0.1803509
nan	nan	69.3	-0.180785928
nan	nan	69.32	-0.184464456
nan	nan	69.34	-0.174646199
nan	nan	69.36	-0.177871966
nan	nan	69.38	-0.179387373
nan	nan	69.4	-0.17880591
nan	nan	69.42	-0.181050457
nan	nan	69.44	-0.179304098
nan	nan	69.46	-0.175078726
nan	nan	69.48	-0.180462262
nan	nan	69.5	-0.177067745
nan	nan	69.52	-0.177900023
nan	nan	69.54	-0.175843345
nan	nan	69.56	-0.167616741
nan	nan	69.58	-0.1674466
nan	nan	69.6	-0.172215354
nan	nan	69.62	-0.168784131
nan	nan	69.64	-0.169748951
nan	nan	69.66	-0.177450723
nan	nan	69.68	-0.173513947
nan	nan	69.7	-0.17339446
nan	nan	69.72	-0.171171742
nan	nan	69.74	-0.167145509
nan	nan	69.76	-0.164525072
nan	nan	69.78	-0.167668848
nan	nan	69.8	-0.16799065
nan	nan	69.82	-0.170773039
nan	nan	69.84	-0.160288858
nan	nan	69.86	-0.165548873
nan	nan	69.88	-0.174837206
nan	nan	69.9	-0.166498107
nan	nan	69.92	-0.167780694
nan	nan	69.94	-0.168159805
nan	nan	69.96	-0.168118298
nan	nan	69.98	-0.160909654
nan	nan	70	-0.159979648
nan	nan	70.02	-0.161301122
nan	nan	70.04	-0.161174681
nan	nan	70.06	-0.166950542
nan	nan	70.08	-0.15834544
nan	nan	70.1	-0.159103312
nan	nan	70.12	-0.157399981
nan	nan	70.14	-0.148532636
nan	nan	70.16	-0.155212539
nan	nan	70.18	-0.143888503
nan	nan	70.2	-0.143148286
nan	nan	70.22	-0.141334484
nan	nan	70.24	-0.138570563
nan	nan	70.26	-0.139559482
nan	nan	70.28	-0.131101029
nan	nan	70.3	-0.125375944
nan	nan	70.32	-0.131719384
nan	nan	70.34	-0.12366243
nan	nan	70.36	-0.119782609
nan	nan	70.38	-0.109924702
nan	nan	70.4	-0.117623529
nan	nan	70.42	-0.114259517
nan	nan	70.44	-0.104329756
nan	nan	70.46	-0.107952983
nan	nan	70.48	-0.104346576
nan	nan	70.5	-0.09926934
nan	nan	70.52	-0.093355433
nan	nan	70.54	-0.092730184
nan	nan	70.56	-0.08680514
nan	nan	70.58	-0.082527634
nan	nan	70.6	-0.081629809
nan	nan	70.62	-0.078498164
nan	nan	70.64	-0.076228772
nan	nan	70.66	-0.076444475
nan	nan	70.68	-0.074885694
nan	nan	70.7	-0.075924927
nan	nan	70.72	-0.068152716
nan	nan	70.74	-0.062842316
nan	nan	70.76	-0.069217397
nan	nan	70.78	-0.062813973
nan	nan	70.8	-0.061128462
nan	nan	70.82	-0.063780423
nan	nan	70.84	-0.059167231
nan	nan	70.86	-0.057226988
nan	nan	70.88	-0.063634794
nan	nan	70.9	-0.055714687
nan	nan	70.92	-0.057746762
nan	nan	70.94	-0.062113938
nan	nan	70.96	-0.050913206
nan	nan	70.98	-0.050357855
nan	nan	71	-0.050791411
nan	nan	71.02	-0.051395575
nan	nan	71.04	-0.04860005
nan	nan	71.06	-0.051085111
nan	nan	71.08	-0.049288561
nan	nan	71.1	-0.054413095
nan	nan	71.12	-0.0489492
nan	nan	71.14	-0.04742225
nan	nan	71.16	-0.051087685
nan	nan	71.18	-0.045868833
nan	nan	71.2	-0.042594091
nan	nan	71.22	-0.050232835
nan	nan	71.24	-0.046512513
nan	nan	71.26	-0.044165039
nan	nan	71.28	-0.051331308
nan	nan	71.3	-0.046073788
nan	nan	71.32	-0.039116542
nan	nan	71.34	-0.038974776
nan	nan	71.36	-0.039401255
nan	nan	71.38	-0.043858532
nan	nan	71.4	-0.039446755
nan	nan	71.42	-0.034034252
nan	nan	71.44	-0.031380218
nan	nan	71.46	-0.030481784
nan	nan	71.48	-0.031183314
nan	nan	71.5	-0.032137784
nan	nan	71.52	-0.027679166
nan	nan	71.54	-0.02130739
nan	nan	71.56	-0.02175797
nan	nan	71.58	-0.018703336
nan	nan	71.6	-0.014676398
nan	nan	71.62	-0.018528973
nan	nan	71.64	-0.020545906
nan	nan	71.66	-0.018020938
nan	nan	71.68	-0.010740993
nan	nan	71.7	-0.008329311
nan	nan	71.72	-0.000162371
nan	nan	71.74	-0.002382777
nan	nan	71.76	-0.001500291
nan	nan	71.78	-0.003350532
nan	nan	71.8	0.006941189
nan	nan	71.82	0.010631712
nan	nan	71.84	0.013208066
nan	nan	71.86	0.013761429
nan	nan	71.88	0.013541008
nan	nan	71.9	0.017990093
nan	nan	71.92	0.021919442
nan	nan	71.94	0.02971007
nan	nan	71.96	0.02346633
nan	nan	71.98	0.031069043
nan	nan	72	0.027883209
nan	nan	72.02	0.035828502
nan	nan	72.04	0.034403282
nan	nan	72.06	0.03616813
nan	nan	72.08	0.040305658
nan	nan	72.1	0.039395912
nan	nan	72.12	0.045276793
nan	nan	72.14	0.043808015
nan	nan	72.16	0.041706635
nan	nan	72.18	0.047585761
nan	nan	72.2	0.051910986
nan	nan	72.22	0.052986198
nan	nan	72.24	0.052090498
nan	nan	72.26	0.053626908
nan	nan	72.28	0.059861038
nan	nan	72.3	0.057287072
nan	nan	72.32	0.061056498
nan	nan	72.34	0.059205356
nan	nan	72.36	0.058192716
nan	nan	72.38	0.069649888
nan	nan	72.4	0.06833832
nan	nan	72.42	0.07723583
nan	nan	72.44	0.075585312
nan	nan	72.46	0.080559202
nan	nan	72.48	0.090358414
nan	nan	72.5	0.086043598
nan	nan	72.52	0.097070334
nan	nan	72.54	0.096505304
nan	nan	72.56	0.101730008
nan	nan	72.58	0.105313501
nan	nan	72.6	0.112244777
nan	nan	72.62	0.118093124
nan	nan	72.64	0.118114513
nan	nan	72.66	0.127574321
nan	nan	72.68	0.128739054
nan	nan	72.7	0.131251066
nan	nan	72.72	0.13015533
nan	nan	72.74	0.130748904
nan	nan	72.76	0.132012162
nan	nan	72.78	0.125964914
nan	nan	72.8	0.128114721
nan	nan	72.82	0.134604285
nan	nan	72.84	0.129238252
nan	nan	72.86	0.133856429
nan	nan	72.88	0.130207153
nan	nan	72.9	0.131655225
nan	nan	72.92	0.133202438
nan	nan	72.94	0.136928856
nan	nan	72.96	0.137197467
nan	nan	72.98	0.130078053
nan	nan	73	0.13358591
nan	nan	73.02	0.130941068
nan	nan	73.04	0.13571598
nan	nan	73.06	0.130435401
nan	nan	73.08	0.132502333
nan	nan	73.1	0.140327515
nan	nan	73.12	0.138023204
nan	nan	73.14	0.130067272
nan	nan	73.16	0.135334596
nan	nan	73.18	0.132659908
nan	nan	73.2	0.138777549
nan	nan	73.22	0.137932575
nan	nan	73.24	0.139790797
nan	nan	73.26	0.137378977
nan	nan	73.28	0.141294326
nan	nan	73.3	0.14845323
nan	nan	73.32	0.150411247
nan	nan	73.34	0.155779743
nan	nan	73.36	0.154281056
nan	nan	73.38	0.158950832
nan	nan	73.4	0.160844081
nan	nan	73.42	0.16182066
nan	nan	73.44	0.160303553
nan	nan	73.46	0.167188985
nan	nan	73.48	0.165312307
nan	nan	73.5	0.167735689
nan	nan	73.52	0.166856611
nan	nan	73.54	0.171073037
nan	nan	73.56	0.166282923
nan	nan	73.58	0.169651886
nan	nan	73.6	0.164589396
nan	nan	73.62	0.16706841
nan	nan	73.64	0.169082256
nan	nan	73.66	0.15850588
nan	nan	73.68	0.166266563
nan	nan	73.7	0.160538117
nan	nan	73.72	0.161976328
nan	nan	73.74	0.161140284
nan	nan	73.76	0.164055267
nan	nan	73.78	0.166990058
nan	nan	73.8	0.163517032
nan	nan	73.82	0.166860059
nan	nan	73.84	0.166551687
nan	nan	73.86	0.158673132
nan	nan	73.88	0.167655607
nan	nan	73.9	0.160980591
nan	nan	73.92	0.165490829
nan	nan	73.94	0.162282135
nan	nan	73.96	0.15747936
nan	nan	73.98	0.164502047
nan	nan	74	0.161524182
nan	nan	74.02	0.169986181
nan	nan	74.04	0.173490149
nan	nan	74.06	0.171818823
nan	nan	74.08	0.170493593
nan	nan	74.1	0.169790488
nan	nan	74.12	0.173115728
nan	nan	74.14	0.170373076
nan	nan	74.16	0.173031072
nan	nan	74.18	0.179946199
nan	nan	74.2	0.173426219
nan	nan	74.22	0.176751712
nan	nan	74.24	0.180315256
nan	nan	74.26	0.175951628
nan	nan	74.28	0.187339309
nan	nan	74.3	0.190144354
nan	nan	74.32	0.189258356
nan	nan	74.34	0.185449334
nan	nan	74.36	0.186990285
nan	nan	74.38	0.185520086
nan	nan	74.4	0.190067129
nan	nan	74.42	0.191816011
nan	nan	74.44	0.190140392
nan	nan	74.46	0.192958199
nan	nan	74.48	0.18483323
nan	nan	74.5	0.187400558
nan	nan	74.52	0.184958472
nan	nan	74.54	0.189941519
nan	nan	74.56	0.188311688
nan	nan	74.58	0.193011792
nan	nan	74.6	0.188491498
nan	nan	74.62	0.189676103
nan	nan	74.64	0.187533607
nan	nan	74.66	0.203361119
nan	nan	74.68	0.18890217
nan	nan	74.7	0.202684828
nan	nan	74.72	0.195843691
nan	nan	74.74	0.192583318
nan	nan	74.76	0.201898738
nan	nan	74.78	0.206490698
nan	nan	74.8	0.209610896
nan	nan	74.82	0.20701058
nan	nan	74.84	0.213829745
nan	nan	74.86	0.214716243
nan	nan	74.88	0.203015743
nan	nan	74.9	0.211161105
nan	nan	74.92	0.212069118
nan	nan	74.94	0.206440643
nan	nan	74.96	0.215095192
nan	nan	74.98	0.204556971
nan	nan	75	0.212132252
nan	nan	75.02	0.199883541
nan	nan	75.04	0.209865595
nan	nan	75.06	0.207771811
nan	nan	75.08	0.204279084
nan	nan	75.1	0.189239859
nan	nan	75.12	0.196226441
nan	nan	75.14	0.199260789
nan	nan	75.16	0.192896087
nan	nan	75.18	0.19223627
nan	nan	75.2	0.196452085
nan	nan	75.22	0.191048095
nan	nan	75.24	0.186063299
nan	nan	75.26	0.186843821
nan	nan	75.28	0.176971334
nan	nan	75.3	0.17622836
nan	nan	75.32	0.175643065
nan	nan	75.34	0.175170498
nan	nan	75.36	0.161755005
nan	nan	75.38	0.168072706
nan	nan	75.4	0.156213165
nan	nan	75.42	0.16053824
nan	nan	75.44	0.153484648
nan	nan	75.46	0.144928126
nan	nan	75.48	0.147691581
nan	nan	75.5	0.139836031
nan	nan	75.52	0.139484983
nan	nan	75.54	0.135016995
nan	nan	75.56	0.129037498
nan	nan	75.58	0.121197202
nan	nan	75.6	0.111682489
nan	nan	75.62	0.119478121
nan	nan	75.64	0.107469957
nan	nan	75.66	0.105985641
nan	nan	75.68	0.100523041
nan	nan	75.7	0.096855778
nan	nan	75.72	0.092533199
nan	nan	75.74	0.090890844
nan	nan	75.76	0.086032144
nan	nan	75.78	0.091523436
nan	nan	75.8	0.082111992
nan	nan	75.82	0.076832445
nan	nan	75.84	0.073365522
nan	nan	75.86	0.072832546
nan	nan	75.88	0.073442481
nan	nan	75.9	0.073212539
nan	nan	75.92	0.0784953
nan	nan	75.94	0.066748419
nan	nan	75.96	0.067761428
nan	nan	75.98	0.07014929
nan	nan	76	0.066096517
nan	nan	76.02	0.058210431
nan	nan	76.04	0.062058983
nan	nan	76.06	0.056943952
nan	nan	76.08	0.058956922
nan	nan	76.1	0.049765114
nan	nan	76.12	0.048443403
nan	nan	76.14	0.056089484
nan	nan	76.16	0.051769121
nan	nan	76.18	0.047521636
nan	nan	76.2	0.051122964
nan	nan	76.22	0.042866001
nan	nan	76.24	0.046742013
nan	nan	76.26	0.044064602
nan	nan	76.28	0.047526159
nan	nan	76.3	0.043786225
nan	nan	76.32	0.043903167
nan	nan	76.34	0.053507289
nan	nan	76.36	0.049187836
nan	nan	76.38	0.050259192
nan	nan	76.4	0.049790956
nan	nan	76.42	0.050702575
nan	nan	76.44	0.054723398
nan	nan	76.46	0.044879997
nan	nan	76.48	0.046397475
nan	nan	76.5	0.043208247
nan	nan	76.52	0.040259095
nan	nan	76.54	0.043877976
nan	nan	76.56	0.039745975
nan	nan	76.58	0.041987761
nan	nan	76.6	0.038780116
nan	nan	76.62	0.033728791
nan	nan	76.64	0.039060502
nan	nan	76.66	0.029365465
nan	nan	76.68	0.02862071
nan	nan	76.7	0.026587018
nan	nan	76.72	0.026249123
nan	nan	76.74	0.01859755
nan	nan	76.76	0.01421742
nan	nan	76.78	0.013595481
nan	nan	76.8	0.010880679
nan	nan	76.82	0.015483496
nan	nan	76.84	0.005225024
nan	nan	76.86	0.006623811
nan	nan	76.88	0.005853709
nan	nan	76.9	-0.004185579
nan	nan	76.92	-0.014323247
nan	nan	76.94	-0.013636404
nan	nan	76.96	-0.021397868
nan	nan	76.98	-0.020600728
nan	nan	77	-0.027037998
nan	nan	77.02	-0.035207231
nan	nan	77.04	-0.042399638
nan	nan	77.06	-0.04037364
nan	nan	77.08	-0.045755549
nan	nan	77.1	-0.053695514
nan	nan	77.12	-0.056021964
nan	nan	77.14	-0.064586426
nan	nan	77.16	-0.068156303
nan	nan	77.18	-0.078899077
nan	nan	77.2	-0.083654276
nan	nan	77.22	-0.087867348
nan	nan	77.24	-0.095565353
nan	nan	77.26	-0.100321247
nan	nan	77.28	-0.104909323
nan	nan	77.3	-0.115449043
nan	nan	77.32	-0.117062818
nan	nan	77.34	-0.128078065
nan	nan	77.36	-0.135455593
nan	nan	77.38	-0.144923402
nan	nan	77.4	-0.150353853
nan	nan	77.42	-0.157117385
nan	nan	77.44	-0.157704219
nan	nan	77.46	-0.16980402
nan	nan	77.48	-0.17762735
nan	nan	77.5	-0.181790808
nan	nan	77.52	-0.188967916
nan	nan	77.54	-0.196973647
nan	nan	77.56	-0.194535367
nan	nan	77.58	-0.208290927
nan	nan	77.6	-0.214241958
nan	nan	77.62	-0.22070795
nan	nan	77.64	-0.225870246
nan	nan	77.66	-0.22589103
nan	nan	77.68	-0.225289279
nan	nan	77.7	-0.228073153
nan	nan	77.72	-0.233086749
nan	nan	77.74	-0.230741641
nan	nan	77.76	-0.234551232
nan	nan	77.78	-0.237165137
nan	nan	77.8	-0.241153346
nan	nan	77.82	-0.231892424
nan	nan	77.84	-0.238451488
nan	nan	77.86	-0.240429293
nan	nan	77.88	-0.241597097
nan	nan	77.9	-0.238011754
nan	nan	77.92	-0.233887091
nan	nan	77.94	-0.232193897
nan	nan	77.96	-0.233894112
nan	nan	77.98	-0.229063716
nan	nan	78	-0.229900377
nan	nan	78.02	-0.224030657
nan	nan	78.04	-0.230744624
nan	nan	78.06	-0.225703974
nan	nan	78.08	-0.229397089
nan	nan	78.1	-0.220901409
nan	nan	78.12	-0.218274348
nan	nan	78.14	-0.223524751
nan	nan	78.16	-0.221941638
nan	nan	78.18	-0.209458695
nan	nan	78.2	-0.212246332
nan	nan	78.22	-0.209918932
nan	nan	78.24	-0.204425239
nan	nan	78.26	-0.209423073
nan	nan	78.28	-0.198585392
nan	nan	78.3	-0.198036995
nan	nan	78.32	-0.198462019
nan	nan	78.34	-0.204928341
nan	nan	78.36	-0.192849975
nan	nan	78.38	-0.194398273
nan	nan	78.4	-0.188105693
nan	nan	78.42	-0.190962854
nan	nan	78.44	-0.17941322
nan	nan	78.46	-0.182425095
nan	nan	78.48	-0.177354568
nan	nan	78.5	-0.177479744
nan	nan	78.52	-0.169209722
nan	nan	78.54	-0.168153118
nan	nan	78.56	-0.162744465
nan	nan	78.58	-0.155828889
nan	nan	78.6	-0.157201131
nan	nan	78.62	-0.157983438
nan	nan	78.64	-0.153229261
nan	nan	78.66	-0.141887275
nan	nan	78.68	-0.14149615
nan	nan	78.7	-0.135675362
nan	nan	78.72	-0.141598917
nan	nan	78.74	-0.13645389
nan	nan	78.76	-0.132546173
nan	nan	78.78	-0.131193239
nan	nan	78.8	-0.125608607
nan	nan	78.82	-0.125518475
nan	nan	78.84	-0.129588814
nan	nan	78.86	-0.125250172
nan	nan	78.88	-0.126604082
nan	nan	78.9	-0.124294892
nan	nan	78.92	-0.126733373
nan	nan	78.94	-0.125667424
nan	nan	78.96	-0.122365883
nan	nan	78.98	-0.126644254
nan	nan	79	-0.130397959
nan	nan	79.02	-0.136073021
nan	nan	79.04	-0.1283027
nan	nan	79.06	-0.125293762
nan	nan	79.08	-0.134074353
nan	nan	79.1	-0.131220127
nan	nan	79.12	-0.136791154
nan	nan	79.14	-0.140433173
nan	nan	79.16	-0.134098945
nan	nan	79.18	-0.137063945
nan	nan	79.2	-0.137606693
nan	nan	79.22	-0.137330955
nan	nan	79.24	-0.144464484
nan	nan	79.26	-0.144615688
nan	nan	79.28	-0.148564336
nan	nan	79.3	-0.151099055
nan	nan	79.32	-0.145709349
nan	nan	79.34	-0.150010282
nan	nan	79.36	-0.150901143
nan	nan	79.38	-0.156506935
nan	nan	79.4	-0.153469001
nan	nan	79.42	-0.158273776
nan	nan	79.44	-0.149812673
nan	nan	79.46	-0.151446068
nan	nan	79.48	-0.153473489
nan	nan	79.5	-0.15232744
nan	nan	79.52	-0.154405159
nan	nan	79.54	-0.155782175
nan	nan	79.56	-0.147422028
nan	nan	79.58	-0.144572052
nan	nan	79.6	-0.145236287
nan	nan	79.62	-0.140553038
nan	nan	79.64	-0.144124153
nan	nan	79.66	-0.141871121
nan	nan	79.68	-0.142957852
nan	nan	79.7	-0.139678229
nan	nan	79.72	-0.143492287
nan	nan	79.74	-0.13861095
nan	nan	79.76	-0.146622063
nan	nan	79.78	-0.141892751
nan	nan	79.8	-0.139707185
nan	nan	79.82	-0.137259988
nan	nan	79.84	-0.134809465
nan	nan	79.86	-0.129023839
nan	nan	79.88	-0.132103832
nan	nan	79.9	-0.127016484
nan	nan	79.92	-0.128607381
nan	nan	79.94	-0.128337581
nan	nan	79.96	-0.121632941
nan	nan	79.98	-0.120622099
nan	nan	80	-0.111246495
nan	nan	80.02	-0.111699211
nan	nan	80.04	-0.104407398
nan	nan	80.06	-0.102051326
nan	nan	80.08	-0.091407406
nan	nan	80.1	-0.088436871
nan	nan	80.12	-0.087868365
nan	nan	80.14	-0.088750637
nan	nan	80.16	-0.083254627
nan	nan	80.18	-0.081733883
nan	nan	80.2	-0.069934838
nan	nan	80.22	-0.063000903
nan	nan	80.24	-0.061210295
nan	nan	80.26	-0.052163531
nan	nan	80.28	-0.050300329
nan	nan	80.3	-0.037709866
nan	nan	80.32	-0.03806475
nan	nan	80.34	-0.030568208
nan	nan	80.36	-0.022144776
nan	nan	80.38	-0.018728784
nan	nan	80.4	-0.01498373
nan	nan	80.42	-0.009042723
nan	nan	80.44	0.000424296
nan	nan	80.46	0.009118719
nan	nan	80.48	0.017092097
nan	nan	80.5	0.02044224
nan	nan	80.52	0.025131295
nan	nan	80.54	0.03151779
nan	nan	80.56	0.037712132
nan	nan	80.58	0.039944035
nan	nan	80.6	0.049251298
nan	nan	80.62	0.052830239
nan	nan	80.64	0.058958269
nan	nan	80.66	0.063889286
nan	nan	80.68	0.061183281
nan	nan	80.7	0.079203015
nan	nan	80.72	0.080148203
nan	nan	80.74	0.083829745
nan	nan	80.76	0.089596301
nan	nan	80.78	0.095033406
nan	nan	80.8	0.094685694
nan	nan	80.82	0.10218279
nan	nan	80.84	0.104192181
nan	nan	80.86	0.105657713
nan	nan	80.88	0.113956157
nan	nan	80.9	0.120551025
nan	nan	80.92	0.119974427
nan	nan	80.94	0.128909364
nan	nan	80.96	0.127682641
nan	nan	80.98	0.13016233
nan	nan	81	0.138771856
nan	nan	81.02	0.137359248
nan	nan	81.04	0.136777721
nan	nan	81.06	0.144962294
nan	nan	81.08	0.149445724
nan	nan	81.1	0.155337034
nan	nan	81.12	0.155928737
nan	nan	81.14	0.160365415
nan	nan	81.16	0.162686012
nan	nan	81.18	0.166445663
nan	nan	81.2	0.167461896
nan	nan	81.22	0.171225882
nan	nan	81.24	0.178908108
nan	nan	81.26	0.179941772
nan	nan	81.28	0.188796213
nan	nan	81.3	0.193231025
nan	nan	81.32	0.203707433
nan	nan	81.34	0.206827234
nan	nan	81.36	0.218994658
nan	nan	81.38	0.226411162
nan	nan	81.4	0.227503075
nan	nan	81.42	0.223522375
nan	nan	81.44	0.235916623
nan	nan	81.46	0.244291928
nan	nan	81.48	0.241294319
nan	nan	81.5	0.245816109
nan	nan	81.52	0.253653102
nan	nan	81.54	0.25236832
nan	nan	81.56	0.249862472
nan	nan	81.58	0.256273608
nan	nan	81.6	0.25466095
nan	nan	81.62	0.260512623
nan	nan	81.64	0.256961049
nan	nan	81.66	0.256184309
nan	nan	81.68	0.253373835
nan	nan	81.7	0.253811233
nan	nan	81.72	0.2592045
nan	nan	81.74	0.258728431
nan	nan	81.76	0.263037288
nan	nan	81.78	0.263418798
nan	nan	81.8	0.272952107
nan	nan	81.82	0.279447379
nan	nan	81.84	0.285296804
nan	nan	81.86	0.294726642
nan	nan	81.88	0.303455894
nan	nan	81.9	0.301065896
nan	nan	81.92	0.313781593
nan	nan	81.94	0.324187006
nan	nan	81.96	0.335704728
nan	nan	81.98	0.339047271
nan	nan	82	0.354805983
nan	nan	82.02	0.359402831
nan	nan	82.04	0.367402163
nan	nan	82.06	0.384980763
nan	nan	82.08	0.386700896
nan	nan	82.1	0.384697168
nan	nan	82.12	0.396629442
nan	nan	82.14	0.392577385
nan	nan	82.16	0.411975012
nan	nan	82.18	0.412987541
nan	nan	82.2	0.420054149
nan	nan	82.22	0.427211166
nan	nan	82.24	0.428024318
nan	nan	82.26	0.429710535
nan	nan	82.28	0.434081726
nan	nan	82.3	0.443737377
nan	nan	82.32	0.451398429
nan	nan	82.34	0.449864509
nan	nan	82.36	0.46131292
nan	nan	82.38	0.46290042
nan	nan	82.4	0.470976794
nan	nan	82.42	0.479130908
nan	nan	82.44	0.488598188
nan	nan	82.46	0.502792304
nan	nan	82.48	0.489963865
nan	nan	82.5	0.500363649
nan	nan	82.52	0.508674408
nan	nan	82.54	0.509266978
nan	nan	82.56	0.512170369
nan	nan	82.58	0.511775659
nan	nan	82.6	0.507771134
nan	nan	82.62	0.511769451
nan	nan	82.64	0.506650349
nan	nan	82.66	0.506759427
nan	nan	82.68	0.504293897
nan	nan	82.7	0.513573416
nan	nan	82.72	0.508040852
nan	nan	82.74	0.514416079
nan	nan	82.76	0.504452537
nan	nan	82.78	0.503986586
nan	nan	82.8	0.508877542
nan	nan	82.82	0.507111228
nan	nan	82.84	0.501482713
nan	nan	82.86	0.510922696
nan	nan	82.88	0.514847939
nan	nan	82.9	0.518147904
nan	nan	82.92	0.524810414
nan	nan	82.94	0.528313581
nan	nan	82.96	0.527368769
nan	nan	82.98	0.538996007
nan	nan	83	0.526436084
nan	nan	83.02	0.52940867
nan	nan	83.04	0.528363665
nan	nan	83.06	0.527031426
nan	nan	83.08	0.530898227
nan	nan	83.1	0.523312832
nan	nan	83.12	0.51656746
nan	nan	83.14	0.52216953
nan	nan	83.16	0.517145089
nan	nan	83.18	0.510317809
nan	nan	83.2	0.512384401
nan	nan	83.22	0.512097888
nan	nan	83.24	0.499876198
nan	nan	83.26	0.493473727
nan	nan	83.28	0.501978665
nan	nan	83.3	0.490810328
nan	nan	83.32	0.501661303
nan	nan	83.34	0.493215992
nan	nan	83.36	0.493033945
nan	nan	83.38	0.489075003
nan	nan	83.4	0.485105007
nan	nan	83.42	0.489013628
nan	nan	83.44	0.486481795
nan	nan	83.46	0.474647372
nan	nan	83.48	0.476395233
nan	nan	83.5	0.472761367
nan	nan	83.52	0.460123047
nan	nan	83.54	0.453096605
nan	nan	83.56	0.455462085
nan	nan	83.58	0.444940376
nan	nan	83.6	0.432960686
nan	nan	83.62	0.432291057
nan	nan	83.64	0.422121134
nan	nan	83.66	0.410695495
nan	nan	83.68	0.400749413
nan	nan	83.7	0.400665361
nan	nan	83.72	0.382802994
nan	nan	83.74	0.382083527
nan	nan	83.76	0.372195002
nan	nan	83.78	0.372173048
nan	nan	83.8	0.353190927
nan	nan	83.82	0.350203115
nan	nan	83.84	0.3486916
nan	nan	83.86	0.340922364
nan	nan	83.88	0.325010129
nan	nan	83.9	0.321235187
nan	nan	83.92	0.31101747
nan	nan	83.94	0.306308042
nan	nan	83.96	0.291624032
nan	nan	83.98	0.28787727
nan	nan	84	0.286784071
nan	nan	84.02	0.26644892
nan	nan	84.04	0.270368154
nan	nan	84.06	0.25315346
nan	nan	84.08	0.249195073
nan	nan	84.1	0.235510446
nan	nan	84.12	0.237301287
nan	nan	84.14	0.222610041
nan	nan	84.16	0.205944248
nan	nan	84.18	0.203875803
nan	nan	84.2	0.199652324
nan	nan	84.22	0.187679615
nan	nan	84.24	0.180562851
nan	nan	84.26	0.167679892
nan	nan	84.28	0.165947756
nan	nan	84.3	0.154975765
nan	nan	84.32	0.142914148
nan	nan	84.34	0.134076475
nan	nan	84.36	0.128048693
nan	nan	84.38	0.118097487
nan	nan	84.4	0.110374838
nan	nan	84.42	0.098720507
nan	nan	84.44	0.097129338
nan	nan	84.46	0.08949072
nan	nan	84.48	0.081033588
nan	nan	84.5	0.066503784
nan	nan	84.52	0.069532057
nan	nan	84.54	0.05832618
nan	nan	84.56	0.049045198
nan	nan	84.58	0.042301175
nan	nan	84.6	0.035098469
nan	nan	84.62	0.022730209
nan	nan	84.64	0.019130456
nan	nan	84.66	0.012897721
nan	nan	84.68	0.000875805
nan	nan	84.7	-0.002964921
nan	nan	84.72	-0.010860817
nan	nan	84.74	-0.015609523
nan	nan	84.76	-0.029997331
nan	nan	84.78	-0.03468137
nan	nan	84.8	-0.042194181
nan	nan	84.82	-0.048053829
nan	nan	84.84	-0.06224103
nan	nan	84.86	-0.06402324
nan	nan	84.88	-0.075561915
nan	nan	84.9	-0.088226252
nan	nan	84.92	-0.095835546
nan	nan	84.94	-0.096104626
nan	nan	84.96	-0.108151479
nan	nan	84.98	-0.117880512
nan	nan	85	-0.125551
nan	nan	85.02	-0.129521967
nan	nan	85.04	-0.146694102
nan	nan	85.06	-0.154385232
nan	nan	85.08	-0.162919401
nan	nan	85.1	-0.170209569
nan	nan	85.12	-0.181522458
nan	nan	85.14	-0.187839839
nan	nan	85.16	-0.198586198
nan	nan	85.18	-0.207340975
nan	nan	85.2	-0.222855734
nan	nan	85.22	-0.223877738
nan	nan	85.24	-0.240613567
nan	nan	85.26	-0.255893476
nan	nan	85.28	-0.263002944
nan	nan	85.3	-0.268251916
nan	nan	85.32	-0.281402903
nan	nan	85.34	-0.299483639
nan	nan	85.36	-0.304036648
nan	nan	85.38	-0.308934427
nan	nan	85.4	-0.3210535
nan	nan	85.42	-0.341383589
nan	nan	85.44	-0.338435706
nan	nan	85.46	-0.355667161
nan	nan	85.48	-0.365999908
nan	nan	85.5	-0.373043748
nan	nan	85.52	-0.372289265
nan	nan	85.54	-0.382601088
nan	nan	85.56	-0.385938397
nan	nan	85.58	-0.390682063
nan	nan	85.6	-0.397797417
nan	nan	85.62	-0.405654774
nan	nan	85.64	-0.41133578
nan	nan	85.66	-0.4159349
nan	nan	85.68	-0.42256453
nan	nan	85.7	-0.429731531
nan	nan	85.72	-0.438602779
nan	nan	85.74	-0.436393817
nan	nan	85.76	-0.447324076
nan	nan	85.78	-0.456716525
nan	nan	85.8	-0.465326838
nan	nan	85.82	-0.46881208
nan	nan	85.84	-0.483184122
nan	nan	85.86	-0.493043662
nan	nan	85.88	-0.502130572
nan	nan	85.9	-0.507764499
nan	nan	85.92	-0.524040376
nan	nan	85.94	-0.528964034
nan	nan	85.96	-0.538427201
nan	nan	85.98	-0.55171652
nan	nan	86	-0.556857386
nan	nan	86.02	-0.565896772
nan	nan	86.04	-0.577608071
nan	nan	86.06	-0.588239389
nan	nan	86.08	-0.59591575
nan	nan	86.1	-0.601680311
nan	nan	86.12	-0.605809677
nan	nan	86.14	-0.618254527
nan	nan	86.16	-0.617187057
nan	nan	86.18	-0.621451711
nan	nan	86.2	-0.623138513
nan	nan	86.22	-0.627110921
nan	nan	86.24	-0.626357798
nan	nan	86.26	-0.628788164
nan	nan	86.28	-0.623224514
nan	nan	86.3	-0.622286371
nan	nan	86.32	-0.621363678
nan	nan	86.34	-0.62476253
nan	nan	86.36	-0.613855606
nan	nan	86.38	-0.6154933
nan	nan	86.4	-0.614798108
nan	nan	86.42	-0.607881416
nan	nan	86.44	-0.60723785
nan	nan	86.46	-0.609954864
nan	nan	86.48	-0.617462671
nan	nan	86.5	-0.618484428
nan	nan	86.52	-0.616446889
nan	nan	86.54	-0.619985078
nan	nan	86.56	-0.621103524
nan	nan	86.58	-0.634615546
nan	nan	86.6	-0.634492235
nan	nan	86.62	-0.63902928
nan	nan	86.64	-0.639268141
nan	nan	86.66	-0.640059902
nan	nan	86.68	-0.640945814
nan	nan	86.7	-0.637128468
nan	nan	86.72	-0.64363599
nan	nan	86.74	-0.646897077
nan	nan	86.76	-0.64313546
nan	nan	86.78	-0.641344758
nan	nan	86.8	-0.629019523
nan	nan	86.82	-0.626398264
nan	nan	86.84	-0.627388731
nan	nan	86.86	-0.626405613
nan	nan	86.88	-0.62272313
nan	nan	86.9	-0.611540478
nan	nan	86.92	-0.616743925
nan	nan	86.94	-0.611232752
nan	nan	86.96	-0.613580304
nan	nan	86.98	-0.612655767
nan	nan	87	-0.609408417
nan	nan	87.02	-0.605215938
nan	nan	87.04	-0.602622753
nan	nan	87.06	-0.595318368
nan	nan	87.08	-0.593084106
nan	nan	87.1	-0.588864781
nan	nan	87.12	-0.582426664
nan	nan	87.14	-0.580864665
nan	nan	87.16	-0.58198572
nan	nan	87.18	-0.571134979
nan	nan	87.2	-0.561998337
nan	nan	87.22	-0.562947354
nan	nan	87.24	-0.553841793
nan	nan	87.26	-0.545410231
nan	nan	87.28	-0.537527468
nan	nan	87.3	-0.52665131
nan	nan	87.32	-0.528217411
nan	nan	87.34	-0.526273761
nan	nan	87.36	-0.5117549
nan	nan	87.38	-0.508195809
nan	nan	87.4	-0.505545202
nan	nan	87.42	-0.503485081
nan	nan	87.44	-0.499645203
nan	nan	87.46	-0.493001923
nan	nan	87.48	-0.486862694
nan	nan	87.5	-0.488775058
nan	nan	87.52	-0.485468108
nan	nan	87.54	-0.481479163
nan	nan	87.56	-0.470161783
nan	nan	87.58	-0.473331104
nan	nan	87.6	-0.463785046
nan	nan	87.62	-0.462836928
nan	nan	87.64	-0.447021286
nan	nan	87.66	-0.44809872
nan	nan	87.68	-0.451250068
nan	nan	87.7	-0.443518848
nan	nan	87.72	-0.434385677
nan	nan	87.74	-0.423335966
nan	nan	87.76	-0.422683694
nan	nan	87.78	-0.416222361
nan	nan	87.8	-0.409158628
nan	nan	87.82	-0.404192574
nan	nan	87.84	-0.403090672
nan	nan	87.86	-0.390722497
nan	nan	87.88	-0.387069954
nan	nan	87.9	-0.372342634
nan	nan	87.92	-0.381278077
nan	nan	87.94	-0.369044944
nan	nan	87.96	-0.372846119
nan	nan	87.98	-0.35886213
nan	nan	88	-0.344833588
nan	nan	88.02	-0.342422223
nan	nan	88.04	-0.341938547
nan	nan	88.06	-0.328588337
nan	nan	88.08	-0.323369392
nan	nan	88.1	-0.312167941
nan	nan	88.12	-0.307335708
nan	nan	88.14	-0.296565604
nan	nan	88.16	-0.284919279
nan	nan	88.18	-0.278173174
nan	nan	88.2	-0.272836783
nan	nan	88.22	-0.259628289
nan	nan	88.24	-0.247177041
nan	nan	88.26	-0.242666432
nan	nan	88.28	-0.23444745
nan	nan	88.3	-0.226856023
nan	nan	88.32	-0.223369964
nan	nan	88.34	-0.204851638
nan	nan	88.36	-0.199848387
nan	nan	88.38	-0.198137538
nan	nan	88.4	-0.189948182
nan	nan	88.42	-0.184469951
nan	nan	88.44	-0.175496903
nan	nan	88.46	-0.159719995
nan	nan	88.48	-0.15550299
nan	nan	88.5	-0.143462101
nan	nan	88.52	-0.143290125
nan	nan	88.54	-0.135606157
nan	nan	88.56	-0.126930254
nan	nan	88.58	-0.125069877
nan	nan	88.6	-0.111010869
nan	nan	88.62	-0.104204775
nan	nan	88.64	-0.090905574
nan	nan	88.66	-0.092508048
nan	nan	88.68	-0.079248116
nan	nan	88.7	-0.065671792
nan	nan	88.72	-0.054232965
nan	nan	88.74	-0.047946589
nan	nan	88.76	-0.036547134
nan	nan	88.78	-0.038934386
nan	nan	88.8	-0.022720499
nan	nan	88.82	-0.011762065
nan	nan	88.84	-0.000555032
nan	nan	88.86	0.004658475
nan	nan	88.88	0.016545536
nan	nan	88.9	0.033271737
nan	nan	88.92	0.037682679
nan	nan	88.94	0.047467733
nan	nan	88.96	0.059162666
nan	nan	88.98	0.07373939
nan	nan	89	0.08818611
nan	nan	89.02	0.092831702
nan	nan	89.04	0.100956379
nan	nan	89.06	0.112897097
nan	nan	89.08	0.120890984
nan	nan	89.1	0.144406999
nan	nan	89.12	0.145218057
nan	nan	89.14	0.149245084
nan	nan	89.16	0.169521383
nan	nan	89.18	0.175784431
nan	nan	89.2	0.18795401
nan	nan	89.22	0.198116801
nan	nan	89.24	0.210751952
nan	nan	89.26	0.225077848
nan	nan	89.28	0.224616908
nan	nan	89.3	0.239449266
nan	nan	89.32	0.248024587
nan	nan	89.34	0.263135646
nan	nan	89.36	0.271350913
nan	nan	89.38	0.279815394
nan	nan	89.4	0.291796984
nan	nan	89.42	0.294412492
nan	nan	89.44	0.311709581
nan	nan	89.46	0.31885404
nan	nan	89.48	0.331217039
nan	nan	89.5	0.338546114
nan	nan	89.52	0.345454867
nan	nan	89.54	0.356457391
nan	nan	89.56	0.364467641
nan	nan	89.58	0.379551934
nan	nan	89.6	0.396006334
nan	nan	89.62	0.395005512
nan	nan	89.64	0.413446188
nan	nan	89.66	0.42135032
nan	nan	89.68	0.439999792
nan	nan	89.7	0.448537326
nan	nan	89.72	0.464944263
nan	nan	89.74	0.47581693
nan	nan	89.76	0.488750706
nan	nan	89.78	0.50801959
nan	nan	89.8	0.514858927
nan	nan	89.82	0.533062727
nan	nan	89.84	0.548539839
nan	nan	89.86	0.56806809
nan	nan	89.88	0.578468212
nan	nan	89.9	0.587351668
nan	nan	89.92	0.605563881
nan	nan	89.94	0.629662947
nan	nan	89.96	0.634335704
nan	nan	89.98	0.651227411
nan	nan	90	0.658250022
nan	nan	90.02	0.677856176
nan	nan	90.04	0.686865323
nan	nan	90.06	0.698129625
nan	nan	90.08	0.711317988
nan	nan	90.1	0.724926524
nan	nan	90.12	0.730097313
nan	nan	90.14	0.746028798
nan	nan	90.16	0.753971617
nan	nan	90.18	0.759846072
nan	nan	90.2	0.768975021
nan	nan	90.22	0.781287048
nan	nan	90.24	0.792318408
nan	nan	90.26	0.799499057
nan	nan	90.28	0.814189938
nan	nan	90.3	0.819664769
nan	nan	90.32	0.839267525
nan	nan	90.34	0.847995906
nan	nan	90.36	0.858359749
nan	nan	90.38	0.874621464
nan	nan	90.4	0.880124035
nan	nan	90.42	0.884708257
nan	nan	90.44	0.90250818
nan	nan	90.46	0.913870163
nan	nan	90.48	0.928159922
nan	nan	90.5	0.927809465
nan	nan	90.52	0.958923715
nan	nan	90.54	0.958394709
nan	nan	90.56	0.964785293
nan	nan	90.58	0.969985802
nan	nan	90.6	0.972387398
nan	nan	90.62	0.977787023
nan	nan	90.64	0.969948753
nan	nan	90.66	0.975524686
nan	nan	90.68	0.980214741
nan	nan	90.7	0.974639198
nan	nan	90.72	0.977025979
nan	nan	90.74	0.974808615
nan	nan	90.76	0.976613419
nan	nan	90.78	0.970361298
nan	nan	90.8	0.975787844
nan	nan	90.82	0.992521958
nan	nan	90.84	0.979847934
nan	nan	90.86	0.998943741
nan	nan	90.88	1.005117957
nan	nan	90.9	1.022126132
nan	nan	90.92	1.029149874
nan	nan	90.94	1.038032492
nan	nan	90.96	1.054086759
nan	nan	90.98	1.062431263
nan	nan	91	1.060484387
nan	nan	91.02	1.071664167
nan	nan	91.04	1.075897147
nan	nan	91.06	1.06940156
nan	nan	91.08	1.068720451
nan	nan	91.1	1.062252123
nan	nan	91.12	1.054509868
nan	nan	91.14	1.035193402
nan	nan	91.16	1.023913482
nan	nan	91.18	1.007689465
nan	nan	91.2	0.992353309
nan	nan	91.22	0.978839869
nan	nan	91.24	0.975569893
nan	nan	91.26	0.971633395
nan	nan	91.28	0.97097053
nan	nan	91.3	0.9630222
nan	nan	91.32	0.96974576
nan	nan	91.34	0.969632405
nan	nan	91.36	0.966234963
nan	nan	91.38	0.980643341
nan	nan	91.4	0.97372053
nan	nan	91.42	0.977116281
nan	nan	91.44	0.974390477
nan	nan	91.46	0.97050149
nan	nan	91.48	0.975935407
nan	nan	91.5	0.964010147
nan	nan	91.52	0.963955103
nan	nan	91.54	0.951124282
nan	nan	91.56	0.937789067
nan	nan	91.58	0.921622658
nan	nan	91.6	0.901907713
nan	nan	91.62	0.88710638
nan	nan	91.64	0.866962775
nan	nan	91.66	0.851293181
nan	nan	91.68	0.830184292
nan	nan	91.7	0.8093123
nan	nan	91.72	0.795457116
nan	nan	91.74	0.779360061
nan	nan	91.76	0.761418135
nan	nan	91.78	0.747983915
nan	nan	91.8	0.733389695
nan	nan	91.82	0.719387533
nan	nan	91.84	0.704736852
nan	nan	91.86	0.689098292
nan	nan	91.88	0.683478869
nan	nan	91.9	0.66363777
nan	nan	91.92	0.652022461
nan	nan	91.94	0.635128266
nan	nan	91.96	0.619064193
nan	nan	91.98	0.601367045
nan	nan	92	0.587033462
nan	nan	92.02	0.569899222
nan	nan	92.04	0.550526335
nan	nan	92.06	0.527601296
nan	nan	92.08	0.508606175
nan	nan	92.1	0.48592573
nan	nan	92.12	0.458785011
nan	nan	92.14	0.442048682
nan	nan	92.16	0.422591572
nan	nan	92.18	0.400889014
nan	nan	92.2	0.370702398
nan	nan	92.22	0.352211055
nan	nan	92.24	0.329640925
nan	nan	92.26	0.306443967
nan	nan	92.28	0.285683599
nan	nan	92.3	0.256658081
nan	nan	92.32	0.233737123
nan	nan	92.34	0.210692366
nan	nan	92.36	0.17771068
nan	nan	92.38	0.157947338
nan	nan	92.4	0.131215897
nan	nan	92.42	0.109380036
nan	nan	92.44	0.089070528
nan	nan	92.46	0.061387749
nan	nan	92.48	0.03513077
nan	nan	92.5	0.004232537
nan	nan	92.52	-0.014160802
nan	nan	92.54	-0.043879194
nan	nan	92.56	-0.069607053
nan	nan	92.58	-0.097029316
nan	nan	92.6	-0.121356566
nan	nan	92.62	-0.152010901
nan	nan	92.64	-0.176572659
nan	nan	92.66	-0.208704916
nan	nan	92.68	-0.222323583
nan	nan	92.7	-0.257427333
nan	nan	92.72	-0.281276862
nan	nan	92.74	-0.30712557
nan	nan	92.76	-0.340538655
nan	nan	92.78	-0.365424954
nan	nan	92.8	-0.394130067
nan	nan	92.82	-0.413297276
nan	nan	92.84	-0.450374988
nan	nan	92.86	-0.471008033
nan	nan	92.88	-0.497278346
nan	nan	92.9	-0.525206688
nan	nan	92.92	-0.557029673
nan	nan	92.94	-0.575331695
nan	nan	92.96	-0.616872607
nan	nan	92.98	-0.636012032
nan	nan	93	-0.670293447
nan	nan	93.02	-0.697548648
nan	nan	93.04	-0.724665008
nan	nan	93.06	-0.747757649
nan	nan	93.08	-0.773930477
nan	nan	93.1	-0.79530727
nan	nan	93.12	-0.823766049
nan	nan	93.14	-0.855496569
nan	nan	93.16	-0.874278433
nan	nan	93.18	-0.901565562
nan	nan	93.2	-0.935124792
nan	nan	93.22	-0.952616988
nan	nan	93.24	-0.974500132
nan	nan	93.26	-1.000573967
nan	nan	93.28	-1.014885951
nan	nan	93.3	-1.038694032
nan	nan	93.32	-1.059046262
nan	nan	93.34	-1.073965682
nan	nan	93.36	-1.097782659
nan	nan	93.38	-1.117199326
nan	nan	93.4	-1.136457496
nan	nan	93.42	-1.157803105
nan	nan	93.44	-1.175608944
nan	nan	93.46	-1.192300244
nan	nan	93.48	-1.21382279
nan	nan	93.5	-1.239170546
nan	nan	93.52	-1.250952443
nan	nan	93.54	-1.268589486
nan	nan	93.56	-1.290956941
nan	nan	93.58	-1.302507382
nan	nan	93.6	-1.310887596
nan	nan	93.62	-1.327843765
nan	nan	93.64	-1.330236446
nan	nan	93.66	-1.345822151
nan	nan	93.68	-1.349480588
nan	nan	93.7	-1.36242859
nan	nan	93.72	-1.371405337
nan	nan	93.74	-1.381622973
nan	nan	93.76	-1.401180565
nan	nan	93.78	-1.41454111
nan	nan	93.8	-1.436095699
nan	nan	93.82	-1.441127946
nan	nan	93.84	-1.464052708
nan	nan	93.86	-1.471729486
nan	nan	93.88	-1.465892168
nan	nan	93.9	-1.473435356
nan	nan	93.92	-1.479804037
nan	nan	93.94	-1.47841252
nan	nan	93.96	-1.489463886
nan	nan	93.98	-1.484594829
nan	nan	94	-1.498198855
nan	nan	94.02	-1.506381801
nan	nan	94.04	-1.513963854
nan	nan	94.06	-1.531457895
nan	nan	94.08	-1.53245638
nan	nan	94.1	-1.534875935
nan	nan	94.12	-1.534017174
nan	nan	94.14	-1.534304162
nan	nan	94.16	-1.515446083
nan	nan	94.18	-1.516776443
nan	nan	94.2	-1.522592429
nan	nan	94.22	-1.512553744
nan	nan	94.24	-1.514086125
nan	nan	94.26	-1.519970467
nan	nan	94.28	-1.525655752
nan	nan	94.3	-1.534597289
nan	nan	94.32	-1.541765181
nan	nan	94.34	-1.544582626
nan	nan	94.36	-1.545263755
nan	nan	94.38	-1.541888014
nan	nan	94.4	-1.531305967
nan	nan	94.42	-1.524192603
nan	nan	94.44	-1.504216126
nan	nan	94.46	-1.491913043
nan	nan	94.48	-1.488747009
nan	nan	94.5	-1.473043741
nan	nan	94.52	-1.470597617
nan	nan	94.54	-1.477103337
nan	nan	94.56	-1.470957635
nan	nan	94.58	-1.469271324
nan	nan	94.6	-1.466973181
nan	nan	94.62	-1.464734218
nan	nan	94.64	-1.455892366
nan	nan	94.66	-1.442469321
nan	nan	94.68	-1.438166198
nan	nan	94.7	-1.416279323
nan	nan	94.72	-1.410268245
nan	nan	94.74	-1.394924926
nan	nan	94.76	-1.385209406
nan	nan	94.78	-1.383016367
nan	nan	94.8	-1.3725011
nan	nan	94.82	-1.37686615
nan	nan	94.84	-1.362845753
nan	nan	94.86	-1.356276991
nan	nan	94.88	-1.348633662
nan	nan	94.9	-1.33908165
nan	nan	94.92	-1.324679074
nan	nan	94.94	-1.309793904
nan	nan	94.96	-1.294796746
nan	nan	94.98	-1.282812362
nan	nan	95	-1.254953686
nan	nan	95.02	-1.251482843
nan	nan	95.04	-1.236792909
nan	nan	95.06	-1.221888554
nan	nan	95.08	-1.215562434
nan	nan	95.1	-1.201371066
nan	nan	95.12	-1.194035283
nan	nan	95.14	-1.179232815
nan	nan	95.16	-1.175996338
nan	nan	95.18	-1.166159965
nan	nan	95.2	-1.156102524
nan	nan	95.22	-1.159237262
nan	nan	95.24	-1.151931286
nan	nan	95.26	-1.15794861
nan	nan	95.28	-1.150707745
nan	nan	95.3	-1.156423395
nan	nan	95.32	-1.157533315
nan	nan	95.34	-1.150520308
nan	nan	95.36	-1.147774094
nan	nan	95.38	-1.147868134
nan	nan	95.4	-1.142141107
nan	nan	95.42	-1.142211237
nan	nan	95.44	-1.141555466
nan	nan	95.46	-1.141265198
nan	nan	95.48	-1.144364445
nan	nan	95.5	-1.141193504
nan	nan	95.52	-1.156482753
nan	nan	95.54	-1.152284963
nan	nan	95.56	-1.16325488
nan	nan	95.58	-1.170612638
nan	nan	95.6	-1.176230702
nan	nan	95.62	-1.180656707
nan	nan	95.64	-1.194430533
nan	nan	95.66	-1.200130746
nan	nan	95.68	-1.217445621
nan	nan	95.7	-1.230501081
nan	nan	95.72	-1.246329967
nan	nan	95.74	-1.260997498
nan	nan	95.76	-1.268251049
nan	nan	95.78	-1.2899235
nan	nan	95.8	-1.29097424
nan	nan	95.82	-1.310758766
nan	nan	95.84	-1.315013326
nan	nan	95.86	-1.329574516
nan	nan	95.88	-1.340525504
nan	nan	95.9	-1.33627323
nan	nan	95.92	-1.351253791
nan	nan	95.94	-1.359088812
nan	nan	95.96	-1.362521878
nan	nan	95.98	-1.366507813
nan	nan	96	-1.354717663
nan	nan	96.02	-1.35147411
nan	nan	96.04	-1.344531245
nan	nan	96.06	-1.324905937
nan	nan	96.08	-1.318242763
nan	nan	96.1	-1.298215693
nan	nan	96.12	-1.292874994
nan	nan	96.14	-1.273951688
nan	nan	96.16	-1.254058737
nan	nan	96.18	-1.228961748
nan	nan	96.2	-1.202567645
nan	nan	96.22	-1.191334885
nan	nan	96.24	-1.170834992
nan	nan	96.26	-1.141703321
nan	nan	96.28	-1.123202555
nan	nan	96.3	-1.113013983
nan	nan	96.32	-1.100937862
nan	nan	96.34	-1.086552596
nan	nan	96.36	-1.068649657
nan	nan	96.38	-1.066950573
nan	nan	96.4	-1.060830362
nan	nan	96.42	-1.050193133
nan	nan	96.44	-1.033229969
nan	nan	96.46	-1.027557943
nan	nan	96.48	-1.016760506
nan	nan	96.5	-1.000862059
nan	nan	96.52	-0.990316283
nan	nan	96.54	-0.96059669
nan	nan	96.56	-0.925387593
nan	nan	96.58	-0.900030759
nan	nan	96.6	-0.85196655
nan	nan	96.62	-0.80534958
nan	nan	96.64	-0.747157399
nan	nan	96.66	-0.686490601
nan	nan	96.68	-0.620491526
nan	nan	96.7	-0.536812289
nan	nan	96.72	-0.438164991
nan	nan	96.74	-0.350044428
nan	nan	96.76	-0.256091973
nan	nan	96.78	-0.131636978
nan	nan	96.8	-0.002788955
nan	nan	96.82	0.141905034
nan	nan	96.84	0.320331829
nan	nan	96.86	0.537671761
nan	nan	96.88	0.727080143
nan	nan	96.9	0.997363381
nan	nan	96.92	1.244754601
nan	nan	96.94	1.584120254
nan	nan	96.96	1.819642029
nan	nan	96.98	2.060816413
nan	nan	97	2.233105125
nan	nan	97.02	2.381714796
nan	nan	97.04	2.352883234
nan	nan	97.06	2.539610534
nan	nan	97.08	2.581417221
nan	nan	97.1	2.61973914
nan	nan	97.12	2.612721494
nan	nan	97.14	2.429652382
nan	nan	97.16	2.488658207
nan	nan	97.18	2.397142782
nan	nan	97.2	2.735311424
nan	nan	97.22	2.423078616
nan	nan	97.24	2.347670905
nan	nan	97.26	2.948411388
nan	nan	97.28	2.687246009
nan	nan	97.3	2.967023874
nan	nan	97.32	2.904929242
nan	nan	97.34	2.21043069
nan	nan	97.36	2.546182599
nan	nan	97.38	1.403604997
nan	nan	97.4	1.848855056
nan	nan	97.42	2.956185296
nan	nan	97.44	2.910960907
nan	nan	97.46	1.302595429
nan	nan	97.48	1.020944357
nan	nan	97.5	1.07766181
nan	nan	97.52	0.978393545
nan	nan	97.54	-1.543203858
nan	nan	97.56	0.733543505
nan	nan	97.58	0.328656834
nan	nan	97.6	0.650069889
nan	nan	97.62	-1.534302665
nan	nan	97.64	-1.886692022
nan	nan	97.66	-1.995516265
nan	nan	97.68	-2.551653487
nan	nan	97.7	-2.226667024
nan	nan	97.72	-2.296990782
nan	nan	97.74	-2.397993918
nan	nan	97.76	-2.112803053
nan	nan	97.78	-2.631296831
nan	nan	97.8	-3.653189261
nan	nan	98.76	3.183759795
nan	nan	98.78	3.086632203
nan	nan	98.8	0.644164849
nan	nan	98.82	3.13431635
nan	nan	98.84	1.418486175
nan	nan	98.86	1.459525584
nan	nan	98.88	1.573383096
nan	nan	98.9	-1.49619263
nan	nan	98.92	1.927229517
nan	nan	98.94	0.161041615
nan	nan	98.96	0.240101214
nan	nan	98.98	-1.665310782
nan	nan	99	-2.167008223
nan	nan	99.02	-5.084769901
nan	nan	99.04	-0.420594823
nan	nan	99.06	-3.550685881
nan	nan	99.08	-0.018682241
nan	nan	99.1	-2.139919829
nan	nan	99.12	-3.265316367
nan	nan	99.14	-1.716567271
nan	nan	99.16	-3.653233789
nan	nan	99.18	-3.820432757
nan	nan	99.2	-3.211081196
nan	nan	99.22	-3.231189474
nan	nan	99.24	-3.36706796
nan	nan	99.26	-3.247483576
nan	nan	99.28	-2.851574711
nan	nan	99.3	-3.313505286
nan	nan	99.32	-3.526398827
nan	nan	99.34	-4.14157829
nan	nan	99.36	-3.481382933
nan	nan	99.38	-5.212375622
nan	nan	99.4	-5.670532305
nan	nan	99.42	-8.107717309
nan	nan	99.44	-8.3521022
nan	nan	99.46	-10.34515661
nan	nan	99.48	-9.489500249
nan	nan	99.5	-11.62824085
nan	nan	99.52	-9.826039602
nan	nan	99.54	-9.637305185
nan	nan	99.56	-11.42146726
nan	nan	99.58	-8.417732353
nan	nan	99.6	-6.053859526
nan	nan	99.62	-2.360769398
nan	nan	99.64	-0.798019862
nan	nan	99.66	0.073436829
nan	nan	99.68	3.184102911
nan	nan	99.7	1.891617077
nan	nan	99.72	1.776876756
nan	nan	99.74	1.382004756
nan	nan	99.76	-1.324145194
nan	nan	99.78	-0.879499688
nan	nan	99.8	-0.10916625
nan	nan	99.82	-3.125790891
nan	nan	99.84	-0.171428064


==> Data/phase_u10.txt <==
X1	Y1	X2	Y2
0	0	4.76	-3.997754468
0.02	0	4.78	-5.322139374
0.04	0	4.8	-1.738543279
0.06	0	4.82	-5.186673414
0.08	0	4.84	-4.522288592
0.1	0	4.86	-4.666186131
0.12	0	4.88	-4.810288792
0.14	0	4.9	-5.150016451
0.16	0	4.92	-1.678647319
0.18	0	4.94	-4.46727147
0.2	0	5.6	-2.702452554
0.22	0	5.62	-2.38521482
0.24	0	5.64	-2.186528519
0.26	0	5.66	-1.982533838
0.28	0	5.68	-1.492090122
0.3	0	5.7	-1.153605468
0.32	0	5.72	-1.066048494
0.34	0	5.74	-0.938861447
0.36	0	5.76	-0.61642235
0.38	0	5.78	-0.30628838
0.4	0	5.8	-0.079670765
0.42	0	5.82	0.145648747
0.44	0	5.84	0.349790957
0.46	0	5.86	0.540328078
0.48	0	5.88	0.714138115
0.5	0	5.9	0.858460943
0.52	0	5.92	0.990493889
0.54	0	5.94	1.104946632
0.56	0	5.96	1.211766126
0.58	0	5.98	1.287833578
0.6	0	6	1.354648644
0.62	0	6.02	1.420959136
0.64	0	6.04	1.469102655
0.66	0	6.06	1.516937748
0.68	0	6.08	1.56092676
0.7	0	6.1	1.610963166
0.72	0	6.12	1.642176526
0.74	0	6.14	1.666887179
0.76	0	6.16	1.694895634
0.78	0	6.18	1.707469194
0.8	0	6.2	1.714329276
0.82	0	6.22	1.729181792
0.84	0	6.24	1.734643688
0.86	0	6.26	1.738321356
0.88	0	6.28	1.732277396
0.9	0	6.3	1.733776977
0.92	0	6.32	1.729550401
0.94	0	6.34	1.720454966
0.96	0	6.36	1.720481866
0.98	0	6.38	1.719427043
1	0	6.4	1.716550888
1.02	0	6.42	1.713100467
1.04	0	6.44	1.715224106
1.06	0	6.46	1.717989022
1.08	0	6.48	1.717045838
1.1	0	6.5	1.720146551
1.12	0	6.52	1.71456021
1.14	0	6.54	1.706665477
1.16	0	6.56	1.703669353
1.18	0	6.58	1.690609217
1.2	0	6.6	1.680319118
1.22	0	6.62	1.666939796
1.24	0	6.64	1.662706456
1.26	0	6.66	1.646763826
1.28	0	6.68	1.630130163
1.3	0	6.7	1.623487225
1.32	0	6.72	1.59901295
1.34	0	6.74	1.588977253
1.36	0	6.76	1.558024385
1.38	0	6.78	1.540188381
1.4	0	6.8	1.511755805
1.42	0	6.82	1.476337088
1.44	0	6.84	1.458489502
1.46	0	6.86	1.422738903
1.48	0	6.88	1.382884734
1.5	0	6.9	1.343077623
1.52	0	6.92	1.303814226
1.54	0	6.94	1.25705838
1.56	0	6.96	1.201421701
1.58	0	6.98	1.147204209
1.6	0	7	1.088289043
1.62	0	7.02	1.012362508
1.64	0	7.04	0.944897371
1.66	0	7.06	0.861191584
1.68	0	7.08	0.789674534
1.7	0	7.1	0.697509381
1.72	0	7.12	0.607570601
1.74	0	7.14	0.51502687
1.76	0	7.16	0.414590216
1.78	0	7.18	0.321608884
1.8	0	7.2	0.226028691
1.82	0	7.22	0.127425401
1.84	0	7.24	0.0239261
1.86	0	7.26	-0.083314374
1.88	0	7.28	-0.19419134
1.9	0	7.3	-0.307072914
1.92	0	7.32	-0.420671605
1.94	0	7.34	-0.534332017
1.96	0	7.36	-0.649589177
1.98	0	7.38	-0.761793261
2	0	7.4	-0.879559631
2.02	0	7.42	-0.99011719
2.04	0	7.44	-1.110431349
2.06	0	7.46	-1.233340668
2.08	0	7.48	-1.36625977
2.1	0	7.5	-1.505760304
2.12	0	7.52	-1.636088997
2.14	0	7.54	-1.755777078
2.16	0	7.56	-1.852619445
2.18	0	7.58	-1.952725553
2.2	0	7.6	-2.065119311
2.22	0	7.62	-2.189739312
2.24	0	7.64	-2.320737004
2.26	0	7.66	-2.455693429
2.28	0	7.68	-2.555279205
2.3	0	7.7	-2.643164538
2.32	0	7.72	-2.730039066
2.34	0	7.74	-2.830200468
2.36	0	7.76	-2.947099123
2.38	0	7.78	-3.048703018
2.4	0	7.8	-3.097528488
2.42	0	7.82	-3.094204918
2.44	0	7.84	-3.119005119
2.46	0	7.86	-3.191440254
2.48	0	7.88	-3.306272282
2.5	0	7.9	-3.4058701
2.52	0	7.92	-3.452667157
2.54	0	7.94	-3.435842905
2.56	0	7.96	-3.437172906
2.58	0	7.98	-3.457075971
2.6	0	8	-3.523168154
2.62	0	8.02	-3.598058883
2.64	0	8.04	-3.635315609
2.66	0	8.06	-3.648396164
2.68	0	8.08	-3.631356885
2.7	0	8.1	-3.626306618
2.72	0	8.12	-3.63919533
2.74	0	8.14	-3.675926494
2.76	0	8.16	-3.69814384
2.78	0	8.18	-3.69907892
2.8	0	8.2	-3.684021675
2.82	0	8.22	-3.668858994
2.84	0	8.24	-3.669398274
2.86	0	8.26	-3.681473164
2.88	0	8.28	-3.67991764
2.9	0	8.3	-3.670828818
2.92	0	8.32	-3.648793073
2.94	0	8.34	-3.637211217
2.96	0	8.36	-3.626530188
2.98	0	8.38	-3.619994089
3	0	8.4	-3.610049688
3.02	0	8.42	-3.595221784
3.04	0	8.44	-3.589657311
3.06	0	8.46	-3.57846683
3.08	0	8.48	-3.563396086
3.1	0	8.5	-3.540561079
3.12	0	8.52	-3.518790767
3.14	0	8.54	-3.539344167
3.16	0	8.56	-3.544062387
3.18	0	8.58	-3.517913984
3.2	0	8.6	-3.489659528
3.22	0	8.62	-3.472902295
3.24	0	8.64	-3.482432714
3.26	0	8.66	-3.49958458
3.28	0	8.68	-3.523895565
3.3	0	8.7	-3.508096101
3.32	0	8.72	-3.484053273
3.34	0	8.74	-3.468244275
3.36	0	8.76	-3.493048701
3.38	0	8.78	-3.546317425
3.4	0	8.8	-3.558290841
3.42	0	8.82	-3.526176208
3.44	0	8.84	-3.526604077
3.46	0	8.86	-3.537575715
3.48	0	8.88	-3.574411428
3.5	0	8.9	-3.629668294
3.52	0	8.92	-3.632375731
3.54	0	8.94	-3.634020767
3.56	0	8.96	-3.650122299
3.58	0	8.98	-3.70192777
3.6	0	9	-3.72623566
3.62	0	9.02	-3.724529735
3.64	0	9.04	-3.754223
3.66	0	9.06	-3.836273896
3.68	0	9.08	-3.869134028
3.7	0	9.1	-3.856087579
3.72	0	9.12	-3.852794358
3.74	0	9.14	-3.93543835
3.76	0	9.16	-4.045099112
3.78	0	9.18	-4.053661679
3.8	0	9.2	-3.985902393
3.82	0	9.22	-4.006290804
3.84	0	9.24	-4.139543944
3.86	0	9.26	-4.21593267
3.88	0	9.28	-4.175862644
3.9	0	9.3	-4.128941255
3.92	0	9.32	-4.21093057
3.94	0	9.34	-4.310707821
3.96	0	9.36	-4.317028195
3.98	0	9.38	-4.28967639
4	0	9.4	-4.317749037
4.02	0	9.42	-4.328946482
4.04	0	9.44	-4.386424545
4.06	0	9.46	-4.443367224
4.08	0	9.48	-4.400536624
4.1	0	9.5	-4.335499352
4.12	0	9.52	-4.44335556
4.14	0	9.54	-4.526266364
4.16	0	9.56	-4.402343454
4.18	0	9.58	-4.380028109
4.2	0	9.6	-4.499228903
4.22	0	9.62	-4.477936473
4.24	0	9.64	-4.381166698
4.26	0	9.66	-4.440060573
4.28	0	9.68	-4.42173694
4.3	0	9.7	-4.406108325
4.32	0	9.72	-4.3961219
4.34	0	9.74	-4.337304407
4.36	0	9.76	-4.417079721
4.38	0	9.78	-4.431797013
4.4	0	9.8	-4.262411667
4.42	0	9.82	-4.38366541
4.44	0	9.84	-4.417125493
4.46	0	9.86	-4.213499234
4.48	0	9.88	-4.374565927
4.5	0	9.9	-4.383158364
4.52	0	9.92	-4.144748014
4.54	0	9.94	-4.318404562
4.56	0	9.96	-4.264096725
4.58	0	9.98	-4.069269083
4.6	0	10	-4.304554496
4.62	0	10.02	-4.165238803
4.64	0	10.04	-4.000544331
4.66	0	10.06	-4.232012632
4.68	0	10.08	-4.003356843
4.7	0	10.1	-3.959612172
4.72	0	10.12	-4.189279281
4.74	0	10.14	-3.975538228
4.96	0	10.16	-3.986217192
4.98	0	10.18	-4.116619334
5	0	10.2	-3.900567917
5.02	0	10.22	-3.964202961
5.04	0	10.24	-4.09385311
5.06	0	10.26	-3.870427779
5.08	0	10.28	-4.027766979
5.1	0	10.3	-4.009931596
5.12	0	10.32	-3.911235909
5.14	0	10.34	-4.093589946
5.16	0	10.36	-4.02343657
5.18	0	10.38	-3.918426629
5.2	0	10.4	-4.113282149
5.22	0	10.42	-3.973094081
5.24	0	10.44	-3.983900154
5.26	0	10.46	-4.106703079
5.28	0	10.48	-3.930445476
5.3	0	10.5	-4.007901176
5.32	0	10.52	-4.029122956
5.34	0	10.54	-3.950061706
5.36	0	10.56	-4.082434792
5.38	0	10.58	-4.075013487
5.4	0	10.6	-3.983801765
5.42	0	10.62	-4.124880456
5.44	0	10.64	-3.973587753
5.46	0	10.66	-3.992348938
5.48	0	10.68	-4.134462662
5.5	0	10.7	-3.996048161
5.52	0	10.72	-4.06103874
5.54	0	10.74	-4.07731428
5.56	0	10.76	-3.940097164
5.58	0	10.78	-4.065787827
99.18	0	10.8	-4.071198893
99.2	0	10.82	-3.954364158
99.22	0	10.84	-4.117282088
99.24	0	10.86	-3.982181401
99.26	0	10.88	-3.94979643
99.28	0	10.9	-4.082437745
99.3	0	10.92	-3.956004036
99.32	0	10.94	-3.966415629
99.34	0	10.96	-4.058024501
99.36	0	10.98	-3.897894306
99.38	0	11	-3.978366554
99.4	0	11.02	-4.047184824
99.42	0	11.04	-3.90979782
99.44	0	11.06	-3.998080116
99.46	0	11.08	-3.93826846
99.48	0	11.1	-3.884117565
99.5	0	11.12	-3.970900165
99.52	0	11.14	-3.932127571
99.54	0	11.16	-3.884842108
99.56	0	11.18	-3.922068599
99.58	0	11.2	-3.816621568
99.6	0	11.22	-3.836160002
99.62	0	11.24	-3.865699886
99.64	0	11.26	-3.796193525
99.66	0	11.28	-3.851143688
99.68	0	11.3	-3.771018902
99.7	0	11.32	-3.746616304
99.72	0	11.34	-3.783741835
99.74	0	11.36	-3.709998248
99.76	0	11.38	-3.742428471
99.78	0	11.4	-3.747472442
99.8	0	11.42	-3.671145854
99.82	0	11.44	-3.750813729
99.84	0	11.46	-3.682140344
99.86	0	11.48	-3.652245751
nan	nan	11.5	-3.729093874
nan	nan	11.52	-3.639792007
nan	nan	11.54	-3.676300905
nan	nan	11.56	-3.704029074
nan	nan	11.58	-3.59096529
nan	nan	11.6	-3.669303214
nan	nan	11.62	-3.691097083
nan	nan	11.64	-3.607664209
nan	nan	11.66	-3.728591814
nan	nan	11.68	-3.662885723
nan	nan	11.7	-3.635957286
nan	nan	11.72	-3.77926885
nan	nan	11.74	-3.680265921
nan	nan	11.76	-3.687858353
nan	nan	11.78	-3.861269767
nan	nan	11.8	-3.733940548
nan	nan	11.82	-3.788543666
nan	nan	11.84	-3.898917003
nan	nan	11.86	-3.74979696
nan	nan	11.88	-3.863469103
nan	nan	11.9	-3.970953792
nan	nan	11.92	-3.82510092
nan	nan	11.94	-3.984125328
nan	nan	11.96	-3.974495913
nan	nan	11.98	-3.841163783
nan	nan	12	-4.046772511
nan	nan	12.02	-3.985772337
nan	nan	12.04	-3.878308239
nan	nan	12.06	-4.091435919
nan	nan	12.08	-3.981059742
nan	nan	12.1	-3.955176496
nan	nan	12.12	-4.130767071
nan	nan	12.14	-4.030981498
nan	nan	12.16	-4.028196167
nan	nan	12.18	-4.175442136
nan	nan	12.2	-4.075525697
nan	nan	12.22	-4.098510723
nan	nan	12.24	-4.21990554
nan	nan	12.26	-4.136329522
nan	nan	12.28	-4.148228649
nan	nan	12.3	-4.256943991
nan	nan	12.32	-4.220218026
nan	nan	12.34	-4.220482774
nan	nan	12.36	-4.34538893
nan	nan	12.38	-4.228641544
nan	nan	12.4	-4.213537421
nan	nan	12.42	-4.292303801
nan	nan	12.44	-4.274005759
nan	nan	12.46	-4.252570631
nan	nan	12.48	-4.342673523
nan	nan	12.5	-4.295526105
nan	nan	12.52	-4.227394162
nan	nan	12.54	-4.314050253
nan	nan	12.56	-4.328184998
nan	nan	12.58	-4.268116534
nan	nan	12.6	-4.327111828
nan	nan	12.62	-4.325382979
nan	nan	12.64	-4.261225985
nan	nan	12.66	-4.28709938
nan	nan	12.68	-4.318135864
nan	nan	12.7	-4.3577449
nan	nan	12.72	-4.334231841
nan	nan	12.74	-4.349742191
nan	nan	12.76	-4.347007357
nan	nan	12.78	-4.351180059
nan	nan	12.8	-4.348042005
nan	nan	12.82	-4.412312265
nan	nan	12.84	-4.414385809
nan	nan	12.86	-4.35723593
nan	nan	12.88	-4.366624652
nan	nan	12.9	-4.428562439
nan	nan	12.92	-4.39352954
nan	nan	12.94	-4.394157559
nan	nan	12.96	-4.504877411
nan	nan	12.98	-4.448486652
nan	nan	13	-4.404148434
nan	nan	13.02	-4.453600312
nan	nan	13.04	-4.513432304
nan	nan	13.06	-4.431764548
nan	nan	13.08	-4.487745746
nan	nan	13.1	-4.502720373
nan	nan	13.12	-4.444950516
nan	nan	13.14	-4.436228839
nan	nan	13.16	-4.49222441
nan	nan	13.18	-4.501336756
nan	nan	13.2	-4.496757276
nan	nan	13.22	-4.511394716
nan	nan	13.24	-4.490498109
nan	nan	13.26	-4.476232465
nan	nan	13.28	-4.43840572
nan	nan	13.3	-4.477854098
nan	nan	13.32	-4.497890458
nan	nan	13.34	-4.506611315
nan	nan	13.36	-4.441052746
nan	nan	13.38	-4.438593831
nan	nan	13.4	-4.484816624
nan	nan	13.42	-4.476787716
nan	nan	13.44	-4.408858379
nan	nan	13.46	-4.465283574
nan	nan	13.48	-4.549068789
nan	nan	13.5	-4.43428989
nan	nan	13.52	-4.380845717
nan	nan	13.54	-4.513352786
nan	nan	13.56	-4.51312172
nan	nan	13.58	-4.393864917
nan	nan	13.6	-4.480029462
nan	nan	13.62	-4.563752369
nan	nan	13.64	-4.429374779
nan	nan	13.66	-4.375564392
nan	nan	13.68	-4.527846653
nan	nan	13.7	-4.519500979
nan	nan	13.72	-4.368512682
nan	nan	13.74	-4.458052335
nan	nan	13.76	-4.566841821
nan	nan	13.78	-4.431908257
nan	nan	13.8	-4.354078553
nan	nan	13.82	-4.48644097
nan	nan	13.84	-4.502071853
nan	nan	13.86	-4.347170185
nan	nan	13.88	-4.38708039
nan	nan	13.9	-4.522735004
nan	nan	13.92	-4.444848658
nan	nan	13.94	-4.344374118
nan	nan	13.96	-4.422793742
nan	nan	13.98	-4.512520182
nan	nan	14	-4.406009618
nan	nan	14.02	-4.334455764
nan	nan	14.04	-4.449353824
nan	nan	14.06	-4.481737118
nan	nan	14.08	-4.372101734
nan	nan	14.1	-4.359068852
nan	nan	14.12	-4.433761667
nan	nan	14.14	-4.438679994
nan	nan	14.16	-4.36723698
nan	nan	14.18	-4.339540472
nan	nan	14.2	-4.393663562
nan	nan	14.22	-4.37965441
nan	nan	14.24	-4.335740975
nan	nan	14.26	-4.31965294
nan	nan	14.28	-4.352427095
nan	nan	14.3	-4.345818151
nan	nan	14.32	-4.324552315
nan	nan	14.34	-4.33026637
nan	nan	14.36	-4.321073357
nan	nan	14.38	-4.320617882
nan	nan	14.4	-4.329494754
nan	nan	14.42	-4.321558736
nan	nan	14.44	-4.302768093
nan	nan	14.46	-4.322387456
nan	nan	14.48	-4.333004926
nan	nan	14.5	-4.34733711
nan	nan	14.52	-4.306881046
nan	nan	14.54	-4.318337414
nan	nan	14.56	-4.362129189
nan	nan	14.58	-4.363416632
nan	nan	14.6	-4.330657837
nan	nan	14.62	-4.337722574
nan	nan	14.64	-4.385736496
nan	nan	14.66	-4.386637839
nan	nan	14.68	-4.34530686
nan	nan	14.7	-4.339412986
nan	nan	14.72	-4.393069979
nan	nan	14.74	-4.40255543
nan	nan	14.76	-4.356142558
nan	nan	14.78	-4.360474944
nan	nan	14.8	-4.418125033
nan	nan	14.82	-4.424895409
nan	nan	14.84	-4.383233825
nan	nan	14.86	-4.355815055
nan	nan	14.88	-4.396813226
nan	nan	14.9	-4.423716196
nan	nan	14.92	-4.373682188
nan	nan	14.94	-4.353259432
nan	nan	14.96	-4.380974024
nan	nan	14.98	-4.414682363
nan	nan	15	-4.393670471
nan	nan	15.02	-4.358865835
nan	nan	15.04	-4.379007665
nan	nan	15.06	-4.392249291
nan	nan	15.08	-4.399915923
nan	nan	15.1	-4.367615929
nan	nan	15.12	-4.342811197
nan	nan	15.14	-4.383301859
nan	nan	15.16	-4.403064993
nan	nan	15.18	-4.380452218
nan	nan	15.2	-4.350238509
nan	nan	15.22	-4.370728262
nan	nan	15.24	-4.422910685
nan	nan	15.26	-4.402847889
nan	nan	15.28	-4.351993263
nan	nan	15.3	-4.391175012
nan	nan	15.32	-4.437241406
nan	nan	15.34	-4.409750989
nan	nan	15.36	-4.345207478
nan	nan	15.38	-4.386909813
nan	nan	15.4	-4.45264395
nan	nan	15.42	-4.410153644
nan	nan	15.44	-4.360075201
nan	nan	15.46	-4.410316428
nan	nan	15.48	-4.467056416
nan	nan	15.5	-4.421612399
nan	nan	15.52	-4.357904562
nan	nan	15.54	-4.407060243
nan	nan	15.56	-4.468284585
nan	nan	15.58	-4.399732811
nan	nan	15.6	-4.351977623
nan	nan	15.62	-4.401937767
nan	nan	15.64	-4.450450385
nan	nan	15.66	-4.395551551
nan	nan	15.68	-4.365181391
nan	nan	15.7	-4.431680625
nan	nan	15.72	-4.452655266
nan	nan	15.74	-4.361476307
nan	nan	15.76	-4.370073934
nan	nan	15.78	-4.447569646
nan	nan	15.8	-4.423853958
nan	nan	15.82	-4.346583987
nan	nan	15.84	-4.399736664
nan	nan	15.86	-4.485958649
nan	nan	15.88	-4.407883606
nan	nan	15.9	-4.3436998
nan	nan	15.92	-4.455678504
nan	nan	15.94	-4.512899738
nan	nan	15.96	-4.395900782
nan	nan	15.98	-4.343151071
nan	nan	16	-4.511960392
nan	nan	16.02	-4.512165914
nan	nan	16.04	-4.332504436
nan	nan	16.06	-4.399228261
nan	nan	16.08	-4.580821885
nan	nan	16.1	-4.481416899
nan	nan	16.12	-4.33276707
nan	nan	16.14	-4.498790168
nan	nan	16.16	-4.642836682
nan	nan	16.18	-4.412562937
nan	nan	16.2	-4.347865783
nan	nan	16.22	-4.588342629
nan	nan	16.24	-4.604290272
nan	nan	16.26	-4.363965574
nan	nan	16.28	-4.414264519
nan	nan	16.3	-4.667878272
nan	nan	16.32	-4.476196946
nan	nan	16.34	-4.337852633
nan	nan	16.36	-4.563462181
nan	nan	16.38	-4.634019078
nan	nan	16.4	-4.385526988
nan	nan	16.42	-4.387008891
nan	nan	16.44	-4.635224936
nan	nan	16.46	-4.465724883
nan	nan	16.48	-4.315125095
nan	nan	16.5	-4.550657806
nan	nan	16.52	-4.599961256
nan	nan	16.54	-4.348823444
nan	nan	16.56	-4.391738403
nan	nan	16.58	-4.610596687
nan	nan	16.6	-4.445342555
nan	nan	16.62	-4.367492486
nan	nan	16.64	-4.574913286
nan	nan	16.66	-4.551424404
nan	nan	16.68	-4.383407854
nan	nan	16.7	-4.474720989
nan	nan	16.72	-4.564996193
nan	nan	16.74	-4.465219837
nan	nan	16.76	-4.459212852
nan	nan	16.78	-4.583428499
nan	nan	16.8	-4.515315541
nan	nan	16.82	-4.439282372
nan	nan	16.84	-4.498531411
nan	nan	16.86	-4.542529821
nan	nan	16.88	-4.490572404
nan	nan	16.9	-4.501655202
nan	nan	16.92	-4.555653122
nan	nan	16.94	-4.49298386
nan	nan	16.96	-4.457742013
nan	nan	16.98	-4.4898727
nan	nan	17	-4.522491094
nan	nan	17.02	-4.487245222
nan	nan	17.04	-4.506652802
nan	nan	17.06	-4.502929113
nan	nan	17.08	-4.450277875
nan	nan	17.1	-4.424442715
nan	nan	17.12	-4.491399477
nan	nan	17.14	-4.492611039
nan	nan	17.16	-4.464499796
nan	nan	17.18	-4.486796535
nan	nan	17.2	-4.457405601
nan	nan	17.22	-4.403171608
nan	nan	17.24	-4.433173033
nan	nan	17.26	-4.481868977
nan	nan	17.28	-4.437148651
nan	nan	17.3	-4.44941525
nan	nan	17.32	-4.425399834
nan	nan	17.34	-4.367926087
nan	nan	17.36	-4.390234498
nan	nan	17.38	-4.446931912
nan	nan	17.4	-4.41624532
nan	nan	17.42	-4.422287019
nan	nan	17.44	-4.403541537
nan	nan	17.46	-4.354391191
nan	nan	17.48	-4.382686237
nan	nan	17.5	-4.403282961
nan	nan	17.52	-4.411323149
nan	nan	17.54	-4.408267076
nan	nan	17.56	-4.38882352
nan	nan	17.58	-4.352805089
nan	nan	17.6	-4.367001229
nan	nan	17.62	-4.353108507
nan	nan	17.64	-4.388702904
nan	nan	17.66	-4.413878095
nan	nan	17.68	-4.365779299
nan	nan	17.7	-4.328449171
nan	nan	17.72	-4.373782782
nan	nan	17.74	-4.352654366
nan	nan	17.76	-4.372125112
nan	nan	17.78	-4.433705963
nan	nan	17.8	-4.402646723
nan	nan	17.82	-4.357122664
nan	nan	17.84	-4.388575347
nan	nan	17.86	-4.376900007
nan	nan	17.88	-4.406653796
nan	nan	17.9	-4.452343151
nan	nan	17.92	-4.469032066
nan	nan	17.94	-4.451789317
nan	nan	17.96	-4.443769432
nan	nan	17.98	-4.453124318
nan	nan	18	-4.47756242
nan	nan	18.02	-4.503277048
nan	nan	18.04	-4.503616512
nan	nan	18.06	-4.537873749
nan	nan	18.08	-4.472194084
nan	nan	18.1	-4.453212517
nan	nan	18.12	-4.485441718
nan	nan	18.14	-4.531864231
nan	nan	18.16	-4.471678521
nan	nan	18.18	-4.532331954
nan	nan	18.2	-4.496747842
nan	nan	18.22	-4.437685542
nan	nan	18.24	-4.455333807
nan	nan	18.26	-4.512215905
nan	nan	18.28	-4.49128284
nan	nan	18.3	-4.485170353
nan	nan	18.32	-4.557544708
nan	nan	18.34	-4.473383974
nan	nan	18.36	-4.437377192
nan	nan	18.38	-4.516822749
nan	nan	18.4	-4.552226465
nan	nan	18.42	-4.476205738
nan	nan	18.44	-4.507379463
nan	nan	18.46	-4.565421479
nan	nan	18.48	-4.470962267
nan	nan	18.5	-4.428968384
nan	nan	18.52	-4.596280649
nan	nan	18.54	-4.542831929
nan	nan	18.56	-4.421940379
nan	nan	18.58	-4.552015254
nan	nan	18.6	-4.571439723
nan	nan	18.62	-4.378067114
nan	nan	18.64	-4.43692215
nan	nan	18.66	-4.613998962
nan	nan	18.68	-4.474490733
nan	nan	18.7	-4.384402341
nan	nan	18.72	-4.558983361
nan	nan	18.74	-4.5937814
nan	nan	18.76	-4.35794177
nan	nan	18.78	-4.426505116
nan	nan	18.8	-4.632180888
nan	nan	18.82	-4.50509584
nan	nan	18.84	-4.341994612
nan	nan	18.86	-4.539969571
nan	nan	18.88	-4.63177239
nan	nan	18.9	-4.352692551
nan	nan	18.92	-4.386104071
nan	nan	18.94	-4.664597865
nan	nan	18.96	-4.510666231
nan	nan	18.98	-4.327688839
nan	nan	19	-4.511273178
nan	nan	19.02	-4.6337524
nan	nan	19.04	-4.371508639
nan	nan	19.06	-4.318588617
nan	nan	19.08	-4.6241572
nan	nan	19.1	-4.562030966
nan	nan	19.12	-4.318291163
nan	nan	19.14	-4.455094939
nan	nan	19.16	-4.648829152
nan	nan	19.18	-4.458262558
nan	nan	19.2	-4.332764731
nan	nan	19.22	-4.55596608
nan	nan	19.24	-4.628507424
nan	nan	19.26	-4.369160462
nan	nan	19.28	-4.398170873
nan	nan	19.3	-4.619604289
nan	nan	19.32	-4.554104288
nan	nan	19.34	-4.348742219
nan	nan	19.36	-4.495713117
nan	nan	19.38	-4.660290388
nan	nan	19.4	-4.458810915
nan	nan	19.42	-4.3787411
nan	nan	19.44	-4.563219623
nan	nan	19.46	-4.608586389
nan	nan	19.48	-4.421849467
nan	nan	19.5	-4.39849224
nan	nan	19.52	-4.596155288
nan	nan	19.54	-4.564737462
nan	nan	19.56	-4.377102454
nan	nan	19.58	-4.47844315
nan	nan	19.6	-4.6071163
nan	nan	19.62	-4.48695838
nan	nan	19.64	-4.356387595
nan	nan	19.66	-4.491396985
nan	nan	19.68	-4.582232199
nan	nan	19.7	-4.401691345
nan	nan	19.72	-4.368380832
nan	nan	19.74	-4.519075482
nan	nan	19.76	-4.552127473
nan	nan	19.78	-4.347892648
nan	nan	19.8	-4.36416687
nan	nan	19.82	-4.554991677
nan	nan	19.84	-4.494404419
nan	nan	19.86	-4.333522598
nan	nan	19.88	-4.403953532
nan	nan	19.9	-4.526026623
nan	nan	19.92	-4.448601502
nan	nan	19.94	-4.312063147
nan	nan	19.96	-4.42300495
nan	nan	19.98	-4.535020213
nan	nan	20	-4.387997718
nan	nan	20.02	-4.320906637
nan	nan	20.04	-4.443472335
nan	nan	20.06	-4.492485318
nan	nan	20.08	-4.362673937
nan	nan	20.1	-4.329681854
nan	nan	20.12	-4.447028455
nan	nan	20.14	-4.454028743
nan	nan	20.16	-4.334368395
nan	nan	20.18	-4.3461222
nan	nan	20.2	-4.440338029
nan	nan	20.22	-4.425533351
nan	nan	20.24	-4.352050706
nan	nan	20.26	-4.369822782
nan	nan	20.28	-4.415360912
nan	nan	20.3	-4.393663739
nan	nan	20.32	-4.366540681
nan	nan	20.34	-4.392132108
nan	nan	20.36	-4.392751262
nan	nan	20.38	-4.374399488
nan	nan	20.4	-4.390628345
nan	nan	20.42	-4.398033791
nan	nan	20.44	-4.349879396
nan	nan	20.46	-4.334374738
nan	nan	20.48	-4.405734632
nan	nan	20.5	-4.402882086
nan	nan	20.52	-4.317061727
nan	nan	20.54	-4.315795388
nan	nan	20.56	-4.415873588
nan	nan	20.58	-4.412230292
nan	nan	20.6	-4.283161351
nan	nan	20.62	-4.268766929
nan	nan	20.64	-4.401942206
nan	nan	20.66	-4.434893287
nan	nan	20.68	-4.284016739
nan	nan	20.7	-4.225291964
nan	nan	20.72	-4.366802807
nan	nan	20.74	-4.461763599
nan	nan	20.76	-4.313149381
nan	nan	20.78	-4.199174831
nan	nan	20.8	-4.327491333
nan	nan	20.82	-4.461731367
nan	nan	20.84	-4.352536384
nan	nan	20.86	-4.191038415
nan	nan	20.88	-4.231122957
nan	nan	20.9	-4.446623583
nan	nan	20.92	-4.437217887
nan	nan	20.94	-4.222275252
nan	nan	20.96	-4.157737704
nan	nan	20.98	-4.331506488
nan	nan	21	-4.427717681
nan	nan	21.02	-4.285404266
nan	nan	21.04	-4.108994094
nan	nan	21.06	-4.184879767
nan	nan	21.08	-4.407238872
nan	nan	21.1	-4.375071755
nan	nan	21.12	-4.103173292
nan	nan	21.14	-4.04833205
nan	nan	21.16	-4.271725929
nan	nan	21.18	-4.377416431
nan	nan	21.2	-4.191444494
nan	nan	21.22	-3.993448715
nan	nan	21.24	-4.09332543
nan	nan	21.26	-4.328151017
nan	nan	21.28	-4.297177527
nan	nan	21.3	-4.040894751
nan	nan	21.32	-3.987263417
nan	nan	21.34	-4.15983583
nan	nan	21.36	-4.301047728
nan	nan	21.38	-4.17662291
nan	nan	21.4	-3.97291184
nan	nan	21.42	-4.009750771
nan	nan	21.44	-4.240823958
nan	nan	21.46	-4.289381103
nan	nan	21.48	-4.080233556
nan	nan	21.5	-3.948555565
nan	nan	21.52	-4.062912973
nan	nan	21.54	-4.229234617
nan	nan	21.56	-4.187595951
nan	nan	21.58	-4.000807615
nan	nan	21.6	-3.957153293
nan	nan	21.62	-4.117571899
nan	nan	21.64	-4.220396253
nan	nan	21.66	-4.121761932
nan	nan	21.68	-3.973479209
nan	nan	21.7	-3.984278703
nan	nan	21.72	-4.122640191
nan	nan	21.74	-4.158741146
nan	nan	21.76	-4.051535262
nan	nan	21.78	-3.961607233
nan	nan	21.8	-4.016603363
nan	nan	21.82	-4.148288684
nan	nan	21.84	-4.150693095
nan	nan	21.86	-4.035696507
nan	nan	21.88	-3.983993841
nan	nan	21.9	-4.059009271
nan	nan	21.92	-4.150839188
nan	nan	21.94	-4.123344431
nan	nan	21.96	-4.03862831
nan	nan	21.98	-4.014071167
nan	nan	22	-4.090073057
nan	nan	22.02	-4.147408912
nan	nan	22.04	-4.111048399
nan	nan	22.06	-4.02929209
nan	nan	22.08	-4.039797082
nan	nan	22.1	-4.113150236
nan	nan	22.12	-4.136762633
nan	nan	22.14	-4.08681879
nan	nan	22.16	-4.055892267
nan	nan	22.18	-4.092683313
nan	nan	22.2	-4.135550758
nan	nan	22.22	-4.138811591
nan	nan	22.24	-4.100923829
nan	nan	22.26	-4.08452897
nan	nan	22.28	-4.116575151
nan	nan	22.3	-4.144328737
nan	nan	22.32	-4.134187698
nan	nan	22.34	-4.111983407
nan	nan	22.36	-4.105411787
nan	nan	22.38	-4.151507601
nan	nan	22.4	-4.152372041
nan	nan	22.42	-4.118173356
nan	nan	22.44	-4.084639266
nan	nan	22.46	-4.10013645
nan	nan	22.48	-4.130850962
nan	nan	22.5	-4.101327294
nan	nan	22.52	-4.091956102
nan	nan	22.54	-4.086566523
nan	nan	22.56	-4.103586296
nan	nan	22.58	-4.121804301
nan	nan	22.6	-4.102704749
nan	nan	22.62	-4.05345568
nan	nan	22.64	-4.066216502
nan	nan	22.66	-4.103751456
nan	nan	22.68	-4.11110559
nan	nan	22.7	-4.073118297
nan	nan	22.72	-4.030511603
nan	nan	22.74	-4.076919455
nan	nan	22.76	-4.116360798
nan	nan	22.78	-4.114685769
nan	nan	22.8	-4.035637987
nan	nan	22.82	-4.018095791
nan	nan	22.84	-4.046271818
nan	nan	22.86	-4.090773435
nan	nan	22.88	-4.079071004
nan	nan	22.9	-4.006999237
nan	nan	22.92	-3.972099664
nan	nan	22.94	-4.049295897
nan	nan	22.96	-4.08378026
nan	nan	22.98	-4.057089568
nan	nan	23	-3.98703803
nan	nan	23.02	-3.969176751
nan	nan	23.04	-4.028757529
nan	nan	23.06	-4.051421977
nan	nan	23.08	-4.023507441
nan	nan	23.1	-3.971875837
nan	nan	23.12	-3.960087751
nan	nan	23.14	-4.02523258
nan	nan	23.16	-4.028299312
nan	nan	23.18	-3.974678723
nan	nan	23.2	-3.945825396
nan	nan	23.22	-3.926639007
nan	nan	23.24	-3.978386227
nan	nan	23.26	-3.966341043
nan	nan	23.28	-3.933693548
nan	nan	23.3	-3.891311516
nan	nan	23.32	-3.899237549
nan	nan	23.34	-3.934802071
nan	nan	23.36	-3.900863448
nan	nan	23.38	-3.856168816
nan	nan	23.4	-3.845011856
nan	nan	23.42	-3.845352869
nan	nan	23.44	-3.865334208
nan	nan	23.46	-3.819894259
nan	nan	23.48	-3.793822507
nan	nan	23.5	-3.781807375
nan	nan	23.52	-3.782433933
nan	nan	23.54	-3.829518639
nan	nan	23.56	-3.79719239
nan	nan	23.58	-3.746214148
nan	nan	23.6	-3.703436436
nan	nan	23.62	-3.724042836
nan	nan	23.64	-3.74769986
nan	nan	23.66	-3.732578626
nan	nan	23.68	-3.702749051
nan	nan	23.7	-3.66755098
nan	nan	23.72	-3.643762307
nan	nan	23.74	-3.649655228
nan	nan	23.76	-3.66410073
nan	nan	23.78	-3.668945784
nan	nan	23.8	-3.635778089
nan	nan	23.82	-3.5973266
nan	nan	23.84	-3.575019186
nan	nan	23.86	-3.566641251
nan	nan	23.88	-3.56956652
nan	nan	23.9	-3.570630582
nan	nan	23.92	-3.568949538
nan	nan	23.94	-3.522251197
nan	nan	23.96	-3.483186547
nan	nan	23.98	-3.474462221
nan	nan	24	-3.491503324
nan	nan	24.02	-3.498253041
nan	nan	24.04	-3.489215523
nan	nan	24.06	-3.462199998
nan	nan	24.08	-3.414592976
nan	nan	24.1	-3.405654787
nan	nan	24.12	-3.420211071
nan	nan	24.14	-3.43210168
nan	nan	24.16	-3.420180515
nan	nan	24.18	-3.384010625
nan	nan	24.2	-3.353451188
nan	nan	24.22	-3.335682967
nan	nan	24.24	-3.347821308
nan	nan	24.26	-3.360572117
nan	nan	24.28	-3.367759148
nan	nan	24.3	-3.342184916
nan	nan	24.32	-3.306470898
nan	nan	24.34	-3.286532878
nan	nan	24.36	-3.300080992
nan	nan	24.38	-3.322626657
nan	nan	24.4	-3.327179299
nan	nan	24.42	-3.284819596
nan	nan	24.44	-3.238221401
nan	nan	24.46	-3.23192464
nan	nan	24.48	-3.250326381
nan	nan	24.5	-3.278199141
nan	nan	24.52	-3.293385349
nan	nan	24.54	-3.271547886
nan	nan	24.56	-3.223854764
nan	nan	24.58	-3.200618077
nan	nan	24.6	-3.201170022
nan	nan	24.62	-3.232763799
nan	nan	24.64	-3.256076324
nan	nan	24.66	-3.257066551
nan	nan	24.68	-3.207594155
nan	nan	24.7	-3.17469724
nan	nan	24.72	-3.175987388
nan	nan	24.74	-3.205065446
nan	nan	24.76	-3.251173515
nan	nan	24.78	-3.255668812
nan	nan	24.8	-3.244230304
nan	nan	24.82	-3.192810609
nan	nan	24.84	-3.172512483
nan	nan	24.86	-3.203397829
nan	nan	24.88	-3.242072606
nan	nan	24.9	-3.280385346
nan	nan	24.92	-3.277020757
nan	nan	24.94	-3.242557687
nan	nan	24.96	-3.203098637
nan	nan	24.98	-3.21375121
nan	nan	25	-3.26346933
nan	nan	25.02	-3.289687784
nan	nan	25.04	-3.307550633
nan	nan	25.06	-3.289778976
nan	nan	25.08	-3.254700149
nan	nan	25.1	-3.246669062
nan	nan	25.12	-3.270332793
nan	nan	25.14	-3.308729195
nan	nan	25.16	-3.329247041
nan	nan	25.18	-3.326004724
nan	nan	25.2	-3.300575274
nan	nan	25.22	-3.27998062
nan	nan	25.24	-3.299383745
nan	nan	25.26	-3.332674194
nan	nan	25.28	-3.36627516
nan	nan	25.3	-3.37456823
nan	nan	25.32	-3.365804571
nan	nan	25.34	-3.343441898
nan	nan	25.36	-3.350163361
nan	nan	25.38	-3.366328391
nan	nan	25.4	-3.39779048
nan	nan	25.42	-3.415484696
nan	nan	25.44	-3.409437571
nan	nan	25.46	-3.411155165
nan	nan	25.48	-3.407505295
nan	nan	25.5	-3.414560314
nan	nan	25.52	-3.438692295
nan	nan	25.54	-3.466876893
nan	nan	25.56	-3.473097203
nan	nan	25.58	-3.472519024
nan	nan	25.6	-3.471929537
nan	nan	25.62	-3.471187041
nan	nan	25.64	-3.477382438
nan	nan	25.66	-3.499067902
nan	nan	25.68	-3.513666331
nan	nan	25.7	-3.537051819
nan	nan	25.72	-3.529822041
nan	nan	25.74	-3.523474941
nan	nan	25.76	-3.517834154
nan	nan	25.78	-3.533671287
nan	nan	25.8	-3.554654216
nan	nan	25.82	-3.584377676
nan	nan	25.84	-3.60038879
nan	nan	25.86	-3.564194519
nan	nan	25.88	-3.55012095
nan	nan	25.9	-3.538399809
nan	nan	25.92	-3.566792025
nan	nan	25.94	-3.616713046
nan	nan	25.96	-3.630140878
nan	nan	25.98	-3.61263022
nan	nan	26	-3.566006662
nan	nan	26.02	-3.556770408
nan	nan	26.04	-3.596725926
nan	nan	26.06	-3.657252946
nan	nan	26.08	-3.674953612
nan	nan	26.1	-3.616609362
nan	nan	26.12	-3.565791277
nan	nan	26.14	-3.547341449
nan	nan	26.16	-3.596975388
nan	nan	26.18	-3.666660852
nan	nan	26.2	-3.66402148
nan	nan	26.22	-3.632030347
nan	nan	26.24	-3.569995244
nan	nan	26.26	-3.561345382
nan	nan	26.28	-3.607048389
nan	nan	26.3	-3.660812421
nan	nan	26.32	-3.662479334
nan	nan	26.34	-3.589386586
nan	nan	26.36	-3.527956001
nan	nan	26.38	-3.519215949
nan	nan	26.4	-3.57625827
nan	nan	26.42	-3.62570449
nan	nan	26.44	-3.629072659
nan	nan	26.46	-3.598134801
nan	nan	26.48	-3.521205526
nan	nan	26.5	-3.506473652
nan	nan	26.52	-3.567831889
nan	nan	26.54	-3.596426737
nan	nan	26.56	-3.606535687
nan	nan	26.58	-3.527622674
nan	nan	26.6	-3.479881756
nan	nan	26.62	-3.460254118
nan	nan	26.64	-3.515098747
nan	nan	26.66	-3.569404402
nan	nan	26.68	-3.560290326
nan	nan	26.7	-3.503532689
nan	nan	26.72	-3.437059683
nan	nan	26.74	-3.43794132
nan	nan	26.76	-3.481072117
nan	nan	26.78	-3.496996312
nan	nan	26.8	-3.498155881
nan	nan	26.82	-3.434329327
nan	nan	26.84	-3.380053412
nan	nan	26.86	-3.389594583
nan	nan	26.88	-3.412543558
nan	nan	26.9	-3.461657106
nan	nan	26.92	-3.432885177
nan	nan	26.94	-3.402189228
nan	nan	26.96	-3.34900321
nan	nan	26.98	-3.327910362
nan	nan	27	-3.361881728
nan	nan	27.02	-3.394800624
nan	nan	27.04	-3.390822004
nan	nan	27.06	-3.355890554
nan	nan	27.08	-3.314606235
nan	nan	27.1	-3.281735095
nan	nan	27.12	-3.273356603
nan	nan	27.14	-3.305286491
nan	nan	27.16	-3.318679236
nan	nan	27.18	-3.297938955
nan	nan	27.2	-3.275602724
nan	nan	27.22	-3.235479677
nan	nan	27.24	-3.203718047
nan	nan	27.26	-3.195760458
nan	nan	27.28	-3.206437419
nan	nan	27.3	-3.219747142
nan	nan	27.32	-3.199771462
nan	nan	27.34	-3.158503829
nan	nan	27.36	-3.136873265
nan	nan	27.38	-3.130039665
nan	nan	27.4	-3.119002306
nan	nan	27.42	-3.13033579
nan	nan	27.44	-3.113293921
nan	nan	27.46	-3.081176094
nan	nan	27.48	-3.066131569
nan	nan	27.5	-3.061132779
nan	nan	27.52	-3.057607355
nan	nan	27.54	-3.054804218
nan	nan	27.56	-3.06216953
nan	nan	27.58	-3.03283506
nan	nan	27.6	-3.003190603
nan	nan	27.62	-2.992442685
nan	nan	27.64	-2.987284362
nan	nan	27.66	-2.999932228
nan	nan	27.68	-3.005710414
nan	nan	27.7	-2.993956769
nan	nan	27.72	-2.96459099
nan	nan	27.74	-2.920382266
nan	nan	27.76	-2.917249544
nan	nan	27.78	-2.922719813
nan	nan	27.8	-2.918296759
nan	nan	27.82	-2.914736245
nan	nan	27.84	-2.898250725
nan	nan	27.86	-2.88889504
nan	nan	27.88	-2.863935782
nan	nan	27.9	-2.844480731
nan	nan	27.92	-2.84653469
nan	nan	27.94	-2.843348531
nan	nan	27.96	-2.83263538
nan	nan	27.98	-2.821580757
nan	nan	28	-2.797715835
nan	nan	28.02	-2.778331581
nan	nan	28.04	-2.783243551
nan	nan	28.06	-2.792632199
nan	nan	28.08	-2.782796866
nan	nan	28.1	-2.776621126
nan	nan	28.12	-2.757914205
nan	nan	28.14	-2.744063892
nan	nan	28.16	-2.737293949
nan	nan	28.18	-2.724901931
nan	nan	28.2	-2.72663027
nan	nan	28.22	-2.722945733
nan	nan	28.24	-2.71631039
nan	nan	28.26	-2.698115231
nan	nan	28.28	-2.689841772
nan	nan	28.3	-2.684273313
nan	nan	28.32	-2.680268286
nan	nan	28.34	-2.683673413
nan	nan	28.36	-2.684135743
nan	nan	28.38	-2.687860406
nan	nan	28.4	-2.674824214
nan	nan	28.42	-2.650957486
nan	nan	28.44	-2.638170579
nan	nan	28.46	-2.637319208
nan	nan	28.48	-2.646073705
nan	nan	28.5	-2.665784584
nan	nan	28.52	-2.671821285
nan	nan	28.54	-2.680387344
nan	nan	28.56	-2.677494145
nan	nan	28.58	-2.651108868
nan	nan	28.6	-2.631533591
nan	nan	28.62	-2.624398397
nan	nan	28.64	-2.635791581
nan	nan	28.66	-2.653849541
nan	nan	28.68	-2.681439443
nan	nan	28.7	-2.689007449
nan	nan	28.72	-2.678256091
nan	nan	28.74	-2.666928923
nan	nan	28.76	-2.650597434
nan	nan	28.78	-2.637830257
nan	nan	28.8	-2.631217944
nan	nan	28.82	-2.636325565
nan	nan	28.84	-2.6559177
nan	nan	28.86	-2.684565641
nan	nan	28.88	-2.691926597
nan	nan	28.9	-2.695465767
nan	nan	28.92	-2.683887593
nan	nan	28.94	-2.652569046
nan	nan	28.96	-2.644556924
nan	nan	28.98	-2.649547649
nan	nan	29	-2.656793619
nan	nan	29.02	-2.680563707
nan	nan	29.04	-2.706392478
nan	nan	29.06	-2.716718175
nan	nan	29.08	-2.717908499
nan	nan	29.1	-2.694807711
nan	nan	29.12	-2.673917318
nan	nan	29.14	-2.666915081
nan	nan	29.16	-2.680278038
nan	nan	29.18	-2.689610665
nan	nan	29.2	-2.706296266
nan	nan	29.22	-2.717545289
nan	nan	29.24	-2.716906925
nan	nan	29.26	-2.725383072
nan	nan	29.28	-2.704632508
nan	nan	29.3	-2.69630901
nan	nan	29.32	-2.690364852
nan	nan	29.34	-2.690064725
nan	nan	29.36	-2.695223431
nan	nan	29.38	-2.712000895
nan	nan	29.4	-2.718750159
nan	nan	29.42	-2.7248572
nan	nan	29.44	-2.719150567
nan	nan	29.46	-2.70328031
nan	nan	29.48	-2.683331544
nan	nan	29.5	-2.680631318
nan	nan	29.52	-2.682869391
nan	nan	29.54	-2.69859386
nan	nan	29.56	-2.712163153
nan	nan	29.58	-2.705326003
nan	nan	29.6	-2.710548661
nan	nan	29.62	-2.691559181
nan	nan	29.64	-2.673832096
nan	nan	29.66	-2.656602116
nan	nan	29.68	-2.659321818
nan	nan	29.7	-2.664006177
nan	nan	29.72	-2.676350825
nan	nan	29.74	-2.684923717
nan	nan	29.76	-2.688932116
nan	nan	29.78	-2.680820211
nan	nan	29.8	-2.659337832
nan	nan	29.82	-2.644266364
nan	nan	29.84	-2.623451832
nan	nan	29.86	-2.623402227
nan	nan	29.88	-2.633790437
nan	nan	29.9	-2.6480419
nan	nan	29.92	-2.65348105
nan	nan	29.94	-2.654064812
nan	nan	29.96	-2.634401296
nan	nan	29.98	-2.617097934
nan	nan	30	-2.597284947
nan	nan	30.02	-2.579367436
nan	nan	30.04	-2.57765905
nan	nan	30.06	-2.584419765
nan	nan	30.08	-2.597592203
nan	nan	30.1	-2.602096415
nan	nan	30.12	-2.601390119
nan	nan	30.14	-2.570062663
nan	nan	30.16	-2.560264231
nan	nan	30.18	-2.547782291
nan	nan	30.2	-2.531227907
nan	nan	30.22	-2.528918354
nan	nan	30.24	-2.529728382
nan	nan	30.26	-2.523623264
nan	nan	30.28	-2.531467264
nan	nan	30.3	-2.530369343
nan	nan	30.32	-2.515585337
nan	nan	30.34	-2.50247268
nan	nan	30.36	-2.489393305
nan	nan	30.38	-2.480753657
nan	nan	30.4	-2.470250683
nan	nan	30.42	-2.466424966
nan	nan	30.44	-2.457841017
nan	nan	30.46	-2.465980364
nan	nan	30.48	-2.459820343
nan	nan	30.5	-2.445714708
nan	nan	30.52	-2.443452112
nan	nan	30.54	-2.429130216
nan	nan	30.56	-2.411694011
nan	nan	30.58	-2.411401859
nan	nan	30.6	-2.40020124
nan	nan	30.62	-2.39397244
nan	nan	30.64	-2.386022661
nan	nan	30.66	-2.373218359
nan	nan	30.68	-2.36127609
nan	nan	30.7	-2.352229892
nan	nan	30.72	-2.338353546
nan	nan	30.74	-2.337730256
nan	nan	30.76	-2.331594216
nan	nan	30.78	-2.323639478
nan	nan	30.8	-2.316282229
nan	nan	30.82	-2.301817771
nan	nan	30.84	-2.295877256
nan	nan	30.86	-2.280972769
nan	nan	30.88	-2.273381525
nan	nan	30.9	-2.261194324
nan	nan	30.92	-2.255421963
nan	nan	30.94	-2.24564086
nan	nan	30.96	-2.240037018
nan	nan	30.98	-2.240442614
nan	nan	31	-2.232329002
nan	nan	31.02	-2.227595965
nan	nan	31.04	-2.222387158
nan	nan	31.06	-2.207088376
nan	nan	31.08	-2.195616367
nan	nan	31.1	-2.181717205
nan	nan	31.12	-2.173898398
nan	nan	31.14	-2.173392782
nan	nan	31.16	-2.15993592
nan	nan	31.18	-2.164296497
nan	nan	31.2	-2.162903793
nan	nan	31.22	-2.155869967
nan	nan	31.24	-2.154709989
nan	nan	31.26	-2.140657594
nan	nan	31.28	-2.12658882
nan	nan	31.3	-2.119335743
nan	nan	31.32	-2.113476056
nan	nan	31.34	-2.105135107
nan	nan	31.36	-2.110966683
nan	nan	31.38	-2.103405666
nan	nan	31.4	-2.115706298
nan	nan	31.42	-2.116823938
nan	nan	31.44	-2.111495852
nan	nan	31.46	-2.113110708
nan	nan	31.48	-2.10293246
nan	nan	31.5	-2.083860219
nan	nan	31.52	-2.073605302
nan	nan	31.54	-2.068118543
nan	nan	31.56	-2.066837791
nan	nan	31.58	-2.072645082
nan	nan	31.6	-2.084794067
nan	nan	31.62	-2.095077454
nan	nan	31.64	-2.105818917
nan	nan	31.66	-2.114538423
nan	nan	31.68	-2.107669825
nan	nan	31.7	-2.101235217
nan	nan	31.72	-2.081460254
nan	nan	31.74	-2.071631711
nan	nan	31.76	-2.066015007
nan	nan	31.78	-2.065413529
nan	nan	31.8	-2.073959294
nan	nan	31.82	-2.092549066
nan	nan	31.84	-2.120202983
nan	nan	31.86	-2.1230685
nan	nan	31.88	-2.120001302
nan	nan	31.9	-2.11447942
nan	nan	31.92	-2.099614378
nan	nan	31.94	-2.079723652
nan	nan	31.96	-2.069798075
nan	nan	31.98	-2.068866749
nan	nan	32	-2.073511708
nan	nan	32.02	-2.08901409
nan	nan	32.04	-2.103412234
nan	nan	32.06	-2.117597218
nan	nan	32.08	-2.122067786
nan	nan	32.1	-2.121659852
nan	nan	32.12	-2.113412304
nan	nan	32.14	-2.094942704
nan	nan	32.16	-2.073704099
nan	nan	32.18	-2.082847354
nan	nan	32.2	-2.086263825
nan	nan	32.22	-2.111740735
nan	nan	32.24	-2.138925785
nan	nan	32.26	-2.151032843
nan	nan	32.28	-2.163958459
nan	nan	32.3	-2.155767134
nan	nan	32.32	-2.133887284
nan	nan	32.34	-2.109063363
nan	nan	32.36	-2.09517202
nan	nan	32.38	-2.08651531
nan	nan	32.4	-2.096681519
nan	nan	32.42	-2.110363465
nan	nan	32.44	-2.141085716
nan	nan	32.46	-2.173981296
nan	nan	32.48	-2.194395267
nan	nan	32.5	-2.181224434
nan	nan	32.52	-2.1689219
nan	nan	32.54	-2.134820173
nan	nan	32.56	-2.109729267
nan	nan	32.58	-2.099988709
nan	nan	32.6	-2.095272189
nan	nan	32.62	-2.107353724
nan	nan	32.64	-2.144882944
nan	nan	32.66	-2.184281143
nan	nan	32.68	-2.219511103
nan	nan	32.7	-2.229921467
nan	nan	32.72	-2.220369233
nan	nan	32.74	-2.191647166
nan	nan	32.76	-2.158264791
nan	nan	32.78	-2.133032127
nan	nan	32.8	-2.11255229
nan	nan	32.82	-2.134409556
nan	nan	32.84	-2.16029995
nan	nan	32.86	-2.198013375
nan	nan	32.88	-2.23614892
nan	nan	32.9	-2.260259804
nan	nan	32.92	-2.246762467
nan	nan	32.94	-2.228801533
nan	nan	32.96	-2.206923343
nan	nan	32.98	-2.172490633
nan	nan	33	-2.149926932
nan	nan	33.02	-2.15274287
nan	nan	33.04	-2.164873055
nan	nan	33.06	-2.201180339
nan	nan	33.08	-2.232956419
nan	nan	33.1	-2.260260256
nan	nan	33.12	-2.263267446
nan	nan	33.14	-2.251317332
nan	nan	33.16	-2.229389133
nan	nan	33.18	-2.203451823
nan	nan	33.2	-2.176849754
nan	nan	33.22	-2.160527514
nan	nan	33.24	-2.173680124
nan	nan	33.26	-2.189790254
nan	nan	33.28	-2.203778808
nan	nan	33.3	-2.227033454
nan	nan	33.32	-2.237077837
nan	nan	33.34	-2.241120061
nan	nan	33.36	-2.229008737
nan	nan	33.38	-2.202669944
nan	nan	33.4	-2.185417969
nan	nan	33.42	-2.172029486
nan	nan	33.44	-2.167830444
nan	nan	33.46	-2.167019333
nan	nan	33.48	-2.171888969
nan	nan	33.5	-2.18556375
nan	nan	33.52	-2.189890993
nan	nan	33.54	-2.200074775
nan	nan	33.56	-2.203431073
nan	nan	33.58	-2.203198025
nan	nan	33.6	-2.186941129
nan	nan	33.62	-2.168458923
nan	nan	33.64	-2.155342036
nan	nan	33.66	-2.136509454
nan	nan	33.68	-2.132868149
nan	nan	33.7	-2.140513231
nan	nan	33.72	-2.148987413
nan	nan	33.74	-2.148134005
nan	nan	33.76	-2.155891247
nan	nan	33.78	-2.154617584
nan	nan	33.8	-2.153058261
nan	nan	33.82	-2.139889191
nan	nan	33.84	-2.133158516
nan	nan	33.86	-2.10752919
nan	nan	33.88	-2.086803662
nan	nan	33.9	-2.067772758
nan	nan	33.92	-2.069571826
nan	nan	33.94	-2.07060442
nan	nan	33.96	-2.063662339
nan	nan	33.98	-2.076171501
nan	nan	34	-2.082644736
nan	nan	34.02	-2.077135067
nan	nan	34.04	-2.064532759
nan	nan	34.06	-2.042539873
nan	nan	34.08	-2.025516748
nan	nan	34.1	-2.009670664
nan	nan	34.12	-2.000616837
nan	nan	34.14	-1.987911712
nan	nan	34.16	-1.978318565
nan	nan	34.18	-1.98671589
nan	nan	34.2	-1.980865274
nan	nan	34.22	-1.976548857
nan	nan	34.24	-1.96872026
nan	nan	34.26	-1.950927051
nan	nan	34.28	-1.932346345
nan	nan	34.3	-1.916688379
nan	nan	34.32	-1.892284384
nan	nan	34.34	-1.885159197
nan	nan	34.36	-1.871605433
nan	nan	34.38	-1.880037125
nan	nan	34.4	-1.879730226
nan	nan	34.42	-1.878179516
nan	nan	34.44	-1.864920818
nan	nan	34.46	-1.857737384
nan	nan	34.48	-1.840645892
nan	nan	34.5	-1.822271006
nan	nan	34.52	-1.807855071
nan	nan	34.54	-1.792061547
nan	nan	34.56	-1.779469891
nan	nan	34.58	-1.777780148
nan	nan	34.6	-1.789307341
nan	nan	34.62	-1.778774936
nan	nan	34.64	-1.784222046
nan	nan	34.66	-1.769136798
nan	nan	34.68	-1.767814401
nan	nan	34.7	-1.737221608
nan	nan	34.72	-1.727694472
nan	nan	34.74	-1.701056633
nan	nan	34.76	-1.693035124
nan	nan	34.78	-1.683720279
nan	nan	34.8	-1.672023686
nan	nan	34.82	-1.669460006
nan	nan	34.84	-1.666780577
nan	nan	34.86	-1.661506746
nan	nan	34.88	-1.654926473
nan	nan	34.9	-1.646202265
nan	nan	34.92	-1.629410671
nan	nan	34.94	-1.619622958
nan	nan	34.96	-1.601713312
nan	nan	34.98	-1.583621295
nan	nan	35	-1.568573968
nan	nan	35.02	-1.566783731
nan	nan	35.04	-1.554186558
nan	nan	35.06	-1.55363685
nan	nan	35.08	-1.546029928
nan	nan	35.1	-1.547605981
nan	nan	35.12	-1.542922753
nan	nan	35.14	-1.543389321
nan	nan	35.16	-1.537499196
nan	nan	35.18	-1.542010404
nan	nan	35.2	-1.526189118
nan	nan	35.22	-1.511439802
nan	nan	35.24	-1.501490603
nan	nan	35.26	-1.485903725
nan	nan	35.28	-1.47216625
nan	nan	35.3	-1.463268748
nan	nan	35.32	-1.45230068
nan	nan	35.34	-1.44704969
nan	nan	35.36	-1.431869273
nan	nan	35.38	-1.428843759
nan	nan	35.4	-1.427007593
nan	nan	35.42	-1.421030731
nan	nan	35.44	-1.417431072
nan	nan	35.46	-1.4052402
nan	nan	35.48	-1.40426679
nan	nan	35.5	-1.3971766
nan	nan	35.52	-1.389952755
nan	nan	35.54	-1.390834089
nan	nan	35.56	-1.386669384
nan	nan	35.58	-1.387876062
nan	nan	35.6	-1.387746655
nan	nan	35.62	-1.384378651
nan	nan	35.64	-1.380936664
nan	nan	35.66	-1.375089256
nan	nan	35.68	-1.363547534
nan	nan	35.7	-1.360393119
nan	nan	35.72	-1.347928899
nan	nan	35.74	-1.338345769
nan	nan	35.76	-1.33225191
nan	nan	35.78	-1.325240249
nan	nan	35.8	-1.318469949
nan	nan	35.82	-1.307914217
nan	nan	35.84	-1.318889215
nan	nan	35.86	-1.313201812
nan	nan	35.88	-1.309626582
nan	nan	35.9	-1.299628269
nan	nan	35.92	-1.304666045
nan	nan	35.94	-1.304122916
nan	nan	35.96	-1.292433036
nan	nan	35.98	-1.288983969
nan	nan	36	-1.295583469
nan	nan	36.02	-1.289672054
nan	nan	36.04	-1.290083308
nan	nan	36.06	-1.285987144
nan	nan	36.08	-1.292959846
nan	nan	36.1	-1.295196479
nan	nan	36.12	-1.287144924
nan	nan	36.14	-1.294046279
nan	nan	36.16	-1.284401176
nan	nan	36.18	-1.284785087
nan	nan	36.2	-1.28144631
nan	nan	36.22	-1.282648026
nan	nan	36.24	-1.268404889
nan	nan	36.26	-1.271804606
nan	nan	36.28	-1.268971454
nan	nan	36.3	-1.26590472
nan	nan	36.32	-1.264276938
nan	nan	36.34	-1.263983811
nan	nan	36.36	-1.266097305
nan	nan	36.38	-1.266638832
nan	nan	36.4	-1.265239755
nan	nan	36.42	-1.257831713
nan	nan	36.44	-1.260373276
nan	nan	36.46	-1.255609787
nan	nan	36.48	-1.262898238
nan	nan	36.5	-1.268476989
nan	nan	36.52	-1.277672346
nan	nan	36.54	-1.277114678
nan	nan	36.56	-1.286375827
nan	nan	36.58	-1.280625404
nan	nan	36.6	-1.288093379
nan	nan	36.62	-1.286578596
nan	nan	36.64	-1.28549895
nan	nan	36.66	-1.276429178
nan	nan	36.68	-1.272136824
nan	nan	36.7	-1.266970994
nan	nan	36.72	-1.266435011
nan	nan	36.74	-1.269336128
nan	nan	36.76	-1.273674014
nan	nan	36.78	-1.280807576
nan	nan	36.8	-1.275752783
nan	nan	36.82	-1.288828792
nan	nan	36.84	-1.27928551
nan	nan	36.86	-1.292933909
nan	nan	36.88	-1.295405662
nan	nan	36.9	-1.300529066
nan	nan	36.92	-1.300827925
nan	nan	36.94	-1.304882215
nan	nan	36.96	-1.305276868
nan	nan	36.98	-1.316162193
nan	nan	37	-1.324794179
nan	nan	37.02	-1.327698003
nan	nan	37.04	-1.332666196
nan	nan	37.06	-1.338228745
nan	nan	37.08	-1.34358043
nan	nan	37.1	-1.342227701
nan	nan	37.12	-1.349451409
nan	nan	37.14	-1.334961395
nan	nan	37.16	-1.351473032
nan	nan	37.18	-1.351865917
nan	nan	37.2	-1.353782081
nan	nan	37.22	-1.363623796
nan	nan	37.24	-1.370921573
nan	nan	37.26	-1.377956258
nan	nan	37.28	-1.388876092
nan	nan	37.3	-1.391070057
nan	nan	37.32	-1.390475665
nan	nan	37.34	-1.398327836
nan	nan	37.36	-1.407640592
nan	nan	37.38	-1.40296675
nan	nan	37.4	-1.405231268
nan	nan	37.42	-1.415517926
nan	nan	37.44	-1.413488952
nan	nan	37.46	-1.428717439
nan	nan	37.48	-1.422809464
nan	nan	37.5	-1.422821727
nan	nan	37.52	-1.426399358
nan	nan	37.54	-1.422614793
nan	nan	37.56	-1.424658362
nan	nan	37.58	-1.432389378
nan	nan	37.6	-1.433439092
nan	nan	37.62	-1.436374028
nan	nan	37.64	-1.43702512
nan	nan	37.66	-1.449399184
nan	nan	37.68	-1.442498785
nan	nan	37.7	-1.45527195
nan	nan	37.72	-1.456279554
nan	nan	37.74	-1.448238672
nan	nan	37.76	-1.455326242
nan	nan	37.78	-1.452507743
nan	nan	37.8	-1.454546695
nan	nan	37.82	-1.452460652
nan	nan	37.84	-1.454464704
nan	nan	37.86	-1.457178115
nan	nan	37.88	-1.451855058
nan	nan	37.9	-1.446192368
nan	nan	37.92	-1.444598699
nan	nan	37.94	-1.448729837
nan	nan	37.96	-1.447176231
nan	nan	37.98	-1.440075525
nan	nan	38	-1.441432224
nan	nan	38.02	-1.450619933
nan	nan	38.04	-1.4496454
nan	nan	38.06	-1.459193418
nan	nan	38.08	-1.460279645
nan	nan	38.1	-1.454763616
nan	nan	38.12	-1.454318135
nan	nan	38.14	-1.456365613
nan	nan	38.16	-1.451175602
nan	nan	38.18	-1.438843472
nan	nan	38.2	-1.433069264
nan	nan	38.22	-1.425715623
nan	nan	38.24	-1.415307405
nan	nan	38.26	-1.40176534
nan	nan	38.28	-1.397131311
nan	nan	38.3	-1.391115109
nan	nan	38.32	-1.390190385
nan	nan	38.34	-1.371814781
nan	nan	38.36	-1.380168052
nan	nan	38.38	-1.369557317
nan	nan	38.4	-1.369394322
nan	nan	38.42	-1.375427115
nan	nan	38.44	-1.375596077
nan	nan	38.46	-1.37031332
nan	nan	38.48	-1.370854171
nan	nan	38.5	-1.369387096
nan	nan	38.52	-1.36442079
nan	nan	38.54	-1.350368437
nan	nan	38.56	-1.343567593
nan	nan	38.58	-1.340938026
nan	nan	38.6	-1.33118039
nan	nan	38.62	-1.329673145
nan	nan	38.64	-1.315604153
nan	nan	38.66	-1.30899359
nan	nan	38.68	-1.298530371
nan	nan	38.7	-1.303307734
nan	nan	38.72	-1.292239421
nan	nan	38.74	-1.289080469
nan	nan	38.76	-1.279245161
nan	nan	38.78	-1.280459535
nan	nan	38.8	-1.273464951
nan	nan	38.82	-1.26930439
nan	nan	38.84	-1.273709935
nan	nan	38.86	-1.277404612
nan	nan	38.88	-1.277455888
nan	nan	38.9	-1.267127704
nan	nan	38.92	-1.259854957
nan	nan	38.94	-1.250757651
nan	nan	38.96	-1.248101527
nan	nan	38.98	-1.244102978
nan	nan	39	-1.228920836
nan	nan	39.02	-1.216928458
nan	nan	39.04	-1.215344312
nan	nan	39.06	-1.194681857
nan	nan	39.08	-1.192955097
nan	nan	39.1	-1.1846028
nan	nan	39.12	-1.180346994
nan	nan	39.14	-1.187360114
nan	nan	39.16	-1.175734225
nan	nan	39.18	-1.179597361
nan	nan	39.2	-1.177095845
nan	nan	39.22	-1.171486225
nan	nan	39.24	-1.175817666
nan	nan	39.26	-1.174157656
nan	nan	39.28	-1.159346637
nan	nan	39.3	-1.153215088
nan	nan	39.32	-1.15388205
nan	nan	39.34	-1.146730108
nan	nan	39.36	-1.133241676
nan	nan	39.38	-1.134981763
nan	nan	39.4	-1.121669444
nan	nan	39.42	-1.115806259
nan	nan	39.44	-1.103756934
nan	nan	39.46	-1.099339344
nan	nan	39.48	-1.100607862
nan	nan	39.5	-1.091052277
nan	nan	39.52	-1.09330075
nan	nan	39.54	-1.097787091
nan	nan	39.56	-1.092072201
nan	nan	39.58	-1.089060893
nan	nan	39.6	-1.08191382
nan	nan	39.62	-1.085189743
nan	nan	39.64	-1.073339433
nan	nan	39.66	-1.070703039
nan	nan	39.68	-1.052091543
nan	nan	39.7	-1.049404382
nan	nan	39.72	-1.043435071
nan	nan	39.74	-1.034440675
nan	nan	39.76	-1.026719894
nan	nan	39.78	-1.015688286
nan	nan	39.8	-1.00959072
nan	nan	39.82	-1.007875984
nan	nan	39.84	-1.002016849
nan	nan	39.86	-0.997567526
nan	nan	39.88	-1.00621767
nan	nan	39.9	-0.990383299
nan	nan	39.92	-1.007207924
nan	nan	39.94	-1.001168273
nan	nan	39.96	-0.99959153
nan	nan	39.98	-0.991440095
nan	nan	40	-0.994899578
nan	nan	40.02	-0.990328303
nan	nan	40.04	-0.989567424
nan	nan	40.06	-0.981481575
nan	nan	40.08	-0.985499447
nan	nan	40.1	-0.972562881
nan	nan	40.12	-0.974702065
nan	nan	40.14	-0.967536457
nan	nan	40.16	-0.953073135
nan	nan	40.18	-0.949413923
nan	nan	40.2	-0.94667641
nan	nan	40.22	-0.947057424
nan	nan	40.24	-0.941186089
nan	nan	40.26	-0.941431443
nan	nan	40.28	-0.936159497
nan	nan	40.3	-0.938952759
nan	nan	40.32	-0.939874368
nan	nan	40.34	-0.931062291
nan	nan	40.36	-0.93079939
nan	nan	40.38	-0.937535039
nan	nan	40.4	-0.928344705
nan	nan	40.42	-0.935680795
nan	nan	40.44	-0.936733531
nan	nan	40.46	-0.933704261
nan	nan	40.48	-0.942542819
nan	nan	40.5	-0.945654823
nan	nan	40.52	-0.946217937
nan	nan	40.54	-0.9429856
nan	nan	40.56	-0.932644366
nan	nan	40.58	-0.932415856
nan	nan	40.6	-0.940757687
nan	nan	40.62	-0.939484725
nan	nan	40.64	-0.938418772
nan	nan	40.66	-0.950315452
nan	nan	40.68	-0.94329841
nan	nan	40.7	-0.947730948
nan	nan	40.72	-0.944221199
nan	nan	40.74	-0.948420941
nan	nan	40.76	-0.942819485
nan	nan	40.78	-0.953388453
nan	nan	40.8	-0.938831839
nan	nan	40.82	-0.943280376
nan	nan	40.84	-0.925638176
nan	nan	40.86	-0.933091646
nan	nan	40.88	-0.935734164
nan	nan	40.9	-0.925405266
nan	nan	40.92	-0.923382044
nan	nan	40.94	-0.923807832
nan	nan	40.96	-0.926625309
nan	nan	40.98	-0.920270332
nan	nan	41	-0.935775603
nan	nan	41.02	-0.929049029
nan	nan	41.04	-0.947866197
nan	nan	41.06	-0.952907267
nan	nan	41.08	-0.967239635
nan	nan	41.1	-0.968470136
nan	nan	41.12	-0.986606526
nan	nan	41.14	-0.986566605
nan	nan	41.16	-0.994854558
nan	nan	41.18	-0.997729654
nan	nan	41.2	-0.997464248
nan	nan	41.22	-1.008274335
nan	nan	41.24	-1.002046888
nan	nan	41.26	-1.003095555
nan	nan	41.28	-1.003098823
nan	nan	41.3	-0.994412684
nan	nan	41.32	-0.99193473
nan	nan	41.34	-0.997519191
nan	nan	41.36	-0.987584853
nan	nan	41.38	-0.986649169
nan	nan	41.4	-0.981078424
nan	nan	41.42	-0.98891233
nan	nan	41.44	-0.9942766
nan	nan	41.46	-1.001947825
nan	nan	41.48	-1.014605998
nan	nan	41.5	-1.021772057
nan	nan	41.52	-1.036091827
nan	nan	41.54	-1.038489035
nan	nan	41.56	-1.05776896
nan	nan	41.58	-1.060758687
nan	nan	41.6	-1.066082223
nan	nan	41.62	-1.07748619
nan	nan	41.64	-1.078120454
nan	nan	41.66	-1.080060736
nan	nan	41.68	-1.078753488
nan	nan	41.7	-1.078232563
nan	nan	41.72	-1.077204263
nan	nan	41.74	-1.070654924
nan	nan	41.76	-1.071130993
nan	nan	41.78	-1.066360938
nan	nan	41.8	-1.06797665
nan	nan	41.82	-1.069359636
nan	nan	41.84	-1.069992987
nan	nan	41.86	-1.084229283
nan	nan	41.88	-1.086224797
nan	nan	41.9	-1.089007655
nan	nan	41.92	-1.092663642
nan	nan	41.94	-1.101006693
nan	nan	41.96	-1.112541031
nan	nan	41.98	-1.111145182
nan	nan	42	-1.11681814
nan	nan	42.02	-1.127261551
nan	nan	42.04	-1.128017579
nan	nan	42.06	-1.123012613
nan	nan	42.08	-1.120601563
nan	nan	42.1	-1.124890207
nan	nan	42.12	-1.121981436
nan	nan	42.14	-1.124819761
nan	nan	42.16	-1.123773651
nan	nan	42.18	-1.114724509
nan	nan	42.2	-1.117370144
nan	nan	42.22	-1.120524404
nan	nan	42.24	-1.125086977
nan	nan	42.26	-1.1323645
nan	nan	42.28	-1.127174713
nan	nan	42.3	-1.135143841
nan	nan	42.32	-1.145356119
nan	nan	42.34	-1.139075661
nan	nan	42.36	-1.151471744
nan	nan	42.38	-1.15555251
nan	nan	42.4	-1.156864677
nan	nan	42.42	-1.160095974
nan	nan	42.44	-1.155082956
nan	nan	42.46	-1.151356526
nan	nan	42.48	-1.147913579
nan	nan	42.5	-1.149122313
nan	nan	42.52	-1.139136688
nan	nan	42.54	-1.134906986
nan	nan	42.56	-1.136402792
nan	nan	42.58	-1.125352227
nan	nan	42.6	-1.13017144
nan	nan	42.62	-1.124656017
nan	nan	42.64	-1.124777516
nan	nan	42.66	-1.122530641
nan	nan	42.68	-1.112368096
nan	nan	42.7	-1.116149857
nan	nan	42.72	-1.120713744
nan	nan	42.74	-1.114668666
nan	nan	42.76	-1.117340532
nan	nan	42.78	-1.119136913
nan	nan	42.8	-1.11100023
nan	nan	42.82	-1.103984595
nan	nan	42.84	-1.097801718
nan	nan	42.86	-1.089651746
nan	nan	42.88	-1.08183326
nan	nan	42.9	-1.083426621
nan	nan	42.92	-1.071827798
nan	nan	42.94	-1.065419347
nan	nan	42.96	-1.060922028
nan	nan	42.98	-1.063544105
nan	nan	43	-1.057041566
nan	nan	43.02	-1.050647108
nan	nan	43.04	-1.047735622
nan	nan	43.06	-1.047486985
nan	nan	43.08	-1.031992335
nan	nan	43.1	-1.035183614
nan	nan	43.12	-1.040238419
nan	nan	43.14	-1.043551518
nan	nan	43.16	-1.044318433
nan	nan	43.18	-1.04542324
nan	nan	43.2	-1.045056885
nan	nan	43.22	-1.038437197
nan	nan	43.24	-1.031575082
nan	nan	43.26	-1.030202779
nan	nan	43.28	-1.022715467
nan	nan	43.3	-1.009533531
nan	nan	43.32	-1.01134551
nan	nan	43.34	-1.012477858
nan	nan	43.36	-1.003155035
nan	nan	43.38	-0.99587508
nan	nan	43.4	-1.003245511
nan	nan	43.42	-0.994765662
nan	nan	43.44	-0.993562811
nan	nan	43.46	-0.987201347
nan	nan	43.48	-0.988137235
nan	nan	43.5	-0.987126692
nan	nan	43.52	-0.98493563
nan	nan	43.54	-0.987087236
nan	nan	43.56	-0.989811126
nan	nan	43.58	-0.99130172
nan	nan	43.6	-0.984578597
nan	nan	43.62	-0.992435467
nan	nan	43.64	-0.986919283
nan	nan	43.66	-0.984435388
nan	nan	43.68	-0.982827414
nan	nan	43.7	-0.981733621
nan	nan	43.72	-0.980208016
nan	nan	43.74	-0.967708959
nan	nan	43.76	-0.962022641
nan	nan	43.78	-0.962999102
nan	nan	43.8	-0.951970175
nan	nan	43.82	-0.94965337
nan	nan	43.84	-0.94408049
nan	nan	43.86	-0.939129888
nan	nan	43.88	-0.939121423
nan	nan	43.9	-0.932916505
nan	nan	43.92	-0.934694793
nan	nan	43.94	-0.93206787
nan	nan	43.96	-0.930668054
nan	nan	43.98	-0.935195405
nan	nan	44	-0.935918175
nan	nan	44.02	-0.939118505
nan	nan	44.04	-0.940117981
nan	nan	44.06	-0.94179181
nan	nan	44.08	-0.946685859
nan	nan	44.1	-0.938034585
nan	nan	44.12	-0.94375484
nan	nan	44.14	-0.942868481
nan	nan	44.16	-0.93790231
nan	nan	44.18	-0.93216052
nan	nan	44.2	-0.929018979
nan	nan	44.22	-0.922416392
nan	nan	44.24	-0.927239337
nan	nan	44.26	-0.917403745
nan	nan	44.28	-0.913356384
nan	nan	44.3	-0.904406722
nan	nan	44.32	-0.902790109
nan	nan	44.34	-0.895120225
nan	nan	44.36	-0.89874676
nan	nan	44.38	-0.90102364
nan	nan	44.4	-0.892905719
nan	nan	44.42	-0.90067243
nan	nan	44.44	-0.899170468
nan	nan	44.46	-0.902753182
nan	nan	44.48	-0.904774998
nan	nan	44.5	-0.915839088
nan	nan	44.52	-0.912342007
nan	nan	44.54	-0.919470034
nan	nan	44.56	-0.911086282
nan	nan	44.58	-0.916266391
nan	nan	44.6	-0.916074068
nan	nan	44.62	-0.90774351
nan	nan	44.64	-0.900540815
nan	nan	44.66	-0.898713754
nan	nan	44.68	-0.891795584
nan	nan	44.7	-0.89057548
nan	nan	44.72	-0.888169723
nan	nan	44.74	-0.884443676
nan	nan	44.76	-0.876110048
nan	nan	44.78	-0.880885576
nan	nan	44.8	-0.877307534
nan	nan	44.82	-0.879423247
nan	nan	44.84	-0.887694131
nan	nan	44.86	-0.888983798
nan	nan	44.88	-0.894710857
nan	nan	44.9	-0.90122886
nan	nan	44.92	-0.916053071
nan	nan	44.94	-0.927516958
nan	nan	44.96	-0.936758794
nan	nan	44.98	-0.939902574
nan	nan	45	-0.948485582
nan	nan	45.02	-0.94832373
nan	nan	45.04	-0.957227094
nan	nan	45.06	-0.954348447
nan	nan	45.08	-0.965550613
nan	nan	45.1	-0.956544042
nan	nan	45.12	-0.963668652
nan	nan	45.14	-0.951591941
nan	nan	45.16	-0.954391857
nan	nan	45.18	-0.951014525
nan	nan	45.2	-0.954185034
nan	nan	45.22	-0.955013553
nan	nan	45.24	-0.950595717
nan	nan	45.26	-0.949389648
nan	nan	45.28	-0.954516631
nan	nan	45.3	-0.967309781
nan	nan	45.32	-0.971220527
nan	nan	45.34	-0.974386522
nan	nan	45.36	-0.976767817
nan	nan	45.38	-0.986264475
nan	nan	45.4	-0.9901097
nan	nan	45.42	-0.992955467
nan	nan	45.44	-1.003158918
nan	nan	45.46	-1.013168248
nan	nan	45.48	-1.006409646
nan	nan	45.5	-1.006195808
nan	nan	45.52	-1.000023687
nan	nan	45.54	-0.995319896
nan	nan	45.56	-0.986248136
nan	nan	45.58	-0.986468212
nan	nan	45.6	-0.983268302
nan	nan	45.62	-0.970987813
nan	nan	45.64	-0.965829848
nan	nan	45.66	-0.974178563
nan	nan	45.68	-0.971846119
nan	nan	45.7	-0.96817498
nan	nan	45.72	-0.971616726
nan	nan	45.74	-0.974031357
nan	nan	45.76	-0.963428363
nan	nan	45.78	-0.962786586
nan	nan	45.8	-0.955101726
nan	nan	45.82	-0.971552721
nan	nan	45.84	-0.971575616
nan	nan	45.86	-0.96829358
nan	nan	45.88	-0.96618872
nan	nan	45.9	-0.968860401
nan	nan	45.92	-0.965343451
nan	nan	45.94	-0.966124043
nan	nan	45.96	-0.961997698
nan	nan	45.98	-0.949836807
nan	nan	46	-0.945777185
nan	nan	46.02	-0.942238726
nan	nan	46.04	-0.936382989
nan	nan	46.06	-0.929644346
nan	nan	46.08	-0.927542895
nan	nan	46.1	-0.925033898
nan	nan	46.12	-0.931035084
nan	nan	46.14	-0.918075571
nan	nan	46.16	-0.918929706
nan	nan	46.18	-0.914731574
nan	nan	46.2	-0.917748827
nan	nan	46.22	-0.91210209
nan	nan	46.24	-0.90909631
nan	nan	46.26	-0.904910391
nan	nan	46.28	-0.904375927
nan	nan	46.3	-0.903237068
nan	nan	46.32	-0.902662903
nan	nan	46.34	-0.90497565
nan	nan	46.36	-0.896141255
nan	nan	46.38	-0.899350549
nan	nan	46.4	-0.887766921
nan	nan	46.42	-0.889405496
nan	nan	46.44	-0.879013277
nan	nan	46.46	-0.883403786
nan	nan	46.48	-0.872909137
nan	nan	46.5	-0.877784628
nan	nan	46.52	-0.876771428
nan	nan	46.54	-0.875029009
nan	nan	46.56	-0.869806491
nan	nan	46.58	-0.8664223
nan	nan	46.6	-0.8602109
nan	nan	46.62	-0.856361591
nan	nan	46.64	-0.853954052
nan	nan	46.66	-0.841828572
nan	nan	46.68	-0.834514342
nan	nan	46.7	-0.832681129
nan	nan	46.72	-0.832470706
nan	nan	46.74	-0.825835685
nan	nan	46.76	-0.827268204
nan	nan	46.78	-0.822116852
nan	nan	46.8	-0.828447288
nan	nan	46.82	-0.822513217
nan	nan	46.84	-0.813807037
nan	nan	46.86	-0.811232153
nan	nan	46.88	-0.814425386
nan	nan	46.9	-0.816875758
nan	nan	46.92	-0.811442127
nan	nan	46.94	-0.816911592
nan	nan	46.96	-0.802541893
nan	nan	46.98	-0.809569099
nan	nan	47	-0.812805045
nan	nan	47.02	-0.803526287
nan	nan	47.04	-0.803085022
nan	nan	47.06	-0.795580278
nan	nan	47.08	-0.793723394
nan	nan	47.1	-0.791251109
nan	nan	47.12	-0.774765813
nan	nan	47.14	-0.776644513
nan	nan	47.16	-0.785467094
nan	nan	47.18	-0.780190381
nan	nan	47.2	-0.776885122
nan	nan	47.22	-0.776616589
nan	nan	47.24	-0.77810728
nan	nan	47.26	-0.767048308
nan	nan	47.28	-0.777300579
nan	nan	47.3	-0.775086178
nan	nan	47.32	-0.771492606
nan	nan	47.34	-0.775759598
nan	nan	47.36	-0.778538458
nan	nan	47.38	-0.776695626
nan	nan	47.4	-0.78229874
nan	nan	47.42	-0.780072136
nan	nan	47.44	-0.789128289
nan	nan	47.46	-0.7844284
nan	nan	47.48	-0.783024562
nan	nan	47.5	-0.791451359
nan	nan	47.52	-0.789740777
nan	nan	47.54	-0.793682847
nan	nan	47.56	-0.795676321
nan	nan	47.58	-0.804563043
nan	nan	47.6	-0.805477988
nan	nan	47.62	-0.806499925
nan	nan	47.64	-0.810851571
nan	nan	47.66	-0.809136432
nan	nan	47.68	-0.80947419
nan	nan	47.7	-0.82059491
nan	nan	47.72	-0.816405475
nan	nan	47.74	-0.811625241
nan	nan	47.76	-0.815583303
nan	nan	47.78	-0.821348624
nan	nan	47.8	-0.818273228
nan	nan	47.82	-0.809802806
nan	nan	47.84	-0.816943111
nan	nan	47.86	-0.812854353
nan	nan	47.88	-0.816252072
nan	nan	47.9	-0.824041811
nan	nan	47.92	-0.818706129
nan	nan	47.94	-0.824851187
nan	nan	47.96	-0.832446094
nan	nan	47.98	-0.83398871
nan	nan	48	-0.840970042
nan	nan	48.02	-0.837665803
nan	nan	48.04	-0.84231682
nan	nan	48.06	-0.842522014
nan	nan	48.08	-0.844473989
nan	nan	48.1	-0.842799434
nan	nan	48.12	-0.837405782
nan	nan	48.14	-0.848862037
nan	nan	48.16	-0.846193256
nan	nan	48.18	-0.849804988
nan	nan	48.2	-0.841831592
nan	nan	48.22	-0.840075258
nan	nan	48.24	-0.847189522
nan	nan	48.26	-0.844026882
nan	nan	48.28	-0.843741217
nan	nan	48.3	-0.851244998
nan	nan	48.32	-0.850253267
nan	nan	48.34	-0.857778757
nan	nan	48.36	-0.857305389
nan	nan	48.38	-0.866481069
nan	nan	48.4	-0.868228642
nan	nan	48.42	-0.86853256
nan	nan	48.44	-0.880677181
nan	nan	48.46	-0.872132864
nan	nan	48.48	-0.872879621
nan	nan	48.5	-0.872510403
nan	nan	48.52	-0.881353623
nan	nan	48.54	-0.878577448
nan	nan	48.56	-0.876338349
nan	nan	48.58	-0.875553565
nan	nan	48.6	-0.869305544
nan	nan	48.62	-0.866200918
nan	nan	48.64	-0.863768693
nan	nan	48.66	-0.854300404
nan	nan	48.68	-0.857957907
nan	nan	48.7	-0.850995058
nan	nan	48.72	-0.853420307
nan	nan	48.74	-0.851979959
nan	nan	48.76	-0.853737257
nan	nan	48.78	-0.853553793
nan	nan	48.8	-0.857370203
nan	nan	48.82	-0.848164981
nan	nan	48.84	-0.846265491
nan	nan	48.86	-0.842924013
nan	nan	48.88	-0.845185027
nan	nan	48.9	-0.843694909
nan	nan	48.92	-0.846716387
nan	nan	48.94	-0.841972983
nan	nan	48.96	-0.841361617
nan	nan	48.98	-0.848479173
nan	nan	49	-0.841392407
nan	nan	49.02	-0.845520972
nan	nan	49.04	-0.844788806
nan	nan	49.06	-0.840329143
nan	nan	49.08	-0.834784241
nan	nan	49.1	-0.834901893
nan	nan	49.12	-0.827075979
nan	nan	49.14	-0.83681262
nan	nan	49.16	-0.826830545
nan	nan	49.18	-0.820069875
nan	nan	49.2	-0.819462539
nan	nan	49.22	-0.817853879
nan	nan	49.24	-0.808667777
nan	nan	49.26	-0.811801465
nan	nan	49.28	-0.805027977
nan	nan	49.3	-0.794389352
nan	nan	49.32	-0.796959825
nan	nan	49.34	-0.790298945
nan	nan	49.36	-0.783974217
nan	nan	49.38	-0.783678107
nan	nan	49.4	-0.782121658
nan	nan	49.42	-0.779973984
nan	nan	49.44	-0.770898716
nan	nan	49.46	-0.768928616
nan	nan	49.48	-0.766155407
nan	nan	49.5	-0.767593366
nan	nan	49.52	-0.754275531
nan	nan	49.54	-0.759385171
nan	nan	49.56	-0.756287747
nan	nan	49.58	-0.750300758
nan	nan	49.6	-0.757186695
nan	nan	49.62	-0.749870234
nan	nan	49.64	-0.741775691
nan	nan	49.66	-0.744138686
nan	nan	49.68	-0.738322738
nan	nan	49.7	-0.738290687
nan	nan	49.72	-0.728605974
nan	nan	49.74	-0.72696048
nan	nan	49.76	-0.729217984
nan	nan	49.78	-0.718231061
nan	nan	49.8	-0.716945753
nan	nan	49.82	-0.714067992
nan	nan	49.84	-0.712867761
nan	nan	49.86	-0.701655909
nan	nan	49.88	-0.700550227
nan	nan	49.9	-0.695246582
nan	nan	49.92	-0.685015193
nan	nan	49.94	-0.687016691
nan	nan	49.96	-0.684799027
nan	nan	49.98	-0.675785688
nan	nan	50	-0.67070499
nan	nan	50.02	-0.66253734
nan	nan	50.04	-0.667132229
nan	nan	50.06	-0.662112093
nan	nan	50.08	-0.654907898
nan	nan	50.1	-0.653217085
nan	nan	50.12	-0.647767036
nan	nan	50.14	-0.640247798
nan	nan	50.16	-0.639873298
nan	nan	50.18	-0.62799889
nan	nan	50.2	-0.630872522
nan	nan	50.22	-0.625638665
nan	nan	50.24	-0.623355222
nan	nan	50.26	-0.618961973
nan	nan	50.28	-0.608649847
nan	nan	50.3	-0.612050282
nan	nan	50.32	-0.607251631
nan	nan	50.34	-0.60446277
nan	nan	50.36	-0.592831867
nan	nan	50.38	-0.583742828
nan	nan	50.4	-0.583872575
nan	nan	50.42	-0.577843147
nan	nan	50.44	-0.575078208
nan	nan	50.46	-0.569015797
nan	nan	50.48	-0.56262741
nan	nan	50.5	-0.563672054
nan	nan	50.52	-0.552528784
nan	nan	50.54	-0.548895309
nan	nan	50.56	-0.537710422
nan	nan	50.58	-0.538976286
nan	nan	50.6	-0.53393925
nan	nan	50.62	-0.527880122
nan	nan	50.64	-0.520171726
nan	nan	50.66	-0.517626025
nan	nan	50.68	-0.515642563
nan	nan	50.7	-0.508674482
nan	nan	50.72	-0.511512052
nan	nan	50.74	-0.504006772
nan	nan	50.76	-0.509496674
nan	nan	50.78	-0.507657949
nan	nan	50.8	-0.49979474
nan	nan	50.82	-0.495692441
nan	nan	50.84	-0.492693319
nan	nan	50.86	-0.490147453
nan	nan	50.88	-0.489727503
nan	nan	50.9	-0.483281866
nan	nan	50.92	-0.4865617
nan	nan	50.94	-0.48048784
nan	nan	50.96	-0.482840779
nan	nan	50.98	-0.480987258
nan	nan	51	-0.468066655
nan	nan	51.02	-0.473883096
nan	nan	51.04	-0.464096311
nan	nan	51.06	-0.468657686
nan	nan	51.08	-0.453453834
nan	nan	51.1	-0.45690532
nan	nan	51.12	-0.456327451
nan	nan	51.14	-0.459460128
nan	nan	51.16	-0.451960081
nan	nan	51.18	-0.44663467
nan	nan	51.2	-0.450400702
nan	nan	51.22	-0.441809836
nan	nan	51.24	-0.441174171
nan	nan	51.26	-0.437013647
nan	nan	51.28	-0.435490436
nan	nan	51.3	-0.430382334
nan	nan	51.32	-0.441914599
nan	nan	51.34	-0.437825864
nan	nan	51.36	-0.443456101
nan	nan	51.38	-0.435994475
nan	nan	51.4	-0.447524697
nan	nan	51.42	-0.437424
nan	nan	51.44	-0.444806786
nan	nan	51.46	-0.44040346
nan	nan	51.48	-0.444166464
nan	nan	51.5	-0.449370912
nan	nan	51.52	-0.448558185
nan	nan	51.54	-0.458400357
nan	nan	51.56	-0.451330267
nan	nan	51.58	-0.458128815
nan	nan	51.6	-0.456125647
nan	nan	51.62	-0.459815162
nan	nan	51.64	-0.453931269
nan	nan	51.66	-0.454599162
nan	nan	51.68	-0.446869034
nan	nan	51.7	-0.450013587
nan	nan	51.72	-0.448182501
nan	nan	51.74	-0.453692835
nan	nan	51.76	-0.447809163
nan	nan	51.78	-0.4454457
nan	nan	51.8	-0.448487065
nan	nan	51.82	-0.448971791
nan	nan	51.84	-0.437689845
nan	nan	51.86	-0.436916194
nan	nan	51.88	-0.433961874
nan	nan	51.9	-0.42733232
nan	nan	51.92	-0.428855941
nan	nan	51.94	-0.428989913
nan	nan	51.96	-0.426212157
nan	nan	51.98	-0.425502295
nan	nan	52	-0.424970927
nan	nan	52.02	-0.429250449
nan	nan	52.04	-0.41999568
nan	nan	52.06	-0.409869969
nan	nan	52.08	-0.416613003
nan	nan	52.1	-0.419696482
nan	nan	52.12	-0.419460937
nan	nan	52.14	-0.411760502
nan	nan	52.16	-0.420345796
nan	nan	52.18	-0.420656123
nan	nan	52.2	-0.430370067
nan	nan	52.22	-0.428241375
nan	nan	52.24	-0.426994711
nan	nan	52.26	-0.433417997
nan	nan	52.28	-0.432355131
nan	nan	52.3	-0.432834844
nan	nan	52.32	-0.433134634
nan	nan	52.34	-0.431000602
nan	nan	52.36	-0.429677876
nan	nan	52.38	-0.435521244
nan	nan	52.4	-0.43279936
nan	nan	52.42	-0.430618504
nan	nan	52.44	-0.429013644
nan	nan	52.46	-0.432807155
nan	nan	52.48	-0.430816745
nan	nan	52.5	-0.428849411
nan	nan	52.52	-0.424089582
nan	nan	52.54	-0.429759163
nan	nan	52.56	-0.424418194
nan	nan	52.58	-0.415262986
nan	nan	52.6	-0.417058251
nan	nan	52.62	-0.416975689
nan	nan	52.64	-0.412983434
nan	nan	52.66	-0.41338202
nan	nan	52.68	-0.418478144
nan	nan	52.7	-0.418710945
nan	nan	52.72	-0.419320984
nan	nan	52.74	-0.420730982
nan	nan	52.76	-0.422070137
nan	nan	52.78	-0.424397134
nan	nan	52.8	-0.423272903
nan	nan	52.82	-0.422812814
nan	nan	52.84	-0.432927309
nan	nan	52.86	-0.427488587
nan	nan	52.88	-0.433830551
nan	nan	52.9	-0.438953161
nan	nan	52.92	-0.441582902
nan	nan	52.94	-0.438300976
nan	nan	52.96	-0.441902152
nan	nan	52.98	-0.444833647
nan	nan	53	-0.440916719
nan	nan	53.02	-0.445107412
nan	nan	53.04	-0.441230201
nan	nan	53.06	-0.445944528
nan	nan	53.08	-0.442014931
nan	nan	53.1	-0.445563185
nan	nan	53.12	-0.447709555
nan	nan	53.14	-0.443090001
nan	nan	53.16	-0.438183455
nan	nan	53.18	-0.441173041
nan	nan	53.2	-0.442259027
nan	nan	53.22	-0.441745277
nan	nan	53.24	-0.443628805
nan	nan	53.26	-0.44240521
nan	nan	53.28	-0.447003226
nan	nan	53.3	-0.444245258
nan	nan	53.32	-0.442495881
nan	nan	53.34	-0.443915929
nan	nan	53.36	-0.451394309
nan	nan	53.38	-0.443795944
nan	nan	53.4	-0.444425377
nan	nan	53.42	-0.442473597
nan	nan	53.44	-0.446305099
nan	nan	53.46	-0.440675083
nan	nan	53.48	-0.441710557
nan	nan	53.5	-0.437829618
nan	nan	53.52	-0.437726172
nan	nan	53.54	-0.430229282
nan	nan	53.56	-0.428484612
nan	nan	53.58	-0.425418949
nan	nan	53.6	-0.425740464
nan	nan	53.62	-0.422627044
nan	nan	53.64	-0.420217006
nan	nan	53.66	-0.412636819
nan	nan	53.68	-0.399053896
nan	nan	53.7	-0.402311012
nan	nan	53.72	-0.402331169
nan	nan	53.74	-0.39553755
nan	nan	53.76	-0.39173139
nan	nan	53.78	-0.395128562
nan	nan	53.8	-0.390869179
nan	nan	53.82	-0.389356815
nan	nan	53.84	-0.379868267
nan	nan	53.86	-0.378230531
nan	nan	53.88	-0.371537551
nan	nan	53.9	-0.368060841
nan	nan	53.92	-0.363723371
nan	nan	53.94	-0.359186527
nan	nan	53.96	-0.365656721
nan	nan	53.98	-0.363190501
nan	nan	54	-0.356356389
nan	nan	54.02	-0.354505744
nan	nan	54.04	-0.3459471
nan	nan	54.06	-0.346917774
nan	nan	54.08	-0.336046467
nan	nan	54.1	-0.332374824
nan	nan	54.12	-0.323784844
nan	nan	54.14	-0.327466205
nan	nan	54.16	-0.325618925
nan	nan	54.18	-0.31940914
nan	nan	54.2	-0.315728906
nan	nan	54.22	-0.316511615
nan	nan	54.24	-0.311698332
nan	nan	54.26	-0.304452941
nan	nan	54.28	-0.297590254
nan	nan	54.3	-0.296642715
nan	nan	54.32	-0.300699406
nan	nan	54.34	-0.291834654
nan	nan	54.36	-0.28757386
nan	nan	54.38	-0.283218023
nan	nan	54.4	-0.280950961
nan	nan	54.42	-0.278926473
nan	nan	54.44	-0.274782767
nan	nan	54.46	-0.269691385
nan	nan	54.48	-0.272341438
nan	nan	54.5	-0.271347577
nan	nan	54.52	-0.268870834
nan	nan	54.54	-0.268388404
nan	nan	54.56	-0.26224406
nan	nan	54.58	-0.26086873
nan	nan	54.6	-0.258130171
nan	nan	54.62	-0.255026369
nan	nan	54.64	-0.248044205
nan	nan	54.66	-0.248480664
nan	nan	54.68	-0.252501741
nan	nan	54.7	-0.247899021
nan	nan	54.72	-0.252596084
nan	nan	54.74	-0.249545626
nan	nan	54.76	-0.255536247
nan	nan	54.78	-0.250010449
nan	nan	54.8	-0.245684442
nan	nan	54.82	-0.246372231
nan	nan	54.84	-0.244958789
nan	nan	54.86	-0.237075647
nan	nan	54.88	-0.242814332
nan	nan	54.9	-0.241227641
nan	nan	54.92	-0.23380047
nan	nan	54.94	-0.236261388
nan	nan	54.96	-0.242584065
nan	nan	54.98	-0.235507509
nan	nan	55	-0.236396532
nan	nan	55.02	-0.236044997
nan	nan	55.04	-0.231389898
nan	nan	55.06	-0.231354641
nan	nan	55.08	-0.227469274
nan	nan	55.1	-0.225526913
nan	nan	55.12	-0.222036759
nan	nan	55.14	-0.221997564
nan	nan	55.16	-0.221986883
nan	nan	55.18	-0.216342468
nan	nan	55.2	-0.211650137
nan	nan	55.22	-0.215673459
nan	nan	55.24	-0.219154605
nan	nan	55.26	-0.208648468
nan	nan	55.28	-0.203916323
nan	nan	55.3	-0.209793307
nan	nan	55.32	-0.199338434
nan	nan	55.34	-0.198120992
nan	nan	55.36	-0.193181568
nan	nan	55.38	-0.193067491
nan	nan	55.4	-0.185440565
nan	nan	55.42	-0.183233725
nan	nan	55.44	-0.17854324
nan	nan	55.46	-0.173498792
nan	nan	55.48	-0.172880485
nan	nan	55.5	-0.179896761
nan	nan	55.52	-0.172134588
nan	nan	55.54	-0.171934754
nan	nan	55.56	-0.16636994
nan	nan	55.58	-0.176876353
nan	nan	55.6	-0.166641015
nan	nan	55.62	-0.168608742
nan	nan	55.64	-0.169753657
nan	nan	55.66	-0.171505336
nan	nan	55.68	-0.170827348
nan	nan	55.7	-0.165602956
nan	nan	55.72	-0.165789039
nan	nan	55.74	-0.169126837
nan	nan	55.76	-0.168234511
nan	nan	55.78	-0.17102105
nan	nan	55.8	-0.16990122
nan	nan	55.82	-0.162738397
nan	nan	55.84	-0.16565035
nan	nan	55.86	-0.159934619
nan	nan	55.88	-0.160858304
nan	nan	55.9	-0.152067502
nan	nan	55.92	-0.157257964
nan	nan	55.94	-0.149731624
nan	nan	55.96	-0.151487874
nan	nan	55.98	-0.140437388
nan	nan	56	-0.143284803
nan	nan	56.02	-0.141716528
nan	nan	56.04	-0.144630535
nan	nan	56.06	-0.136949607
nan	nan	56.08	-0.135665409
nan	nan	56.1	-0.132626831
nan	nan	56.12	-0.125747725
nan	nan	56.14	-0.125498014
nan	nan	56.16	-0.120803844
nan	nan	56.18	-0.117840749
nan	nan	56.2	-0.115560312
nan	nan	56.22	-0.115100241
nan	nan	56.24	-0.112588444
nan	nan	56.26	-0.105351879
nan	nan	56.28	-0.107725226
nan	nan	56.3	-0.104631127
nan	nan	56.32	-0.103272647
nan	nan	56.34	-0.103319539
nan	nan	56.36	-0.098672999
nan	nan	56.38	-0.09533048
nan	nan	56.4	-0.089473484
nan	nan	56.42	-0.086053254
nan	nan	56.44	-0.086689581
nan	nan	56.46	-0.08505693
nan	nan	56.48	-0.086864711
nan	nan	56.5	-0.086189345
nan	nan	56.52	-0.078845979
nan	nan	56.54	-0.078694599
nan	nan	56.56	-0.067900218
nan	nan	56.58	-0.074553667
nan	nan	56.6	-0.06704978
nan	nan	56.62	-0.070562634
nan	nan	56.64	-0.062612884
nan	nan	56.66	-0.061616544
nan	nan	56.68	-0.058614964
nan	nan	56.7	-0.065813964
nan	nan	56.72	-0.061776407
nan	nan	56.74	-0.062529388
nan	nan	56.76	-0.055085558
nan	nan	56.78	-0.055891244
nan	nan	56.8	-0.05093426
nan	nan	56.82	-0.050339057
nan	nan	56.84	-0.049743204
nan	nan	56.86	-0.046408758
nan	nan	56.88	-0.052386947
nan	nan	56.9	-0.050549452
nan	nan	56.92	-0.053255405
nan	nan	56.94	-0.049653121
nan	nan	56.96	-0.049705143
nan	nan	56.98	-0.052065757
nan	nan	57	-0.048826369
nan	nan	57.02	-0.045200544
nan	nan	57.04	-0.047739336
nan	nan	57.06	-0.051184929
nan	nan	57.08	-0.05658895
nan	nan	57.1	-0.052451163
nan	nan	57.12	-0.053100627
nan	nan	57.14	-0.057078294
nan	nan	57.16	-0.064603008
nan	nan	57.18	-0.059434891
nan	nan	57.2	-0.060557284
nan	nan	57.22	-0.056804243
nan	nan	57.24	-0.053973978
nan	nan	57.26	-0.057131918
nan	nan	57.28	-0.062916805
nan	nan	57.3	-0.066247769
nan	nan	57.32	-0.063926325
nan	nan	57.34	-0.065052253
nan	nan	57.36	-0.066145955
nan	nan	57.38	-0.06900627
nan	nan	57.4	-0.064016455
nan	nan	57.42	-0.069100574
nan	nan	57.44	-0.06843825
nan	nan	57.46	-0.067541552
nan	nan	57.48	-0.062437142
nan	nan	57.5	-0.065590957
nan	nan	57.52	-0.068210968
nan	nan	57.54	-0.070016649
nan	nan	57.56	-0.073385917
nan	nan	57.58	-0.072296494
nan	nan	57.6	-0.067267672
nan	nan	57.62	-0.064584528
nan	nan	57.64	-0.068254535
nan	nan	57.66	-0.072050717
nan	nan	57.68	-0.069256757
nan	nan	57.7	-0.064129004
nan	nan	57.72	-0.064676961
nan	nan	57.74	-0.066455901
nan	nan	57.76	-0.064818387
nan	nan	57.78	-0.065487008
nan	nan	57.8	-0.069726982
nan	nan	57.82	-0.071875633
nan	nan	57.84	-0.069132233
nan	nan	57.86	-0.073451185
nan	nan	57.88	-0.065538527
nan	nan	57.9	-0.070294241
nan	nan	57.92	-0.06899372
nan	nan	57.94	-0.068751231
nan	nan	57.96	-0.072657429
nan	nan	57.98	-0.06880849
nan	nan	58	-0.070786477
nan	nan	58.02	-0.075985467
nan	nan	58.04	-0.079783934
nan	nan	58.06	-0.083272868
nan	nan	58.08	-0.084457306
nan	nan	58.1	-0.084000167
nan	nan	58.12	-0.083159999
nan	nan	58.14	-0.082270041
nan	nan	58.16	-0.085196141
nan	nan	58.18	-0.085161701
nan	nan	58.2	-0.091837732
nan	nan	58.22	-0.087425642
nan	nan	58.24	-0.09457637
nan	nan	58.26	-0.095755531
nan	nan	58.28	-0.093612524
nan	nan	58.3	-0.09532051
nan	nan	58.32	-0.101466525
nan	nan	58.34	-0.095686968
nan	nan	58.36	-0.096353452
nan	nan	58.38	-0.097287951
nan	nan	58.4	-0.096299308
nan	nan	58.42	-0.098567481
nan	nan	58.44	-0.100343514
nan	nan	58.46	-0.095048579
nan	nan	58.48	-0.103553346
nan	nan	58.5	-0.093391228
nan	nan	58.52	-0.097629495
nan	nan	58.54	-0.1026046
nan	nan	58.56	-0.100227086
nan	nan	58.58	-0.094874287
nan	nan	58.6	-0.103625293
nan	nan	58.62	-0.097694189
nan	nan	58.64	-0.102861212
nan	nan	58.66	-0.099485554
nan	nan	58.68	-0.108772337
nan	nan	58.7	-0.102406573
nan	nan	58.72	-0.108328372
nan	nan	58.74	-0.107099838
nan	nan	58.76	-0.107470288
nan	nan	58.78	-0.116659766
nan	nan	58.8	-0.109372896
nan	nan	58.82	-0.119204103
nan	nan	58.84	-0.11802307
nan	nan	58.86	-0.119050938
nan	nan	58.88	-0.119048432
nan	nan	58.9	-0.128441673
nan	nan	58.92	-0.120138315
nan	nan	58.94	-0.128913691
nan	nan	58.96	-0.123355695
nan	nan	58.98	-0.125948127
nan	nan	59	-0.116634916
nan	nan	59.02	-0.122331924
nan	nan	59.04	-0.122571072
nan	nan	59.06	-0.125412302
nan	nan	59.08	-0.125960199
nan	nan	59.1	-0.119716493
nan	nan	59.12	-0.124009571
nan	nan	59.14	-0.129148051
nan	nan	59.16	-0.122976091
nan	nan	59.18	-0.130146457
nan	nan	59.2	-0.132246053
nan	nan	59.22	-0.129634206
nan	nan	59.24	-0.132464987
nan	nan	59.26	-0.131934892
nan	nan	59.28	-0.140016863
nan	nan	59.3	-0.138077202
nan	nan	59.32	-0.148410366
nan	nan	59.34	-0.146884891
nan	nan	59.36	-0.147220572
nan	nan	59.38	-0.154270479
nan	nan	59.4	-0.153067462
nan	nan	59.42	-0.161532146
nan	nan	59.44	-0.15498222
nan	nan	59.46	-0.159054035
nan	nan	59.48	-0.167534761
nan	nan	59.5	-0.157715247
nan	nan	59.52	-0.164340514
nan	nan	59.54	-0.171586856
nan	nan	59.56	-0.170345528
nan	nan	59.58	-0.171624437
nan	nan	59.6	-0.167367286
nan	nan	59.62	-0.178772309
nan	nan	59.64	-0.17063525
nan	nan	59.66	-0.171789704
nan	nan	59.68	-0.182883566
nan	nan	59.7	-0.171900618
nan	nan	59.72	-0.187589879
nan	nan	59.74	-0.180686209
nan	nan	59.76	-0.190820034
nan	nan	59.78	-0.188923778
nan	nan	59.8	-0.191453772
nan	nan	59.82	-0.190308496
nan	nan	59.84	-0.194864078
nan	nan	59.86	-0.190365223
nan	nan	59.88	-0.199914937
nan	nan	59.9	-0.197314235
nan	nan	59.92	-0.208365783
nan	nan	59.94	-0.205066551
nan	nan	59.96	-0.214062946
nan	nan	59.98	-0.218802805
nan	nan	60	-0.21046242
nan	nan	60.02	-0.219709455
nan	nan	60.04	-0.213388155
nan	nan	60.06	-0.219999353
nan	nan	60.08	-0.221759304
nan	nan	60.1	-0.219113223
nan	nan	60.12	-0.227959903
nan	nan	60.14	-0.233423523
nan	nan	60.16	-0.22967828
nan	nan	60.18	-0.228699823
nan	nan	60.2	-0.230709672
nan	nan	60.22	-0.238733577
nan	nan	60.24	-0.233335152
nan	nan	60.26	-0.232256029
nan	nan	60.28	-0.233632935
nan	nan	60.3	-0.22943146
nan	nan	60.32	-0.233311617
nan	nan	60.34	-0.232258099
nan	nan	60.36	-0.229821063
nan	nan	60.38	-0.235245899
nan	nan	60.4	-0.233852765
nan	nan	60.42	-0.234364495
nan	nan	60.44	-0.226373184
nan	nan	60.46	-0.238939156
nan	nan	60.48	-0.234232726
nan	nan	60.5	-0.23790863
nan	nan	60.52	-0.234758348
nan	nan	60.54	-0.242350214
nan	nan	60.56	-0.239722622
nan	nan	60.58	-0.243004056
nan	nan	60.6	-0.241469944
nan	nan	60.62	-0.243094252
nan	nan	60.64	-0.245218909
nan	nan	60.66	-0.24500709
nan	nan	60.68	-0.249955098
nan	nan	60.7	-0.251566978
nan	nan	60.72	-0.251021869
nan	nan	60.74	-0.254884129
nan	nan	60.76	-0.263449865
nan	nan	60.78	-0.256788542
nan	nan	60.8	-0.25860745
nan	nan	60.82	-0.2613645
nan	nan	60.84	-0.265035922
nan	nan	60.86	-0.261249015
nan	nan	60.88	-0.272192446
nan	nan	60.9	-0.272201513
nan	nan	60.92	-0.27151307
nan	nan	60.94	-0.279968932
nan	nan	60.96	-0.288525555
nan	nan	60.98	-0.285613411
nan	nan	61	-0.293417231
nan	nan	61.02	-0.294314478
nan	nan	61.04	-0.303356398
nan	nan	61.06	-0.304282067
nan	nan	61.08	-0.303620125
nan	nan	61.1	-0.314581743
nan	nan	61.12	-0.315723972
nan	nan	61.14	-0.322470393
nan	nan	61.16	-0.327451447
nan	nan	61.18	-0.328380056
nan	nan	61.2	-0.329383177
nan	nan	61.22	-0.33698899
nan	nan	61.24	-0.345570706
nan	nan	61.26	-0.347774547
nan	nan	61.28	-0.343052954
nan	nan	61.3	-0.348374832
nan	nan	61.32	-0.350044565
nan	nan	61.34	-0.356734615
nan	nan	61.36	-0.355704686
nan	nan	61.38	-0.357237169
nan	nan	61.4	-0.362089615
nan	nan	61.42	-0.354405566
nan	nan	61.44	-0.366436085
nan	nan	61.46	-0.363547441
nan	nan	61.48	-0.369246557
nan	nan	61.5	-0.377315618
nan	nan	61.52	-0.380693998
nan	nan	61.54	-0.38229234
nan	nan	61.56	-0.385873255
nan	nan	61.58	-0.385158609
nan	nan	61.6	-0.385716466
nan	nan	61.62	-0.393001589
nan	nan	61.64	-0.394812376
nan	nan	61.66	-0.395033709
nan	nan	61.68	-0.399513201
nan	nan	61.7	-0.403094302
nan	nan	61.72	-0.401981683
nan	nan	61.74	-0.406941868
nan	nan	61.76	-0.407431171
nan	nan	61.78	-0.414367564
nan	nan	61.8	-0.402253782
nan	nan	61.82	-0.400390145
nan	nan	61.84	-0.394680567
nan	nan	61.86	-0.395874638
nan	nan	61.88	-0.385691109
nan	nan	61.9	-0.390548808
nan	nan	61.92	-0.391731289
nan	nan	61.94	-0.382557565
nan	nan	61.96	-0.381166796
nan	nan	61.98	-0.377938419
nan	nan	62	-0.371230202
nan	nan	62.02	-0.367078751
nan	nan	62.04	-0.368483302
nan	nan	62.06	-0.362438161
nan	nan	62.08	-0.363485913
nan	nan	62.1	-0.353044059
nan	nan	62.12	-0.35573665
nan	nan	62.14	-0.357490417
nan	nan	62.16	-0.355648542
nan	nan	62.18	-0.353183233
nan	nan	62.2	-0.35761602
nan	nan	62.22	-0.352060343
nan	nan	62.24	-0.354657409
nan	nan	62.26	-0.356298338
nan	nan	62.28	-0.355122915
nan	nan	62.3	-0.353999578
nan	nan	62.32	-0.356529549
nan	nan	62.34	-0.353947989
nan	nan	62.36	-0.352041145
nan	nan	62.38	-0.360782506
nan	nan	62.4	-0.351639226
nan	nan	62.42	-0.355642964
nan	nan	62.44	-0.354865147
nan	nan	62.46	-0.34920931
nan	nan	62.48	-0.348226163
nan	nan	62.5	-0.347973522
nan	nan	62.52	-0.349824058
nan	nan	62.54	-0.351567864
nan	nan	62.56	-0.343878622
nan	nan	62.58	-0.344866262
nan	nan	62.6	-0.339707307
nan	nan	62.62	-0.342869448
nan	nan	62.64	-0.331393306
nan	nan	62.66	-0.344956042
nan	nan	62.68	-0.331936594
nan	nan	62.7	-0.334750619
nan	nan	62.72	-0.327238728
nan	nan	62.74	-0.329353198
nan	nan	62.76	-0.331486526
nan	nan	62.78	-0.328244891
nan	nan	62.8	-0.324745869
nan	nan	62.82	-0.324520089
nan	nan	62.84	-0.318845024
nan	nan	62.86	-0.326536559
nan	nan	62.88	-0.326227322
nan	nan	62.9	-0.323622107
nan	nan	62.92	-0.319291908
nan	nan	62.94	-0.317013139
nan	nan	62.96	-0.323936369
nan	nan	62.98	-0.309311909
nan	nan	63	-0.326173987
nan	nan	63.02	-0.317951059
nan	nan	63.04	-0.323458376
nan	nan	63.06	-0.324915229
nan	nan	63.08	-0.316780052
nan	nan	63.1	-0.318089925
nan	nan	63.12	-0.325201552
nan	nan	63.14	-0.32088572
nan	nan	63.16	-0.321146009
nan	nan	63.18	-0.316163368
nan	nan	63.2	-0.320363025
nan	nan	63.22	-0.322154443
nan	nan	63.24	-0.327618233
nan	nan	63.26	-0.323835289
nan	nan	63.28	-0.327435414
nan	nan	63.3	-0.329477853
nan	nan	63.32	-0.323712103
nan	nan	63.34	-0.319251148
nan	nan	63.36	-0.327572532
nan	nan	63.38	-0.319862769
nan	nan	63.4	-0.325789559
nan	nan	63.42	-0.323176979
nan	nan	63.44	-0.31868301
nan	nan	63.46	-0.317520794
nan	nan	63.48	-0.322805889
nan	nan	63.5	-0.322502491
nan	nan	63.52	-0.320765479
nan	nan	63.54	-0.312534341
nan	nan	63.56	-0.314650862
nan	nan	63.58	-0.307926724
nan	nan	63.6	-0.303297817
nan	nan	63.62	-0.30430744
nan	nan	63.64	-0.303542074
nan	nan	63.66	-0.305072261
nan	nan	63.68	-0.299448275
nan	nan	63.7	-0.305688713
nan	nan	63.72	-0.304390704
nan	nan	63.74	-0.302805564
nan	nan	63.76	-0.300616072
nan	nan	63.78	-0.305989523
nan	nan	63.8	-0.298157493
nan	nan	63.82	-0.293513212
nan	nan	63.84	-0.291776411
nan	nan	63.86	-0.295935404
nan	nan	63.88	-0.286433707
nan	nan	63.9	-0.295612951
nan	nan	63.92	-0.297291188
nan	nan	63.94	-0.294642167
nan	nan	63.96	-0.292050036
nan	nan	63.98	-0.290334289
nan	nan	64	-0.285800418
nan	nan	64.02	-0.280156468
nan	nan	64.04	-0.275477054
nan	nan	64.06	-0.285587947
nan	nan	64.08	-0.278743846
nan	nan	64.1	-0.271654096
nan	nan	64.12	-0.27025051
nan	nan	64.14	-0.270966914
nan	nan	64.16	-0.269420792
nan	nan	64.18	-0.272699352
nan	nan	64.2	-0.273696221
nan	nan	64.22	-0.266178013
nan	nan	64.24	-0.260139486
nan	nan	64.26	-0.261233112
nan	nan	64.28	-0.253181058
nan	nan	64.3	-0.250023792
nan	nan	64.32	-0.25090465
nan	nan	64.34	-0.249411115
nan	nan	64.36	-0.247548782
nan	nan	64.38	-0.241192182
nan	nan	64.4	-0.246174176
nan	nan	64.42	-0.244976799
nan	nan	64.44	-0.243871848
nan	nan	64.46	-0.237199596
nan	nan	64.48	-0.23739486
nan	nan	64.5	-0.230040068
nan	nan	64.52	-0.221521445
nan	nan	64.54	-0.22735488
nan	nan	64.56	-0.231486807
nan	nan	64.58	-0.223244902
nan	nan	64.6	-0.230813669
nan	nan	64.62	-0.231011977
nan	nan	64.64	-0.232738459
nan	nan	64.66	-0.226703842
nan	nan	64.68	-0.232366349
nan	nan	64.7	-0.228339647
nan	nan	64.72	-0.228090236
nan	nan	64.74	-0.221589239
nan	nan	64.76	-0.224185531
nan	nan	64.78	-0.228218291
nan	nan	64.8	-0.223281878
nan	nan	64.82	-0.222726831
nan	nan	64.84	-0.229458149
nan	nan	64.86	-0.222903206
nan	nan	64.88	-0.218845512
nan	nan	64.9	-0.227293139
nan	nan	64.92	-0.2216646
nan	nan	64.94	-0.221930713
nan	nan	64.96	-0.217730973
nan	nan	64.98	-0.218239931
nan	nan	65	-0.216004481
nan	nan	65.02	-0.21231342
nan	nan	65.04	-0.211049047
nan	nan	65.06	-0.215117487
nan	nan	65.08	-0.211998183
nan	nan	65.1	-0.206419814
nan	nan	65.12	-0.207034532
nan	nan	65.14	-0.211137921
nan	nan	65.16	-0.201716548
nan	nan	65.18	-0.205132536
nan	nan	65.2	-0.200030213
nan	nan	65.22	-0.191800603
nan	nan	65.24	-0.187590202
nan	nan	65.26	-0.188504403
nan	nan	65.28	-0.181619371
nan	nan	65.3	-0.184696372
nan	nan	65.32	-0.17898179
nan	nan	65.34	-0.17328571
nan	nan	65.36	-0.176032479
nan	nan	65.38	-0.177390909
nan	nan	65.4	-0.17315978
nan	nan	65.42	-0.174739023
nan	nan	65.44	-0.169820205
nan	nan	65.46	-0.157269175
nan	nan	65.48	-0.161518793
nan	nan	65.5	-0.160960354
nan	nan	65.52	-0.15795193
nan	nan	65.54	-0.155921402
nan	nan	65.56	-0.160880346
nan	nan	65.58	-0.151835797
nan	nan	65.6	-0.152447997
nan	nan	65.62	-0.14946446
nan	nan	65.64	-0.148957606
nan	nan	65.66	-0.14618132
nan	nan	65.68	-0.139349975
nan	nan	65.7	-0.134182185
nan	nan	65.72	-0.132971008
nan	nan	65.74	-0.127300376
nan	nan	65.76	-0.128132933
nan	nan	65.78	-0.130327838
nan	nan	65.8	-0.131075104
nan	nan	65.82	-0.117751062
nan	nan	65.84	-0.124408704
nan	nan	65.86	-0.12140075
nan	nan	65.88	-0.113816342
nan	nan	65.9	-0.108210451
nan	nan	65.92	-0.111198941
nan	nan	65.94	-0.101290643
nan	nan	65.96	-0.106984493
nan	nan	65.98	-0.105082764
nan	nan	66	-0.101596283
nan	nan	66.02	-0.09659496
nan	nan	66.04	-0.09481268
nan	nan	66.06	-0.091171278
nan	nan	66.08	-0.0924603
nan	nan	66.1	-0.082676124
nan	nan	66.12	-0.087539943
nan	nan	66.14	-0.085663518
nan	nan	66.16	-0.078320488
nan	nan	66.18	-0.082277993
nan	nan	66.2	-0.074923043
nan	nan	66.22	-0.081327417
nan	nan	66.24	-0.071787839
nan	nan	66.26	-0.071632268
nan	nan	66.28	-0.064754022
nan	nan	66.3	-0.062104189
nan	nan	66.32	-0.061734262
nan	nan	66.34	-0.058061589
nan	nan	66.36	-0.062333624
nan	nan	66.38	-0.055626569
nan	nan	66.4	-0.053836827
nan	nan	66.42	-0.059237587
nan	nan	66.44	-0.045920807
nan	nan	66.46	-0.044737737
nan	nan	66.48	-0.039452903
nan	nan	66.5	-0.03739277
nan	nan	66.52	-0.035932634
nan	nan	66.54	-0.032121926
nan	nan	66.56	-0.038443825
nan	nan	66.58	-0.039313999
nan	nan	66.6	-0.02836592
nan	nan	66.62	-0.035968162
nan	nan	66.64	-0.027193278
nan	nan	66.66	-0.027041153
nan	nan	66.68	-0.019622456
nan	nan	66.7	-0.022183805
nan	nan	66.72	-0.015361378
nan	nan	66.74	-0.012205834
nan	nan	66.76	-0.011456875
nan	nan	66.78	-0.014473346
nan	nan	66.8	-0.012430948
nan	nan	66.82	-0.009205773
nan	nan	66.84	-0.011070553
nan	nan	66.86	-0.00681154
nan	nan	66.88	-0.000149846
nan	nan	66.9	0.001353585
nan	nan	66.92	0.005501788
nan	nan	66.94	0.007472973
nan	nan	66.96	0.003960946
nan	nan	66.98	0.009737454
nan	nan	67	0.015368644
nan	nan	67.02	0.009369661
nan	nan	67.04	0.011503759
nan	nan	67.06	0.013147517
nan	nan	67.08	0.013682426
nan	nan	67.1	0.018678068
nan	nan	67.12	0.017792103
nan	nan	67.14	0.023507987
nan	nan	67.16	0.027840575
nan	nan	67.18	0.021365249
nan	nan	67.2	0.021876814
nan	nan	67.22	0.021286041
nan	nan	67.24	0.018887037
nan	nan	67.26	0.021525318
nan	nan	67.28	0.016529288
nan	nan	67.3	0.015906797
nan	nan	67.32	0.016620355
nan	nan	67.34	0.020745996
nan	nan	67.36	0.01782413
nan	nan	67.38	0.013814659
nan	nan	67.4	0.013983885
nan	nan	67.42	0.009508687
nan	nan	67.44	0.012400036
nan	nan	67.46	0.010313632
nan	nan	67.48	0.005672595
nan	nan	67.5	0.008462347
nan	nan	67.52	0.002948609
nan	nan	67.54	0.000760191
nan	nan	67.56	0.001477627
nan	nan	67.58	0.002241156
nan	nan	67.6	0.001239098
nan	nan	67.62	-0.00450242
nan	nan	67.64	-0.008595768
nan	nan	67.66	-0.008335577
nan	nan	67.68	-0.006457997
nan	nan	67.7	-0.014834698
nan	nan	67.72	-0.012590094
nan	nan	67.74	-0.011652245
nan	nan	67.76	-0.018918916
nan	nan	67.78	-0.023518659
nan	nan	67.8	-0.01939681
nan	nan	67.82	-0.024417164
nan	nan	67.84	-0.025242479
nan	nan	67.86	-0.028216488
nan	nan	67.88	-0.032899117
nan	nan	67.9	-0.036670679
nan	nan	67.92	-0.034056125
nan	nan	67.94	-0.035393651
nan	nan	67.96	-0.037302555
nan	nan	67.98	-0.034018671
nan	nan	68	-0.040245974
nan	nan	68.02	-0.031134136
nan	nan	68.04	-0.036721469
nan	nan	68.06	-0.034632516
nan	nan	68.08	-0.037014279
nan	nan	68.1	-0.035429737
nan	nan	68.12	-0.040431717
nan	nan	68.14	-0.032533356
nan	nan	68.16	-0.037484471
nan	nan	68.18	-0.026152012
nan	nan	68.2	-0.032550691
nan	nan	68.22	-0.029041911
nan	nan	68.24	-0.031140052
nan	nan	68.26	-0.024983124
nan	nan	68.28	-0.027430629
nan	nan	68.3	-0.034817254
nan	nan	68.32	-0.029302148
nan	nan	68.34	-0.030267399
nan	nan	68.36	-0.027777615
nan	nan	68.38	-0.035798896
nan	nan	68.4	-0.029341116
nan	nan	68.42	-0.0314552
nan	nan	68.44	-0.022796442
nan	nan	68.46	-0.030745809
nan	nan	68.48	-0.024591259
nan	nan	68.5	-0.034755926
nan	nan	68.52	-0.024097976
nan	nan	68.54	-0.034917338
nan	nan	68.56	-0.029116559
nan	nan	68.58	-0.034939308
nan	nan	68.6	-0.037302244
nan	nan	68.62	-0.032047607
nan	nan	68.64	-0.031240997
nan	nan	68.66	-0.039190833
nan	nan	68.68	-0.034278771
nan	nan	68.7	-0.023378186
nan	nan	68.72	-0.032923467
nan	nan	68.74	-0.029465836
nan	nan	68.76	-0.036755642
nan	nan	68.78	-0.033456433
nan	nan	68.8	-0.038527158
nan	nan	68.82	-0.032680879
nan	nan	68.84	-0.042280772
nan	nan	68.86	-0.035596302
nan	nan	68.88	-0.04433838
nan	nan	68.9	-0.044459601
nan	nan	68.92	-0.041966077
nan	nan	68.94	-0.046490897
nan	nan	68.96	-0.050386936
nan	nan	68.98	-0.041314129
nan	nan	69	-0.052268194
nan	nan	69.02	-0.061294039
nan	nan	69.04	-0.054992413
nan	nan	69.06	-0.057506188
nan	nan	69.08	-0.066384576
nan	nan	69.1	-0.067367932
nan	nan	69.12	-0.066095143
nan	nan	69.14	-0.07160619
nan	nan	69.16	-0.070412988
nan	nan	69.18	-0.073617796
nan	nan	69.2	-0.066816983
nan	nan	69.22	-0.075531128
nan	nan	69.24	-0.07134527
nan	nan	69.26	-0.077144934
nan	nan	69.28	-0.077319091
nan	nan	69.3	-0.082925402
nan	nan	69.32	-0.079164569
nan	nan	69.34	-0.081975768
nan	nan	69.36	-0.082187558
nan	nan	69.38	-0.086841158
nan	nan	69.4	-0.081353716
nan	nan	69.42	-0.083663384
nan	nan	69.44	-0.090807272
nan	nan	69.46	-0.087529408
nan	nan	69.48	-0.088508697
nan	nan	69.5	-0.088718624
nan	nan	69.52	-0.099508969
nan	nan	69.54	-0.088950142
nan	nan	69.56	-0.098450143
nan	nan	69.58	-0.0983088
nan	nan	69.6	-0.097577273
nan	nan	69.62	-0.093527203
nan	nan	69.64	-0.099395678
nan	nan	69.66	-0.096633986
nan	nan	69.68	-0.102057182
nan	nan	69.7	-0.102084641
nan	nan	69.72	-0.100827404
nan	nan	69.74	-0.10198895
nan	nan	69.76	-0.089784541
nan	nan	69.78	-0.098990433
nan	nan	69.8	-0.093244744
nan	nan	69.82	-0.091710636
nan	nan	69.84	-0.087157194
nan	nan	69.86	-0.090889618
nan	nan	69.88	-0.08173802
nan	nan	69.9	-0.077355144
nan	nan	69.92	-0.082060858
nan	nan	69.94	-0.079240996
nan	nan	69.96	-0.071671194
nan	nan	69.98	-0.070296439
nan	nan	70	-0.071018415
nan	nan	70.02	-0.066290648
nan	nan	70.04	-0.060309753
nan	nan	70.06	-0.059446342
nan	nan	70.08	-0.059424064
nan	nan	70.1	-0.05050883
nan	nan	70.12	-0.056716535
nan	nan	70.14	-0.057723666
nan	nan	70.16	-0.048519
nan	nan	70.18	-0.044998998
nan	nan	70.2	-0.048075307
nan	nan	70.22	-0.048555267
nan	nan	70.24	-0.042067575
nan	nan	70.26	-0.042398699
nan	nan	70.28	-0.038937319
nan	nan	70.3	-0.046316423
nan	nan	70.32	-0.033663785
nan	nan	70.34	-0.032849582
nan	nan	70.36	-0.040923181
nan	nan	70.38	-0.038933515
nan	nan	70.4	-0.041452828
nan	nan	70.42	-0.042577133
nan	nan	70.44	-0.037412644
nan	nan	70.46	-0.031757887
nan	nan	70.48	-0.036301116
nan	nan	70.5	-0.03549172
nan	nan	70.52	-0.035672695
nan	nan	70.54	-0.031989993
nan	nan	70.56	-0.032893483
nan	nan	70.58	-0.034011925
nan	nan	70.6	-0.041389644
nan	nan	70.62	-0.030819777
nan	nan	70.64	-0.037932151
nan	nan	70.66	-0.032500695
nan	nan	70.68	-0.035319476
nan	nan	70.7	-0.029168267
nan	nan	70.72	-0.029112749
nan	nan	70.74	-0.03322203
nan	nan	70.76	-0.026436025
nan	nan	70.78	-0.028069175
nan	nan	70.8	-0.028222107
nan	nan	70.82	-0.028732674
nan	nan	70.84	-0.026394635
nan	nan	70.86	-0.029429514
nan	nan	70.88	-0.029293001
nan	nan	70.9	-0.027770385
nan	nan	70.92	-0.023052322
nan	nan	70.94	-0.025742629
nan	nan	70.96	-0.023763254
nan	nan	70.98	-0.021322049
nan	nan	71	-0.014480371
nan	nan	71.02	-0.017843258
nan	nan	71.04	-0.016962776
nan	nan	71.06	-0.013777915
nan	nan	71.08	-0.018846091
nan	nan	71.1	-0.021212754
nan	nan	71.12	-0.013102682
nan	nan	71.14	-0.013662953
nan	nan	71.16	-0.015195821
nan	nan	71.18	-0.0071949
nan	nan	71.2	-0.006746464
nan	nan	71.22	-0.006204082
nan	nan	71.24	-0.005757847
nan	nan	71.26	-0.003579625
nan	nan	71.28	-0.005234059
nan	nan	71.3	-0.008070535
nan	nan	71.32	-0.005691963
nan	nan	71.34	-0.004544057
nan	nan	71.36	-0.005868289
nan	nan	71.38	0.003388904
nan	nan	71.4	-0.005026848
nan	nan	71.42	0.000742009
nan	nan	71.44	-0.005021239
nan	nan	71.46	-0.001883276
nan	nan	71.48	0.007008731
nan	nan	71.5	-0.001887191
nan	nan	71.52	4.45E-05
nan	nan	71.54	-0.001508207
nan	nan	71.56	-0.002994777
nan	nan	71.58	-0.004277763
nan	nan	71.6	-0.003183278
nan	nan	71.62	0.002714809
nan	nan	71.64	-0.007659196
nan	nan	71.66	-0.004598966
nan	nan	71.68	0.000627881
nan	nan	71.7	-0.008417835
nan	nan	71.72	-0.003590255
nan	nan	71.74	-0.008107677
nan	nan	71.76	-0.004614961
nan	nan	71.78	-0.003367108
nan	nan	71.8	-0.014713622
nan	nan	71.82	-0.005971532
nan	nan	71.84	-0.003099993
nan	nan	71.86	-0.003448829
nan	nan	71.88	0.001362815
nan	nan	71.9	0.006626954
nan	nan	71.92	0.006934716
nan	nan	71.94	0.003060172
nan	nan	71.96	0.009346894
nan	nan	71.98	0.012261573
nan	nan	72	0.010123164
nan	nan	72.02	0.016593569
nan	nan	72.04	0.018897884
nan	nan	72.06	0.023371238
nan	nan	72.08	0.026280673
nan	nan	72.1	0.028301748
nan	nan	72.12	0.030227864
nan	nan	72.14	0.031228348
nan	nan	72.16	0.03237944
nan	nan	72.18	0.038669534
nan	nan	72.2	0.034571381
nan	nan	72.22	0.038630512
nan	nan	72.24	0.04528397
nan	nan	72.26	0.046515943
nan	nan	72.28	0.053570397
nan	nan	72.3	0.049451773
nan	nan	72.32	0.062507436
nan	nan	72.34	0.062094405
nan	nan	72.36	0.065923602
nan	nan	72.38	0.070280364
nan	nan	72.4	0.069377988
nan	nan	72.42	0.071927525
nan	nan	72.44	0.073179747
nan	nan	72.46	0.079786366
nan	nan	72.48	0.083114962
nan	nan	72.5	0.083455678
nan	nan	72.52	0.08558905
nan	nan	72.54	0.084656406
nan	nan	72.56	0.086012597
nan	nan	72.58	0.092520588
nan	nan	72.6	0.088326493
nan	nan	72.62	0.095347356
nan	nan	72.64	0.085064541
nan	nan	72.66	0.086791143
nan	nan	72.68	0.085876075
nan	nan	72.7	0.093117045
nan	nan	72.72	0.089322079
nan	nan	72.74	0.089001514
nan	nan	72.76	0.093816702
nan	nan	72.78	0.092564896
nan	nan	72.8	0.08426629
nan	nan	72.82	0.088088652
nan	nan	72.84	0.088488324
nan	nan	72.86	0.092746698
nan	nan	72.88	0.089533664
nan	nan	72.9	0.083976074
nan	nan	72.92	0.092801071
nan	nan	72.94	0.091887506
nan	nan	72.96	0.095991646
nan	nan	72.98	0.091922109
nan	nan	73	0.102264188
nan	nan	73.02	0.09179636
nan	nan	73.04	0.094852527
nan	nan	73.06	0.095158267
nan	nan	73.08	0.102873614
nan	nan	73.1	0.098565043
nan	nan	73.12	0.107592029
nan	nan	73.14	0.105279304
nan	nan	73.16	0.110625729
nan	nan	73.18	0.105881126
nan	nan	73.2	0.106927972
nan	nan	73.22	0.109741352
nan	nan	73.24	0.115180564
nan	nan	73.26	0.111997723
nan	nan	73.28	0.108800801
nan	nan	73.3	0.115849109
nan	nan	73.32	0.113711276
nan	nan	73.34	0.123478504
nan	nan	73.36	0.12805105
nan	nan	73.38	0.129379141
nan	nan	73.4	0.125978014
nan	nan	73.42	0.131734765
nan	nan	73.44	0.132329081
nan	nan	73.46	0.136673303
nan	nan	73.48	0.134788962
nan	nan	73.5	0.137925338
nan	nan	73.52	0.145501354
nan	nan	73.54	0.142437473
nan	nan	73.56	0.144614679
nan	nan	73.58	0.147187969
nan	nan	73.6	0.158463389
nan	nan	73.62	0.155570169
nan	nan	73.64	0.159583043
nan	nan	73.66	0.159819721
nan	nan	73.68	0.159567293
nan	nan	73.7	0.165658874
nan	nan	73.72	0.161482916
nan	nan	73.74	0.166677484
nan	nan	73.76	0.165295249
nan	nan	73.78	0.168759181
nan	nan	73.8	0.171477025
nan	nan	73.82	0.178071228
nan	nan	73.84	0.179174437
nan	nan	73.86	0.179753457
nan	nan	73.88	0.176755406
nan	nan	73.9	0.18738281
nan	nan	73.92	0.188950031
nan	nan	73.94	0.189412437
nan	nan	73.96	0.185322137
nan	nan	73.98	0.186012592
nan	nan	74	0.192580689
nan	nan	74.02	0.199456856
nan	nan	74.04	0.199884466
nan	nan	74.06	0.20315258
nan	nan	74.08	0.209625462
nan	nan	74.1	0.20911169
nan	nan	74.12	0.209325258
nan	nan	74.14	0.211333442
nan	nan	74.16	0.213882643
nan	nan	74.18	0.215048923
nan	nan	74.2	0.21625303
nan	nan	74.22	0.212525195
nan	nan	74.24	0.205209408
nan	nan	74.26	0.214716852
nan	nan	74.28	0.2120777
nan	nan	74.3	0.21661214
nan	nan	74.32	0.211690168
nan	nan	74.34	0.207270308
nan	nan	74.36	0.214085056
nan	nan	74.38	0.211407244
nan	nan	74.4	0.211658706
nan	nan	74.42	0.214232495
nan	nan	74.44	0.217014819
nan	nan	74.46	0.221804814
nan	nan	74.48	0.221442063
nan	nan	74.5	0.227029798
nan	nan	74.52	0.229271095
nan	nan	74.54	0.235904217
nan	nan	74.56	0.241221603
nan	nan	74.58	0.242321139
nan	nan	74.6	0.251938639
nan	nan	74.62	0.257158662
nan	nan	74.64	0.259923616
nan	nan	74.66	0.263563482
nan	nan	74.68	0.268417514
nan	nan	74.7	0.279341573
nan	nan	74.72	0.284945432
nan	nan	74.74	0.280831718
nan	nan	74.76	0.283882662
nan	nan	74.78	0.282211291
nan	nan	74.8	0.28436331
nan	nan	74.82	0.284482164
nan	nan	74.84	0.285006532
nan	nan	74.86	0.281140447
nan	nan	74.88	0.285064002
nan	nan	74.9	0.278084644
nan	nan	74.92	0.279591959
nan	nan	74.94	0.276707595
nan	nan	74.96	0.276350312
nan	nan	74.98	0.278905477
nan	nan	75	0.273650111
nan	nan	75.02	0.262296864
nan	nan	75.04	0.265775266
nan	nan	75.06	0.26352284
nan	nan	75.08	0.264448005
nan	nan	75.1	0.262731453
nan	nan	75.12	0.26923559
nan	nan	75.14	0.268653608
nan	nan	75.16	0.264125109
nan	nan	75.18	0.265962561
nan	nan	75.2	0.265975508
nan	nan	75.22	0.269028281
nan	nan	75.24	0.264672998
nan	nan	75.26	0.262778706
nan	nan	75.28	0.273093723
nan	nan	75.3	0.256641641
nan	nan	75.32	0.262974106
nan	nan	75.34	0.270066992
nan	nan	75.36	0.258607594
nan	nan	75.38	0.261716954
nan	nan	75.4	0.261620941
nan	nan	75.42	0.260087689
nan	nan	75.44	0.247169964
nan	nan	75.46	0.240444173
nan	nan	75.48	0.235446528
nan	nan	75.5	0.23527174
nan	nan	75.52	0.228984525
nan	nan	75.54	0.22715508
nan	nan	75.56	0.22290941
nan	nan	75.58	0.222832316
nan	nan	75.6	0.215122234
nan	nan	75.62	0.216056726
nan	nan	75.64	0.206617747
nan	nan	75.66	0.203023169
nan	nan	75.68	0.20333749
nan	nan	75.7	0.200292706
nan	nan	75.72	0.191814556
nan	nan	75.74	0.188595517
nan	nan	75.76	0.190712185
nan	nan	75.78	0.188747712
nan	nan	75.8	0.188281313
nan	nan	75.82	0.183391472
nan	nan	75.84	0.182358365
nan	nan	75.86	0.180254187
nan	nan	75.88	0.180467028
nan	nan	75.9	0.175444368
nan	nan	75.92	0.174300081
nan	nan	75.94	0.172581264
nan	nan	75.96	0.166372357
nan	nan	75.98	0.164793597
nan	nan	76	0.165944477
nan	nan	76.02	0.16067034
nan	nan	76.04	0.166956688
nan	nan	76.06	0.164831261
nan	nan	76.08	0.158521781
nan	nan	76.1	0.161708663
nan	nan	76.12	0.156549426
nan	nan	76.14	0.151906662
nan	nan	76.16	0.153739126
nan	nan	76.18	0.151368929
nan	nan	76.2	0.151387556
nan	nan	76.22	0.144732283
nan	nan	76.24	0.146330159
nan	nan	76.26	0.150249927
nan	nan	76.28	0.156573425
nan	nan	76.3	0.15108451
nan	nan	76.32	0.148887176
nan	nan	76.34	0.154331234
nan	nan	76.36	0.147674203
nan	nan	76.38	0.146421891
nan	nan	76.4	0.150128989
nan	nan	76.42	0.148243614
nan	nan	76.44	0.155579252
nan	nan	76.46	0.158143631
nan	nan	76.48	0.155622556
nan	nan	76.5	0.15525607
nan	nan	76.52	0.157049567
nan	nan	76.54	0.160243905
nan	nan	76.56	0.15825552
nan	nan	76.58	0.15604922
nan	nan	76.6	0.161795771
nan	nan	76.62	0.156505083
nan	nan	76.64	0.154776358
nan	nan	76.66	0.151657481
nan	nan	76.68	0.156776511
nan	nan	76.7	0.151758397
nan	nan	76.72	0.151222115
nan	nan	76.74	0.144074138
nan	nan	76.76	0.142939864
nan	nan	76.78	0.136449325
nan	nan	76.8	0.135698853
nan	nan	76.82	0.130980847
nan	nan	76.84	0.122275553
nan	nan	76.86	0.124813392
nan	nan	76.88	0.114892773
nan	nan	76.9	0.106875182
nan	nan	76.92	0.102610926
nan	nan	76.94	0.099618564
nan	nan	76.96	0.091592637
nan	nan	76.98	0.091235349
nan	nan	77	0.072647466
nan	nan	77.02	0.072427329
nan	nan	77.04	0.062614839
nan	nan	77.06	0.062856004
nan	nan	77.08	0.047059547
nan	nan	77.1	0.042095439
nan	nan	77.12	0.036189031
nan	nan	77.14	0.031041962
nan	nan	77.16	0.02433539
nan	nan	77.18	0.011831208
nan	nan	77.2	0.007198006
nan	nan	77.22	0.004449776
nan	nan	77.24	-0.00736366
nan	nan	77.26	-0.012620587
nan	nan	77.28	-0.021208609
nan	nan	77.3	-0.029206643
nan	nan	77.32	-0.033494227
nan	nan	77.34	-0.044046367
nan	nan	77.36	-0.043946533
nan	nan	77.38	-0.058302898
nan	nan	77.4	-0.054269025
nan	nan	77.42	-0.060526642
nan	nan	77.44	-0.075045601
nan	nan	77.46	-0.080003603
nan	nan	77.48	-0.089968423
nan	nan	77.5	-0.09347354
nan	nan	77.52	-0.101293631
nan	nan	77.54	-0.110110692
nan	nan	77.56	-0.118929967
nan	nan	77.58	-0.124675728
nan	nan	77.6	-0.128682611
nan	nan	77.62	-0.13883963
nan	nan	77.64	-0.141615121
nan	nan	77.66	-0.144652331
nan	nan	77.68	-0.162546259
nan	nan	77.7	-0.16225735
nan	nan	77.72	-0.178035976
nan	nan	77.74	-0.184478014
nan	nan	77.76	-0.18956445
nan	nan	77.78	-0.189991681
nan	nan	77.8	-0.194932394
nan	nan	77.82	-0.199071573
nan	nan	77.84	-0.201168288
nan	nan	77.86	-0.202737382
nan	nan	77.88	-0.209919269
nan	nan	77.9	-0.211504484
nan	nan	77.92	-0.215153486
nan	nan	77.94	-0.22354296
nan	nan	77.96	-0.221546625
nan	nan	77.98	-0.224471323
nan	nan	78	-0.221529
nan	nan	78.02	-0.216182068
nan	nan	78.04	-0.217483072
nan	nan	78.06	-0.215328869
nan	nan	78.08	-0.21215121
nan	nan	78.1	-0.219352484
nan	nan	78.12	-0.213990255
nan	nan	78.14	-0.215684861
nan	nan	78.16	-0.222520336
nan	nan	78.18	-0.213670838
nan	nan	78.2	-0.210581326
nan	nan	78.22	-0.212328699
nan	nan	78.24	-0.212184856
nan	nan	78.26	-0.199579768
nan	nan	78.28	-0.201538341
nan	nan	78.3	-0.198148046
nan	nan	78.32	-0.198239107
nan	nan	78.34	-0.199422056
nan	nan	78.36	-0.192065872
nan	nan	78.38	-0.196164199
nan	nan	78.4	-0.19165163
nan	nan	78.42	-0.187663195
nan	nan	78.44	-0.182504009
nan	nan	78.46	-0.182597303
nan	nan	78.48	-0.173738934
nan	nan	78.5	-0.175123056
nan	nan	78.52	-0.171897832
nan	nan	78.54	-0.16732967
nan	nan	78.56	-0.165248917
nan	nan	78.58	-0.167837959
nan	nan	78.6	-0.168956737
nan	nan	78.62	-0.172154765
nan	nan	78.64	-0.167209484
nan	nan	78.66	-0.169994872
nan	nan	78.68	-0.16844233
nan	nan	78.7	-0.166601465
nan	nan	78.72	-0.166590442
nan	nan	78.74	-0.166722634
nan	nan	78.76	-0.168820906
nan	nan	78.78	-0.168620933
nan	nan	78.8	-0.171458089
nan	nan	78.82	-0.173774562
nan	nan	78.84	-0.169934729
nan	nan	78.86	-0.174255012
nan	nan	78.88	-0.171477899
nan	nan	78.9	-0.173754913
nan	nan	78.92	-0.168886557
nan	nan	78.94	-0.168605242
nan	nan	78.96	-0.16918522
nan	nan	78.98	-0.16801347
nan	nan	79	-0.173821773
nan	nan	79.02	-0.170866742
nan	nan	79.04	-0.1752306
nan	nan	79.06	-0.1742077
nan	nan	79.08	-0.174714407
nan	nan	79.1	-0.178908757
nan	nan	79.12	-0.173509639
nan	nan	79.14	-0.181972008
nan	nan	79.16	-0.181760158
nan	nan	79.18	-0.185104286
nan	nan	79.2	-0.180223552
nan	nan	79.22	-0.179283243
nan	nan	79.24	-0.189823735
nan	nan	79.26	-0.185989209
nan	nan	79.28	-0.185147518
nan	nan	79.3	-0.190335482
nan	nan	79.32	-0.186976271
nan	nan	79.34	-0.193579449
nan	nan	79.36	-0.190531545
nan	nan	79.38	-0.192011963
nan	nan	79.4	-0.195202655
nan	nan	79.42	-0.190755301
nan	nan	79.44	-0.195588934
nan	nan	79.46	-0.191459694
nan	nan	79.48	-0.196562604
nan	nan	79.5	-0.19579951
nan	nan	79.52	-0.201780493
nan	nan	79.54	-0.199385299
nan	nan	79.56	-0.197447146
nan	nan	79.58	-0.204288655
nan	nan	79.6	-0.206579244
nan	nan	79.62	-0.203928418
nan	nan	79.64	-0.199596802
nan	nan	79.66	-0.193775592
nan	nan	79.68	-0.200878179
nan	nan	79.7	-0.197682245
nan	nan	79.72	-0.191641155
nan	nan	79.74	-0.198312631
nan	nan	79.76	-0.197803993
nan	nan	79.78	-0.196118624
nan	nan	79.8	-0.19370684
nan	nan	79.82	-0.193849128
nan	nan	79.84	-0.190718965
nan	nan	79.86	-0.189580869
nan	nan	79.88	-0.182631043
nan	nan	79.9	-0.173994404
nan	nan	79.92	-0.178537021
nan	nan	79.94	-0.174988208
nan	nan	79.96	-0.171776028
nan	nan	79.98	-0.174740201
nan	nan	80	-0.164641239
nan	nan	80.02	-0.159486709
nan	nan	80.04	-0.155552276
nan	nan	80.06	-0.143198308
nan	nan	80.08	-0.134708803
nan	nan	80.1	-0.129941366
nan	nan	80.12	-0.117630699
nan	nan	80.14	-0.117736459
nan	nan	80.16	-0.109748829
nan	nan	80.18	-0.107743701
nan	nan	80.2	-0.097080619
nan	nan	80.22	-0.093865008
nan	nan	80.24	-0.078097914
nan	nan	80.26	-0.07229844
nan	nan	80.28	-0.064928725
nan	nan	80.3	-0.053577684
nan	nan	80.32	-0.048238796
nan	nan	80.34	-0.047295329
nan	nan	80.36	-0.043367822
nan	nan	80.38	-0.036081769
nan	nan	80.4	-0.029831777
nan	nan	80.42	-0.023234432
nan	nan	80.44	-0.017814746
nan	nan	80.46	0.003983678
nan	nan	80.48	0.00158194
nan	nan	80.5	0.016649138
nan	nan	80.52	0.017028945
nan	nan	80.54	0.027937487
nan	nan	80.56	0.034312747
nan	nan	80.58	0.045824117
nan	nan	80.6	0.052376343
nan	nan	80.62	0.053096993
nan	nan	80.64	0.066656869
nan	nan	80.66	0.079588854
nan	nan	80.68	0.08215982
nan	nan	80.7	0.085712
nan	nan	80.72	0.091920879
nan	nan	80.74	0.104818092
nan	nan	80.76	0.103799052
nan	nan	80.78	0.10212053
nan	nan	80.8	0.116355403
nan	nan	80.82	0.11924392
nan	nan	80.84	0.125062201
nan	nan	80.86	0.125993454
nan	nan	80.88	0.130260679
nan	nan	80.9	0.138238769
nan	nan	80.92	0.139758705
nan	nan	80.94	0.154344508
nan	nan	80.96	0.148178105
nan	nan	80.98	0.153682141
nan	nan	81	0.160620411
nan	nan	81.02	0.169905557
nan	nan	81.04	0.172141138
nan	nan	81.06	0.175703561
nan	nan	81.08	0.186821032
nan	nan	81.1	0.195108441
nan	nan	81.12	0.199480917
nan	nan	81.14	0.203100515
nan	nan	81.16	0.20650447
nan	nan	81.18	0.210766073
nan	nan	81.2	0.216868492
nan	nan	81.22	0.22032907
nan	nan	81.24	0.221965327
nan	nan	81.26	0.226941643
nan	nan	81.28	0.239785694
nan	nan	81.3	0.234982028
nan	nan	81.32	0.244971577
nan	nan	81.34	0.2456213
nan	nan	81.36	0.255347187
nan	nan	81.38	0.254768215
nan	nan	81.4	0.257198065
nan	nan	81.42	0.267874651
nan	nan	81.44	0.270412834
nan	nan	81.46	0.272395521
nan	nan	81.48	0.281622636
nan	nan	81.5	0.287010599
nan	nan	81.52	0.294744459
nan	nan	81.54	0.297366586
nan	nan	81.56	0.305076719
nan	nan	81.58	0.309079139
nan	nan	81.6	0.314744745
nan	nan	81.62	0.329657135
nan	nan	81.64	0.332844451
nan	nan	81.66	0.341675441
nan	nan	81.68	0.339901168
nan	nan	81.7	0.354987718
nan	nan	81.72	0.357672262
nan	nan	81.74	0.361048468
nan	nan	81.76	0.361721579
nan	nan	81.78	0.365091451
nan	nan	81.8	0.372863811
nan	nan	81.82	0.379888253
nan	nan	81.84	0.380532765
nan	nan	81.86	0.386394803
nan	nan	81.88	0.391905098
nan	nan	81.9	0.401513745
nan	nan	81.92	0.398049735
nan	nan	81.94	0.401158731
nan	nan	81.96	0.406251073
nan	nan	81.98	0.414949216
nan	nan	82	0.424982992
nan	nan	82.02	0.422478233
nan	nan	82.04	0.433171259
nan	nan	82.06	0.440332914
nan	nan	82.08	0.448699084
nan	nan	82.1	0.457151259
nan	nan	82.12	0.46095588
nan	nan	82.14	0.466302447
nan	nan	82.16	0.47806934
nan	nan	82.18	0.478779316
nan	nan	82.2	0.493105582
nan	nan	82.22	0.492755382
nan	nan	82.24	0.504106652
nan	nan	82.26	0.505891651
nan	nan	82.28	0.510623237
nan	nan	82.3	0.515898396
nan	nan	82.32	0.513780174
nan	nan	82.34	0.522874509
nan	nan	82.36	0.516617853
nan	nan	82.38	0.516729947
nan	nan	82.4	0.518027588
nan	nan	82.42	0.526662764
nan	nan	82.44	0.531336698
nan	nan	82.46	0.535661763
nan	nan	82.48	0.532609689
nan	nan	82.5	0.543584899
nan	nan	82.52	0.537912702
nan	nan	82.54	0.550496206
nan	nan	82.56	0.558933625
nan	nan	82.58	0.564487305
nan	nan	82.6	0.567928213
nan	nan	82.62	0.57727901
nan	nan	82.64	0.593687436
nan	nan	82.66	0.597588278
nan	nan	82.68	0.610757048
nan	nan	82.7	0.614541128
nan	nan	82.72	0.630087398
nan	nan	82.74	0.628931056
nan	nan	82.76	0.630723198
nan	nan	82.78	0.633479258
nan	nan	82.8	0.644707505
nan	nan	82.82	0.634645866
nan	nan	82.84	0.638826794
nan	nan	82.86	0.632727481
nan	nan	82.88	0.630578122
nan	nan	82.9	0.633013898
nan	nan	82.92	0.628437819
nan	nan	82.94	0.623842682
nan	nan	82.96	0.621516728
nan	nan	82.98	0.618119094
nan	nan	83	0.615120701
nan	nan	83.02	0.61389077
nan	nan	83.04	0.610354318
nan	nan	83.06	0.610236154
nan	nan	83.08	0.610115937
nan	nan	83.1	0.61008497
nan	nan	83.12	0.604507675
nan	nan	83.14	0.61762065
nan	nan	83.16	0.610090615
nan	nan	83.18	0.609914628
nan	nan	83.2	0.620538651
nan	nan	83.22	0.620996374
nan	nan	83.24	0.622017468
nan	nan	83.26	0.613640561
nan	nan	83.28	0.609585694
nan	nan	83.3	0.614430467
nan	nan	83.32	0.61918813
nan	nan	83.34	0.609178322
nan	nan	83.36	0.612777226
nan	nan	83.38	0.613909099
nan	nan	83.4	0.601935828
nan	nan	83.42	0.600865475
nan	nan	83.44	0.591808234
nan	nan	83.46	0.582704592
nan	nan	83.48	0.58087948
nan	nan	83.5	0.570078528
nan	nan	83.52	0.54972416
nan	nan	83.54	0.549895446
nan	nan	83.56	0.547159006
nan	nan	83.58	0.543880152
nan	nan	83.6	0.543147953
nan	nan	83.62	0.533293848
nan	nan	83.64	0.520586651
nan	nan	83.66	0.520461649
nan	nan	83.68	0.509305476
nan	nan	83.7	0.496769731
nan	nan	83.72	0.494216938
nan	nan	83.74	0.486685289
nan	nan	83.76	0.48197175
nan	nan	83.78	0.478254313
nan	nan	83.8	0.478826009
nan	nan	83.82	0.478358141
nan	nan	83.84	0.481047644
nan	nan	83.86	0.467234805
nan	nan	83.88	0.468051084
nan	nan	83.9	0.459508667
nan	nan	83.92	0.451163794
nan	nan	83.94	0.447764099
nan	nan	83.96	0.444377719
nan	nan	83.98	0.435055718
nan	nan	84	0.423674888
nan	nan	84.02	0.425474479
nan	nan	84.04	0.421209926
nan	nan	84.06	0.408895792
nan	nan	84.08	0.399180299
nan	nan	84.1	0.394566453
nan	nan	84.12	0.369856955
nan	nan	84.14	0.363888032
nan	nan	84.16	0.349716955
nan	nan	84.18	0.342786645
nan	nan	84.2	0.326315508
nan	nan	84.22	0.32051277
nan	nan	84.24	0.313316594
nan	nan	84.26	0.299603141
nan	nan	84.28	0.287239816
nan	nan	84.3	0.288032238
nan	nan	84.32	0.277013286
nan	nan	84.34	0.27107153
nan	nan	84.36	0.259380828
nan	nan	84.38	0.251009571
nan	nan	84.4	0.244744281
nan	nan	84.42	0.231197753
nan	nan	84.44	0.236794141
nan	nan	84.46	0.22798538
nan	nan	84.48	0.214686755
nan	nan	84.5	0.208946147
nan	nan	84.52	0.209049768
nan	nan	84.54	0.200879653
nan	nan	84.56	0.187109028
nan	nan	84.58	0.184035641
nan	nan	84.6	0.178666197
nan	nan	84.62	0.171130147
nan	nan	84.64	0.160820908
nan	nan	84.66	0.146767151
nan	nan	84.68	0.143890869
nan	nan	84.7	0.141141438
nan	nan	84.72	0.130188065
nan	nan	84.74	0.121464675
nan	nan	84.76	0.114499514
nan	nan	84.78	0.105813741
nan	nan	84.8	0.098655404
nan	nan	84.82	0.088385952
nan	nan	84.84	0.077694821
nan	nan	84.86	0.070721033
nan	nan	84.88	0.062650923
nan	nan	84.9	0.052884408
nan	nan	84.92	0.050963645
nan	nan	84.94	0.034148214
nan	nan	84.96	0.030795322
nan	nan	84.98	0.015092606
nan	nan	85	0.011949408
nan	nan	85.02	-0.007266849
nan	nan	85.04	-0.016621076
nan	nan	85.06	-0.02517411
nan	nan	85.08	-0.035072841
nan	nan	85.1	-0.052877577
nan	nan	85.12	-0.055464133
nan	nan	85.14	-0.067932306
nan	nan	85.16	-0.079605875
nan	nan	85.18	-0.088923774
nan	nan	85.2	-0.095078572
nan	nan	85.22	-0.105163095
nan	nan	85.24	-0.122472175
nan	nan	85.26	-0.128118717
nan	nan	85.28	-0.136808432
nan	nan	85.3	-0.140045139
nan	nan	85.32	-0.156599606
nan	nan	85.34	-0.157918362
nan	nan	85.36	-0.157918484
nan	nan	85.38	-0.169906194
nan	nan	85.4	-0.175774663
nan	nan	85.42	-0.184277333
nan	nan	85.44	-0.190767308
nan	nan	85.46	-0.200020444
nan	nan	85.48	-0.206799369
nan	nan	85.5	-0.2148943
nan	nan	85.52	-0.223250474
nan	nan	85.54	-0.236662434
nan	nan	85.56	-0.246430673
nan	nan	85.58	-0.252304527
nan	nan	85.6	-0.261476445
nan	nan	85.62	-0.274523787
nan	nan	85.64	-0.281963218
nan	nan	85.66	-0.286138768
nan	nan	85.68	-0.299490177
nan	nan	85.7	-0.307769126
nan	nan	85.72	-0.320563328
nan	nan	85.74	-0.327465202
nan	nan	85.76	-0.335953078
nan	nan	85.78	-0.329637196
nan	nan	85.8	-0.343474208
nan	nan	85.82	-0.353745206
nan	nan	85.84	-0.361419963
nan	nan	85.86	-0.3608669
nan	nan	85.88	-0.364352564
nan	nan	85.9	-0.368213625
nan	nan	85.92	-0.371023426
nan	nan	85.94	-0.374443479
nan	nan	85.96	-0.378371067
nan	nan	85.98	-0.383146519
nan	nan	86	-0.393270463
nan	nan	86.02	-0.395953222
nan	nan	86.04	-0.396493261
nan	nan	86.06	-0.397333779
nan	nan	86.08	-0.403868994
nan	nan	86.1	-0.424632085
nan	nan	86.12	-0.423784007
nan	nan	86.14	-0.428510556
nan	nan	86.16	-0.432933904
nan	nan	86.18	-0.444382723
nan	nan	86.2	-0.447607065
nan	nan	86.22	-0.459215757
nan	nan	86.24	-0.467515694
nan	nan	86.26	-0.470055678
nan	nan	86.28	-0.476206371
nan	nan	86.3	-0.486384296
nan	nan	86.32	-0.486585334
nan	nan	86.34	-0.493432798
nan	nan	86.36	-0.499916761
nan	nan	86.38	-0.497038131
nan	nan	86.4	-0.504571133
nan	nan	86.42	-0.500815096
nan	nan	86.44	-0.498505967
nan	nan	86.46	-0.500351416
nan	nan	86.48	-0.506773315
nan	nan	86.5	-0.503585024
nan	nan	86.52	-0.501894066
nan	nan	86.54	-0.500484934
nan	nan	86.56	-0.502943601
nan	nan	86.58	-0.501621656
nan	nan	86.6	-0.495452152
nan	nan	86.62	-0.494475472
nan	nan	86.64	-0.498876709
nan	nan	86.66	-0.488494732
nan	nan	86.68	-0.487142055
nan	nan	86.7	-0.488029404
nan	nan	86.72	-0.482147781
nan	nan	86.74	-0.480673651
nan	nan	86.76	-0.480865021
nan	nan	86.78	-0.478816755
nan	nan	86.8	-0.473066426
nan	nan	86.82	-0.471111934
nan	nan	86.84	-0.469087754
nan	nan	86.86	-0.46799691
nan	nan	86.88	-0.461678814
nan	nan	86.9	-0.454500057
nan	nan	86.92	-0.457923058
nan	nan	86.94	-0.454754365
nan	nan	86.96	-0.44945339
nan	nan	86.98	-0.451336441
nan	nan	87	-0.449380206
nan	nan	87.02	-0.445744554
nan	nan	87.04	-0.446058485
nan	nan	87.06	-0.438528004
nan	nan	87.08	-0.439178602
nan	nan	87.1	-0.435777208
nan	nan	87.12	-0.433200758
nan	nan	87.14	-0.427940243
nan	nan	87.16	-0.426068616
nan	nan	87.18	-0.427014075
nan	nan	87.2	-0.418336396
nan	nan	87.22	-0.419403611
nan	nan	87.24	-0.414880717
nan	nan	87.26	-0.414838332
nan	nan	87.28	-0.405108524
nan	nan	87.3	-0.405838621
nan	nan	87.32	-0.393113096
nan	nan	87.34	-0.393588064
nan	nan	87.36	-0.387102727
nan	nan	87.38	-0.389020851
nan	nan	87.4	-0.378491165
nan	nan	87.42	-0.369468334
nan	nan	87.44	-0.362927852
nan	nan	87.46	-0.358183555
nan	nan	87.48	-0.352009674
nan	nan	87.5	-0.350110484
nan	nan	87.52	-0.344445624
nan	nan	87.54	-0.34006727
nan	nan	87.56	-0.332691059
nan	nan	87.58	-0.320577957
nan	nan	87.6	-0.321139111
nan	nan	87.62	-0.313355794
nan	nan	87.64	-0.311144521
nan	nan	87.66	-0.30667567
nan	nan	87.68	-0.300740263
nan	nan	87.7	-0.294800766
nan	nan	87.72	-0.29188181
nan	nan	87.74	-0.286029458
nan	nan	87.76	-0.286566398
nan	nan	87.78	-0.279326229
nan	nan	87.8	-0.275268954
nan	nan	87.82	-0.266030516
nan	nan	87.84	-0.263851026
nan	nan	87.86	-0.263333424
nan	nan	87.88	-0.257852127
nan	nan	87.9	-0.25675973
nan	nan	87.92	-0.2491672
nan	nan	87.94	-0.241987408
nan	nan	87.96	-0.233218298
nan	nan	87.98	-0.222987261
nan	nan	88	-0.221080189
nan	nan	88.02	-0.215888098
nan	nan	88.04	-0.205002019
nan	nan	88.06	-0.199635994
nan	nan	88.08	-0.189673122
nan	nan	88.1	-0.188897546
nan	nan	88.12	-0.180305241
nan	nan	88.14	-0.166498961
nan	nan	88.16	-0.161622292
nan	nan	88.18	-0.154503814
nan	nan	88.2	-0.147531808
nan	nan	88.22	-0.13876995
nan	nan	88.24	-0.127642697
nan	nan	88.26	-0.121895849
nan	nan	88.28	-0.118108674
nan	nan	88.3	-0.117675252
nan	nan	88.32	-0.099571503
nan	nan	88.34	-0.096571
nan	nan	88.36	-0.092013138
nan	nan	88.38	-0.089874063
nan	nan	88.4	-0.074306642
nan	nan	88.42	-0.070395438
nan	nan	88.44	-0.054828204
nan	nan	88.46	-0.053950692
nan	nan	88.48	-0.044857783
nan	nan	88.5	-0.035988947
nan	nan	88.52	-0.023416789
nan	nan	88.54	-0.02056136
nan	nan	88.56	-0.010508524
nan	nan	88.58	-0.000192828
nan	nan	88.6	0.004343718
nan	nan	88.62	0.012410299
nan	nan	88.64	0.02165324
nan	nan	88.66	0.030619129
nan	nan	88.68	0.044217768
nan	nan	88.7	0.050047531
nan	nan	88.72	0.053330834
nan	nan	88.74	0.074247206
nan	nan	88.76	0.071394701
nan	nan	88.78	0.082540919
nan	nan	88.8	0.094571904
nan	nan	88.82	0.101615233
nan	nan	88.84	0.103943673
nan	nan	88.86	0.119121005
nan	nan	88.88	0.12874076
nan	nan	88.9	0.130640796
nan	nan	88.92	0.134229786
nan	nan	88.94	0.156603525
nan	nan	88.96	0.152982177
nan	nan	88.98	0.169565656
nan	nan	89	0.173780049
nan	nan	89.02	0.188707344
nan	nan	89.04	0.198381637
nan	nan	89.06	0.199413209
nan	nan	89.08	0.207831345
nan	nan	89.1	0.224455632
nan	nan	89.12	0.227469686
nan	nan	89.14	0.237786665
nan	nan	89.16	0.246601118
nan	nan	89.18	0.255636866
nan	nan	89.2	0.257339725
nan	nan	89.22	0.276147495
nan	nan	89.24	0.285863497
nan	nan	89.26	0.289221762
nan	nan	89.28	0.307707343
nan	nan	89.3	0.314124917
nan	nan	89.32	0.321856927
nan	nan	89.34	0.331920936
nan	nan	89.36	0.333787173
nan	nan	89.38	0.34656351
nan	nan	89.4	0.357975496
nan	nan	89.42	0.358648692
nan	nan	89.44	0.368312585
nan	nan	89.46	0.378470154
nan	nan	89.48	0.392055258
nan	nan	89.5	0.394770944
nan	nan	89.52	0.410210018
nan	nan	89.54	0.420024827
nan	nan	89.56	0.429667443
nan	nan	89.58	0.439918095
nan	nan	89.6	0.447679896
nan	nan	89.62	0.454604842
nan	nan	89.64	0.460825343
nan	nan	89.66	0.479349042
nan	nan	89.68	0.495116665
nan	nan	89.7	0.502787922
nan	nan	89.72	0.505281155
nan	nan	89.74	0.522529809
nan	nan	89.76	0.53539706
nan	nan	89.78	0.548204103
nan	nan	89.8	0.548316839
nan	nan	89.82	0.568123238
nan	nan	89.84	0.581824469
nan	nan	89.86	0.58287971
nan	nan	89.88	0.605569937
nan	nan	89.9	0.61449544
nan	nan	89.92	0.632101038
nan	nan	89.94	0.645058243
nan	nan	89.96	0.663797751
nan	nan	89.98	0.66801364
nan	nan	90	0.684641303
nan	nan	90.02	0.696145591
nan	nan	90.04	0.71582981
nan	nan	90.06	0.719658808
nan	nan	90.08	0.727996472
nan	nan	90.1	0.736866801
nan	nan	90.12	0.753649748
nan	nan	90.14	0.754460855
nan	nan	90.16	0.763895679
nan	nan	90.18	0.779047398
nan	nan	90.2	0.786041905
nan	nan	90.22	0.792047271
nan	nan	90.24	0.802469488
nan	nan	90.26	0.814347692
nan	nan	90.28	0.812346182
nan	nan	90.3	0.820969729
nan	nan	90.32	0.827516866
nan	nan	90.34	0.840995696
nan	nan	90.36	0.853409828
nan	nan	90.38	0.861935848
nan	nan	90.4	0.874798934
nan	nan	90.42	0.881418198
nan	nan	90.44	0.899375888
nan	nan	90.46	0.909639942
nan	nan	90.48	0.907958859
nan	nan	90.5	0.926571824
nan	nan	90.52	0.919063837
nan	nan	90.54	0.93563602
nan	nan	90.56	0.93192447
nan	nan	90.58	0.938237509
nan	nan	90.6	0.948444268
nan	nan	90.62	0.954525136
nan	nan	90.64	0.956016933
nan	nan	90.66	0.954639848
nan	nan	90.68	0.957696637
nan	nan	90.7	0.959732888
nan	nan	90.72	0.965768699
nan	nan	90.74	0.967168163
nan	nan	90.76	0.965788145
nan	nan	90.78	0.971738468
nan	nan	90.8	0.989417609
nan	nan	90.82	0.984330064
nan	nan	90.84	0.992548214
nan	nan	90.86	0.997830799
nan	nan	90.88	1.001944735
nan	nan	90.9	0.998832531
nan	nan	90.92	0.999738471
nan	nan	90.94	0.999440223
nan	nan	90.96	1.004295065
nan	nan	90.98	1.006567793
nan	nan	91	1.001891058
nan	nan	91.02	1.00779994
nan	nan	91.04	1.003697364
nan	nan	91.06	1.009949139
nan	nan	91.08	1.002696623
nan	nan	91.1	1.000029531
nan	nan	91.12	0.991632103
nan	nan	91.14	0.985331934
nan	nan	91.16	0.985643319
nan	nan	91.18	0.978648613
nan	nan	91.2	0.97058623
nan	nan	91.22	0.975494872
nan	nan	91.24	0.975779464
nan	nan	91.26	0.976378308
nan	nan	91.28	0.963026942
nan	nan	91.3	0.959264933
nan	nan	91.32	0.956246608
nan	nan	91.34	0.947848427
nan	nan	91.36	0.933193581
nan	nan	91.38	0.930729298
nan	nan	91.4	0.923037373
nan	nan	91.42	0.917664056
nan	nan	91.44	0.910015045
nan	nan	91.46	0.90235864
nan	nan	91.48	0.896800026
nan	nan	91.5	0.887149399
nan	nan	91.52	0.882583194
nan	nan	91.54	0.867515641
nan	nan	91.56	0.856608365
nan	nan	91.58	0.83990544
nan	nan	91.6	0.838395752
nan	nan	91.62	0.83159913
nan	nan	91.64	0.823757612
nan	nan	91.66	0.813517653
nan	nan	91.68	0.802368522
nan	nan	91.7	0.791760594
nan	nan	91.72	0.781598032
nan	nan	91.74	0.768889407
nan	nan	91.76	0.754276691
nan	nan	91.78	0.750595432
nan	nan	91.8	0.735818888
nan	nan	91.82	0.719377935
nan	nan	91.84	0.708863257
nan	nan	91.86	0.696740613
nan	nan	91.88	0.678382409
nan	nan	91.9	0.673887551
nan	nan	91.92	0.650554817
nan	nan	91.94	0.636884339
nan	nan	91.96	0.613374701
nan	nan	91.98	0.595781715
nan	nan	92	0.590776839
nan	nan	92.02	0.558725989
nan	nan	92.04	0.541840925
nan	nan	92.06	0.524137857
nan	nan	92.08	0.507255645
nan	nan	92.1	0.480152395
nan	nan	92.12	0.462963967
nan	nan	92.14	0.44159805
nan	nan	92.16	0.427462835
nan	nan	92.18	0.399027789
nan	nan	92.2	0.383959065
nan	nan	92.22	0.354441195
nan	nan	92.24	0.345907718
nan	nan	92.26	0.318810704
nan	nan	92.28	0.297531941
nan	nan	92.3	0.273972052
nan	nan	92.32	0.25100999
nan	nan	92.34	0.227801941
nan	nan	92.36	0.212477904
nan	nan	92.38	0.187734558
nan	nan	92.4	0.162337989
nan	nan	92.42	0.145211015
nan	nan	92.44	0.124894275
nan	nan	92.46	0.097057608
nan	nan	92.48	0.068201921
nan	nan	92.5	0.051118454
nan	nan	92.52	0.022624044
nan	nan	92.54	0.004238154
nan	nan	92.56	-0.032694454
nan	nan	92.58	-0.054225145
nan	nan	92.6	-0.069985657
nan	nan	92.62	-0.093695724
nan	nan	92.64	-0.119585426
nan	nan	92.66	-0.135722332
nan	nan	92.68	-0.167758419
nan	nan	92.7	-0.189749795
nan	nan	92.72	-0.221168325
nan	nan	92.74	-0.248400285
nan	nan	92.76	-0.272671902
nan	nan	92.78	-0.29963219
nan	nan	92.8	-0.320782515
nan	nan	92.82	-0.341974949
nan	nan	92.84	-0.367255439
nan	nan	92.86	-0.397420588
nan	nan	92.88	-0.414882876
nan	nan	92.9	-0.44175248
nan	nan	92.92	-0.464652842
nan	nan	92.94	-0.488458914
nan	nan	92.96	-0.520694449
nan	nan	92.98	-0.541241931
nan	nan	93	-0.562267144
nan	nan	93.02	-0.583581425
nan	nan	93.04	-0.598573107
nan	nan	93.06	-0.624789474
nan	nan	93.08	-0.652555362
nan	nan	93.1	-0.66897815
nan	nan	93.12	-0.694357995
nan	nan	93.14	-0.720881838
nan	nan	93.16	-0.742923003
nan	nan	93.18	-0.755005637
nan	nan	93.2	-0.787157492
nan	nan	93.22	-0.814182599
nan	nan	93.24	-0.83367849
nan	nan	93.26	-0.860940042
nan	nan	93.28	-0.879904685
nan	nan	93.3	-0.903528172
nan	nan	93.32	-0.928459404
nan	nan	93.34	-0.958798691
nan	nan	93.36	-0.977903099
nan	nan	93.38	-1.000177084
nan	nan	93.4	-1.010110017
nan	nan	93.42	-1.028873643
nan	nan	93.44	-1.055853498
nan	nan	93.46	-1.065781513
nan	nan	93.48	-1.083687957
nan	nan	93.5	-1.105510958
nan	nan	93.52	-1.118379334
nan	nan	93.54	-1.129414426
nan	nan	93.56	-1.154926033
nan	nan	93.58	-1.162560193
nan	nan	93.6	-1.179394851
nan	nan	93.62	-1.19317295
nan	nan	93.64	-1.205534404
nan	nan	93.66	-1.215814333
nan	nan	93.68	-1.22653173
nan	nan	93.7	-1.235589238
nan	nan	93.72	-1.258160487
nan	nan	93.74	-1.262222263
nan	nan	93.76	-1.262815975
nan	nan	93.78	-1.285647934
nan	nan	93.8	-1.283471058
nan	nan	93.82	-1.296905203
nan	nan	93.84	-1.301833678
nan	nan	93.86	-1.311544687
nan	nan	93.88	-1.323403693
nan	nan	93.9	-1.33067652
nan	nan	93.92	-1.336135182
nan	nan	93.94	-1.345009066
nan	nan	93.96	-1.348369108
nan	nan	93.98	-1.355070162
nan	nan	94	-1.360257338
nan	nan	94.02	-1.363300604
nan	nan	94.04	-1.365617184
nan	nan	94.06	-1.370784499
nan	nan	94.08	-1.375591387
nan	nan	94.1	-1.371015629
nan	nan	94.12	-1.37947521
nan	nan	94.14	-1.377936672
nan	nan	94.16	-1.381593472
nan	nan	94.18	-1.383676796
nan	nan	94.2	-1.378363339
nan	nan	94.22	-1.388066211
nan	nan	94.24	-1.389165324
nan	nan	94.26	-1.381276037
nan	nan	94.28	-1.386300849
nan	nan	94.3	-1.379869143
nan	nan	94.32	-1.38096959
nan	nan	94.34	-1.382268978
nan	nan	94.36	-1.379020757
nan	nan	94.38	-1.381618585
nan	nan	94.4	-1.387145289
nan	nan	94.42	-1.379910085
nan	nan	94.44	-1.373779354
nan	nan	94.46	-1.376512253
nan	nan	94.48	-1.367994701
nan	nan	94.5	-1.37077286
nan	nan	94.52	-1.361772069
nan	nan	94.54	-1.351785582
nan	nan	94.56	-1.344564318
nan	nan	94.58	-1.35448836
nan	nan	94.6	-1.341194173
nan	nan	94.62	-1.333409155
nan	nan	94.64	-1.324119254
nan	nan	94.66	-1.310596405
nan	nan	94.68	-1.294409777
nan	nan	94.7	-1.291392789
nan	nan	94.72	-1.271901983
nan	nan	94.74	-1.269258881
nan	nan	94.76	-1.266183721
nan	nan	94.78	-1.256007826
nan	nan	94.8	-1.246560496
nan	nan	94.82	-1.22273081
nan	nan	94.84	-1.214942966
nan	nan	94.86	-1.199304833
nan	nan	94.88	-1.179933104
nan	nan	94.9	-1.168220053
nan	nan	94.92	-1.155964483
nan	nan	94.94	-1.151189823
nan	nan	94.96	-1.145780134
nan	nan	94.98	-1.137477467
nan	nan	95	-1.143830482
nan	nan	95.02	-1.128058229
nan	nan	95.04	-1.128810591
nan	nan	95.06	-1.115880465
nan	nan	95.08	-1.110453363
nan	nan	95.1	-1.096392204
nan	nan	95.12	-1.092053356
nan	nan	95.14	-1.084853029
nan	nan	95.16	-1.080867593
nan	nan	95.18	-1.069503506
nan	nan	95.2	-1.069675404
nan	nan	95.22	-1.051653414
nan	nan	95.24	-1.051081316
nan	nan	95.26	-1.03869056
nan	nan	95.28	-1.04050329
nan	nan	95.3	-1.030439597
nan	nan	95.32	-1.016133274
nan	nan	95.34	-1.014461357
nan	nan	95.36	-1.008216074
nan	nan	95.38	-1.013120942
nan	nan	95.4	-1.005864304
nan	nan	95.42	-1.020474043
nan	nan	95.44	-1.012888787
nan	nan	95.46	-1.022813318
nan	nan	95.48	-1.022654543
nan	nan	95.5	-1.032473159
nan	nan	95.52	-1.042164703
nan	nan	95.54	-1.053279419
nan	nan	95.56	-1.061313144
nan	nan	95.58	-1.077445148
nan	nan	95.6	-1.081441359
nan	nan	95.62	-1.101954127
nan	nan	95.64	-1.110451718
nan	nan	95.66	-1.119937719
nan	nan	95.68	-1.128501995
nan	nan	95.7	-1.142416983
nan	nan	95.72	-1.144783292
nan	nan	95.74	-1.150216579
nan	nan	95.76	-1.168052544
nan	nan	95.78	-1.175803518
nan	nan	95.8	-1.192162614
nan	nan	95.82	-1.20454137
nan	nan	95.84	-1.213304683
nan	nan	95.86	-1.225455634
nan	nan	95.88	-1.23298025
nan	nan	95.9	-1.243457709
nan	nan	95.92	-1.248396045
nan	nan	95.94	-1.251035996
nan	nan	95.96	-1.260794528
nan	nan	95.98	-1.260251162
nan	nan	96	-1.263064204
nan	nan	96.02	-1.254031347
nan	nan	96.04	-1.253751239
nan	nan	96.06	-1.243542501
nan	nan	96.08	-1.235578222
nan	nan	96.1	-1.222316443
nan	nan	96.12	-1.205974785
nan	nan	96.14	-1.189579243
nan	nan	96.16	-1.16930696
nan	nan	96.18	-1.150132543
nan	nan	96.2	-1.12823333
nan	nan	96.22	-1.099748234
nan	nan	96.24	-1.076453668
nan	nan	96.26	-1.057311859
nan	nan	96.28	-1.040767836
nan	nan	96.3	-1.024128423
nan	nan	96.32	-1.011321072
nan	nan	96.34	-0.993973266
nan	nan	96.36	-0.991949019
nan	nan	96.38	-0.980092619
nan	nan	96.4	-0.964119396
nan	nan	96.42	-0.956772531
nan	nan	96.44	-0.947228407
nan	nan	96.46	-0.935878396
nan	nan	96.48	-0.925981037
nan	nan	96.5	-0.916403736
nan	nan	96.52	-0.913763207
nan	nan	96.54	-0.895501247
nan	nan	96.56	-0.875478334
nan	nan	96.58	-0.848516008
nan	nan	96.6	-0.814144921
nan	nan	96.62	-0.770610298
nan	nan	96.64	-0.709364855
nan	nan	96.66	-0.666552826
nan	nan	96.68	-0.595115292
nan	nan	96.7	-0.522032847
nan	nan	96.72	-0.445376036
nan	nan	96.74	-0.356006455
nan	nan	96.76	-0.246516142
nan	nan	96.78	-0.1392721
nan	nan	96.8	-0.009174586
nan	nan	96.82	0.143306382
nan	nan	96.84	0.329646037
nan	nan	96.86	0.490282214
nan	nan	96.88	0.680329178
nan	nan	96.9	0.879526619
nan	nan	96.92	1.098536588
nan	nan	96.94	1.323456719
nan	nan	96.96	1.510148101
nan	nan	96.98	1.941883429
nan	nan	97	2.275882965
nan	nan	97.02	2.577237032
nan	nan	97.04	2.593004744
nan	nan	97.06	2.667807269
nan	nan	97.08	2.588851449
nan	nan	97.1	2.895228749
nan	nan	97.12	2.934501
nan	nan	97.14	2.872231417
nan	nan	97.16	2.787502634
nan	nan	97.18	2.764266073
nan	nan	97.2	2.471210566
nan	nan	97.22	2.478750443
nan	nan	97.24	2.157098196
nan	nan	97.26	2.223061164
nan	nan	97.28	1.917003336
nan	nan	97.3	1.136077685
nan	nan	97.32	-0.253927731
nan	nan	97.34	-0.600379275
nan	nan	97.36	0.480521882
nan	nan	97.38	-1.433051112
nan	nan	97.4	0.454567826
nan	nan	97.42	2.121763356
nan	nan	97.44	1.962753453
nan	nan	97.46	2.914786811
nan	nan	97.48	2.632002751
nan	nan	97.5	1.631554801
nan	nan	97.52	-1.015622396
nan	nan	97.54	3.35963479
nan	nan	97.56	0.597705509
nan	nan	97.58	3.217676323
nan	nan	97.6	1.321954253
nan	nan	97.62	1.928323295
nan	nan	97.64	2.687737521
nan	nan	97.66	2.084064904
nan	nan	97.68	2.165203707
nan	nan	97.7	2.201512926
nan	nan	97.72	1.44733354
nan	nan	97.74	1.347175827
nan	nan	97.76	-0.322534028
nan	nan	97.78	1.053435662
nan	nan	97.8	0.093515076
nan	nan	97.82	-0.200883993
nan	nan	97.84	-0.833231719
nan	nan	97.86	0.146316001
nan	nan	97.88	0.752856684
nan	nan	97.9	-0.789487308
nan	nan	97.92	-1.164775991
nan	nan	97.94	-0.662390878
nan	nan	97.96	-0.550687888
nan	nan	97.98	-0.118369078
nan	nan	98	-1.07144906
nan	nan	98.02	-1.350857107
nan	nan	98.04	-1.332008316
nan	nan	98.06	1.055308322
nan	nan	98.08	-1.685718717
nan	nan	98.1	-1.112915955
nan	nan	98.12	-0.832035274
nan	nan	98.14	-0.460191432
nan	nan	98.16	-0.784096974
nan	nan	98.18	-3.381049555
nan	nan	98.2	0.038616305
nan	nan	98.22	-1.410270056
nan	nan	98.24	0.828859485
nan	nan	98.26	0.404089484
nan	nan	98.28	-2.255666543
nan	nan	98.3	-4.784915923
nan	nan	98.32	-2.123052369
nan	nan	98.34	-2.1247067
nan	nan	98.36	-0.068971593
nan	nan	98.38	-1.9727354
nan	nan	98.4	-2.32291898
nan	nan	98.42	-1.563636012
nan	nan	98.44	0.933769674
nan	nan	98.46	1.892176631
nan	nan	98.48	2.20687048
nan	nan	98.5	2.50936245
nan	nan	98.52	1.543053006
nan	nan	98.54	2.136436474
nan	nan	98.56	1.483983671
nan	nan	98.58	1.625365173
nan	nan	98.6	1.513037135
nan	nan	98.62	1.894256459
nan	nan	98.64	1.362712996
nan	nan	98.66	1.460735964
nan	nan	98.68	1.349978997
nan	nan	98.7	0.924235217
nan	nan	98.72	1.257950431
nan	nan	98.74	0.533359814
nan	nan	98.76	0.536365437
nan	nan	98.78	0.382072553
nan	nan	98.8	0.105386361
nan	nan	98.82	-1.324807622
nan	nan	98.84	-1.947483782
nan	nan	98.86	-2.047912946
nan	nan	98.88	-2.361899745
nan	nan	98.9	0.490745179
nan	nan	98.92	-0.235224459
nan	nan	98.94	0.56938534
nan	nan	98.96	-1.577087524
nan	nan	98.98	-1.388032727
nan	nan	99	-0.290736239
nan	nan	99.02	-0.00483017
nan	nan	99.04	0.155157944
nan	nan	99.06	-0.325372049
nan	nan	99.08	0.296985594
nan	nan	99.1	0.032142146
nan	nan	99.12	0.160975567
nan	nan	99.14	-0.526827995
nan	nan	99.16	-1.708507238


==> Data/phase_u4.txt <==
X1	Y1	X2	Y2
0	0	0.62	1.495788249
0.02	0	0.64	1.369502007
0.04	0	0.66	1.122077834
0.06	0	0.68	0.991231007
0.08	0	0.7	0.740035478
0.1	0	0.72	0.798051946
0.12	0	0.74	1.085877348
0.14	0	0.76	1.081587033
0.16	0	0.78	1.160415551
0.18	0	0.8	1.315352835
0.2	0	0.82	1.007238916
0.22	0	0.84	0.946134697
0.24	0	0.86	0.729908579
0.26	0	0.88	0.891194061
0.28	0	0.9	0.581826039
0.3	0	0.92	1.268477278
0.32	0	0.94	2.007160035
0.34	0	0.96	2.03953626
0.36	0	0.98	3.687212818
0.38	0	1	3.852368595
0.4	0	1.02	3.997862383
0.42	0	1.04	3.529358876
0.44	0	1.06	2.458340878
0.46	0	1.08	-1.240980415
0.48	0	1.1	-1.911983268
0.5	0	1.12	-0.983080898
0.52	0	5.32	-3.904092554
0.54	0	5.34	-3.81016423
0.56	0	5.36	-3.859010203
0.58	0	5.38	-3.641744191
0.6	0	5.4	-3.775521033
1.14	0	5.42	-3.920063875
1.16	0	5.44	-4.08843341
1.18	0	5.46	-3.488051589
1.2	0	5.48	-3.657639936
1.22	0	5.5	-3.54557405
1.24	0	5.52	-3.26318504
1.26	0	5.54	-3.255589123
1.28	0	5.56	-2.995095494
1.3	0	5.58	-3.02279234
1.32	0	5.6	-2.517114434
1.34	0	5.62	-2.40183013
1.36	0	5.64	-2.401436254
1.38	0	5.66	-2.226459338
1.4	0	5.68	-2.019034643
1.42	0	5.7	-1.855009649
1.44	0	5.72	-1.720857736
1.46	0	5.74	-1.5907686
1.48	0	5.76	-1.462929684
1.5	0	5.78	-1.351844294
1.52	0	5.8	-1.239448229
1.54	0	5.82	-1.144370966
1.56	0	5.84	-1.058553407
1.58	0	5.86	-0.98247569
1.6	0	5.88	-0.918881023
1.62	0	5.9	-0.86240711
1.64	0	5.92	-0.825978623
1.66	0	5.94	-0.789176502
1.68	0	5.96	-0.758283716
1.7	0	5.98	-0.740025488
1.72	0	6	-0.719770532
1.74	0	6.02	-0.712605568
1.76	0	6.04	-0.705657509
1.78	0	6.06	-0.69744774
1.8	0	6.08	-0.700439016
1.82	0	6.1	-0.705369124
1.84	0	6.12	-0.712570491
1.86	0	6.14	-0.725115982
1.88	0	6.16	-0.732871515
1.9	0	6.18	-0.747712196
1.92	0	6.2	-0.759718371
1.94	0	6.22	-0.779091213
1.96	0	6.24	-0.787509365
1.98	0	6.26	-0.806285177
2	0	6.28	-0.821287852
2.02	0	6.3	-0.838856345
2.04	0	6.32	-0.869581456
2.06	0	6.34	-0.889016016
2.08	0	6.36	-0.905149377
2.1	0	6.38	-0.934977087
2.12	0	6.4	-0.957398232
2.14	0	6.42	-0.974865348
2.16	0	6.44	-0.998558455
2.18	0	6.46	-1.016245001
2.2	0	6.48	-1.038953645
2.22	0	6.5	-1.052650035
2.24	0	6.52	-1.075533989
2.26	0	6.54	-1.087634186
2.28	0	6.56	-1.115745079
2.3	0	6.58	-1.133258032
2.32	0	6.6	-1.156349046
2.34	0	6.62	-1.187152738
2.36	0	6.64	-1.214026377
2.38	0	6.66	-1.239751018
2.4	0	6.68	-1.275505768
2.42	0	6.7	-1.301948084
2.44	0	6.72	-1.334961129
2.46	0	6.74	-1.379557159
2.48	0	6.76	-1.420865048
2.5	0	6.78	-1.471038211
2.52	0	6.8	-1.530282109
2.54	0	6.82	-1.579846575
2.56	0	6.84	-1.63562461
2.58	0	6.86	-1.693091341
2.6	0	6.88	-1.741552119
2.62	0	6.9	-1.796650781
2.64	0	6.92	-1.856317959
2.66	0	6.94	-1.920960898
2.68	0	6.96	-1.993165413
2.7	0	6.98	-2.096020608
2.72	0	7	-2.176941755
2.74	0	7.02	-2.253304319
2.76	0	7.04	-2.305585445
2.78	0	7.06	-2.341044827
2.8	0	7.08	-2.404653819
2.82	0	7.1	-2.493374648
2.84	0	7.12	-2.596244673
2.86	0	7.14	-2.719769161
2.88	0	7.16	-2.789351198
2.9	0	7.18	-2.835575016
2.92	0	7.2	-2.912904501
2.94	0	7.22	-3.038341632
2.96	0	7.24	-3.191438812
2.98	0	7.26	-3.299200597
3	0	7.28	-3.317127908
3.02	0	7.3	-3.296554507
3.04	0	7.32	-3.37951565
3.06	0	7.34	-3.523832819
3.08	0	7.36	-3.645460994
3.1	0	7.38	-3.719843012
3.12	0	7.4	-3.79027757
3.14	0	7.42	-3.894656704
3.16	0	7.44	-3.933297898
3.18	0	7.46	-3.878561817
3.2	0	7.48	-3.942815972
3.22	0	7.5	-4.151137295
3.24	0	7.52	-4.260135449
3.26	0	7.54	-4.240071154
3.28	0	7.56	-4.184374416
3.3	0	7.58	-4.191027646
3.32	0	7.6	-4.304520763
3.34	0	7.62	-4.423964275
3.36	0	7.64	-4.407573615
3.38	0	7.66	-4.335725986
3.4	0	7.68	-4.361704087
3.42	0	7.7	-4.466791189
3.44	0	7.72	-4.492051862
3.46	0	7.74	-4.453708269
3.48	0	7.76	-4.400706506
3.5	0	7.78	-4.434797671
3.52	0	7.8	-4.525792073
3.54	0	7.82	-4.441680171
3.56	0	7.84	-4.358029771
3.58	0	7.86	-4.455348521
3.6	0	7.88	-4.44483397
3.62	0	7.9	-4.320093879
3.64	0	7.92	-4.377965314
3.66	0	7.94	-4.406513744
3.68	0	7.96	-4.297240103
3.7	0	7.98	-4.35654899
3.72	0	8	-4.307296558
3.74	0	8.02	-4.266307893
3.76	0	8.04	-4.339195614
3.78	0	8.06	-4.277406812
3.8	0	8.08	-4.20108816
3.82	0	8.1	-4.319683781
3.84	0	8.12	-4.221074009
3.86	0	8.14	-4.163384785
3.88	0	8.16	-4.326811596
3.9	0	8.18	-4.201756531
3.92	0	8.2	-4.156878477
3.94	0	8.22	-4.316968405
3.96	0	8.24	-4.193296454
3.98	0	8.26	-4.167665961
4	0	8.28	-4.32043414
4.02	0	8.3	-4.17306796
4.04	0	8.32	-4.185704301
4.06	0	8.34	-4.280225423
4.08	0	8.36	-4.184948181
4.1	0	8.38	-4.202223154
4.12	0	8.4	-4.321024891
4.14	0	8.42	-4.203603143
4.16	0	8.44	-4.258097305
4.18	0	8.46	-4.308732239
4.2	0	8.48	-4.213279253
4.22	0	8.5	-4.265885231
4.24	0	8.52	-4.347631578
4.26	0	8.54	-4.234005772
4.28	0	8.56	-4.28170344
4.3	0	8.58	-4.299041527
4.32	0	8.6	-4.214834706
4.34	0	8.62	-4.285103881
4.36	0	8.64	-4.329245785
4.38	0	8.66	-4.252830843
4.4	0	8.68	-4.315458902
4.42	0	8.7	-4.310115811
4.44	0	8.72	-4.214137241
4.46	0	8.74	-4.272519491
4.48	0	8.76	-4.292165428
4.5	0	8.78	-4.22686403
4.52	0	8.8	-4.26555344
4.54	0	8.82	-4.25601938
4.56	0	8.84	-4.186022362
4.58	0	8.86	-4.229351748
4.6	0	8.88	-4.234970898
4.62	0	8.9	-4.18580267
4.64	0	8.92	-4.228176889
4.66	0	8.94	-4.131979102
4.68	0	8.96	-4.062826143
4.7	0	8.98	-4.093659395
4.72	0	9	-3.994759562
4.74	0	9.02	-3.95918978
4.76	0	9.04	-3.935146111
4.78	0	9.06	-3.884672367
4.8	0	9.08	-3.73454553
4.82	0	9.1	-3.699219394
4.84	0	9.12	-3.592314835
4.86	0	9.14	-3.46176662
4.88	0	9.16	-3.417725186
4.9	0	9.18	-3.270152063
4.92	0	9.2	-3.121103015
4.94	0	9.22	-3.050708743
4.96	0	9.24	-2.783147008
4.98	0	9.26	-2.726833403
5	0	9.28	-2.529740538
5.02	0	9.3	-2.284189407
5.04	0	9.32	-2.08964043
5.06	0	9.34	-1.722286116
5.08	0	9.36	-1.421403854
5.1	0	9.38	-0.973550316
5.12	0	9.4	-0.638762392
5.14	0	9.42	-0.109970858
5.16	0	9.44	0.4256675
5.18	0	9.46	1.045465662
5.2	0	9.48	1.679258392
5.22	0	9.5	2.410727957
5.24	0	9.52	3.250177514
5.26	0	9.54	4.088356801
5.28	0	9.56	4.94121063
5.3	0	9.58	5.858918557
97.96	0	9.6	6.475976928
97.98	0	9.62	7.599541675
98	0	9.64	7.848272133
98.02	0	9.66	9.019048079
98.04	0	9.68	8.881510187
98.06	0	9.7	10.13574438
98.08	0	9.72	9.969232067
98.1	0	9.74	11.01005561
98.12	0	9.76	10.78360635
98.14	0	9.78	11.71641219
98.16	0	9.8	11.65198063
98.18	0	9.82	12.22390126
98.2	0	9.84	12.34856596
98.22	0	9.86	12.63605451
98.24	0	9.88	12.85990318
98.26	0	9.9	12.91641514
98.28	0	9.92	13.32350909
98.3	0	9.94	13.1750037
98.32	0	9.96	13.71982282
98.34	0	9.98	13.35729514
98.36	0	10	13.97947281
98.38	0	10.02	13.4671561
98.4	0	10.04	14.20090961
98.42	0	10.06	13.6163041
98.44	0	10.08	14.31903277
98.46	0	10.1	13.71038538
98.48	0	10.12	14.40059609
98.5	0	10.14	13.85245874
98.52	0	10.16	14.38703924
98.54	0	10.18	13.95978878
98.56	0	10.2	14.42584723
98.58	0	10.22	14.1477721
98.6	0	10.24	14.33321104
98.62	0	10.26	14.26703077
98.64	0	10.28	14.23133132
98.66	0	10.3	14.3929233
98.68	0	10.32	14.15561588
98.7	0	10.34	14.46394232
98.72	0	10.36	14.12695658
98.74	0	10.38	14.50450875
98.76	0	10.4	14.11303961
98.78	0	10.42	14.49393013
98.8	0	10.44	14.09411312
98.82	0	10.46	14.43572211
98.84	0	10.48	14.10706344
98.86	0	10.5	14.34199412
98.88	0	10.52	14.13659722
98.9	0	10.54	14.22404736
98.92	0	10.56	14.16355386
98.94	0	10.58	14.19176406
98.96	0	10.6	14.17694038
98.98	0	10.62	14.05155895
99	0	10.64	14.16557205
99.02	0	10.66	14.09324951
99.04	0	10.68	14.11339866
99.08	0	10.7	14.02051009
99.1	0	10.72	14.04391111
99.12	0	10.74	14.09014325
99.14	0	10.76	13.97236002
99.16	0	10.78	14.128601
99.18	0	10.8	13.90909759
99.2	0	10.82	14.24434731
99.22	0	10.84	13.83635951
99.24	0	10.86	14.2694422
99.26	0	10.88	13.8445812
99.28	0	10.9	14.27796895
99.3	0	10.92	13.88976079
99.32	0	10.94	14.33615316
99.34	0	10.96	13.95444635
99.36	0	10.98	14.31439174
99.38	0	11	14.0722107
99.4	0	11.02	14.27044687
99.42	0	11.04	14.21136383
99.44	0	11.06	14.26897287
99.46	0	11.08	14.35067401
99.48	0	11.1	14.2071876
99.5	0	11.12	14.42719705
99.52	0	11.14	14.24264241
99.54	0	11.16	14.52019758
99.56	0	11.18	14.2547364
99.58	0	11.2	14.54099443
99.6	0	11.22	14.30251656
99.62	0	11.24	14.56129729
99.64	0	11.26	14.39490651
99.66	0	11.28	14.57529123
99.68	0	11.3	14.44834765
99.7	0	11.32	14.54945642
99.72	0	11.34	14.52931837
99.74	0	11.36	14.55162594
99.76	0	11.38	14.53657894
99.78	0	11.4	14.53617868
99.8	0	11.42	14.55684268
99.82	0	11.44	14.56758414
99.84	0	11.46	14.48956301
nan	nan	11.48	14.55790245
nan	nan	11.5	14.45830116
nan	nan	11.52	14.56990026
nan	nan	11.54	14.41215146
nan	nan	11.56	14.50935207
nan	nan	11.58	14.3165206
nan	nan	11.6	14.48412517
nan	nan	11.62	14.32170725
nan	nan	11.64	14.37658535
nan	nan	11.66	14.30282057
nan	nan	11.68	14.31406883
nan	nan	11.7	14.29432833
nan	nan	11.72	14.12398697
nan	nan	11.74	14.29843955
nan	nan	11.76	13.97995853
nan	nan	11.78	14.19480186
nan	nan	11.8	13.74502333
nan	nan	11.82	14.12886747
nan	nan	11.84	13.60491895
nan	nan	11.86	14.03210495
nan	nan	11.88	13.4364947
nan	nan	11.9	13.88630905
nan	nan	11.92	13.28428539
nan	nan	11.94	13.63681468
nan	nan	11.96	13.13586092
nan	nan	11.98	13.30286026
nan	nan	12	12.95937339
nan	nan	12.02	12.938318
nan	nan	12.04	12.80971728
nan	nan	12.06	12.47219286
nan	nan	12.08	12.63148488
nan	nan	12.1	12.09087636
nan	nan	12.12	12.44969499
nan	nan	12.14	11.58507977
nan	nan	12.16	12.17341305
nan	nan	12.18	11.05470528
nan	nan	12.2	11.81032891
nan	nan	12.22	10.50029639
nan	nan	12.24	11.39327999
nan	nan	12.26	9.983310119
nan	nan	12.28	10.85081025
nan	nan	12.3	9.541861785
nan	nan	12.32	10.22167611
nan	nan	12.34	9.193324166
nan	nan	12.36	9.626698963
nan	nan	12.38	8.848853682
nan	nan	12.4	8.880835307
nan	nan	12.42	8.579625397
nan	nan	12.44	8.129141611
nan	nan	12.46	8.230494962
nan	nan	12.48	7.364165713
nan	nan	12.5	7.881258406
nan	nan	12.52	6.706202725
nan	nan	12.54	7.369911121
nan	nan	12.56	6.065218519
nan	nan	12.58	6.662972055
nan	nan	12.6	5.620736492
nan	nan	12.62	5.987753427
nan	nan	12.64	5.315450844
nan	nan	12.66	5.319952612
nan	nan	12.68	4.960569912
nan	nan	12.7	4.760425385
nan	nan	12.72	4.619757312
nan	nan	12.74	4.258239924
nan	nan	12.76	4.117336485
nan	nan	12.78	3.643001098
nan	nan	12.8	3.560101659
nan	nan	12.82	3.275011439
nan	nan	12.84	3.193613668
nan	nan	12.86	2.86410591
nan	nan	12.88	2.803056584
nan	nan	12.9	2.53732338
nan	nan	12.92	2.408902109
nan	nan	12.94	2.068661488
nan	nan	12.96	1.961945096
nan	nan	12.98	1.661217306
nan	nan	13	1.476682479
nan	nan	13.02	1.200101638
nan	nan	13.04	0.885756142
nan	nan	13.06	0.687231661
nan	nan	13.08	0.545427758
nan	nan	13.1	0.248609368
nan	nan	13.12	0.079175581
nan	nan	13.14	-0.160388014
nan	nan	13.16	-0.323807377
nan	nan	13.18	-0.485260661
nan	nan	13.2	-0.864957072
nan	nan	13.22	-0.919599584
nan	nan	13.24	-1.225219801
nan	nan	13.26	-1.261137335
nan	nan	13.28	-1.409239992
nan	nan	13.3	-1.676313087
nan	nan	13.32	-1.669220469
nan	nan	13.34	-1.992433424
nan	nan	13.36	-1.93568827
nan	nan	13.38	-2.112845354
nan	nan	13.4	-2.302457244
nan	nan	13.42	-2.339308306
nan	nan	13.44	-2.590394048
nan	nan	13.46	-2.559985986
nan	nan	13.48	-2.724048621
nan	nan	13.5	-2.784180042
nan	nan	13.52	-2.856264834
nan	nan	13.54	-2.969450573
nan	nan	13.56	-2.936799983
nan	nan	13.58	-3.136167406
nan	nan	13.6	-3.158286065
nan	nan	13.62	-3.222298266
nan	nan	13.64	-3.341783554
nan	nan	13.66	-3.301467641
nan	nan	13.68	-3.428420779
nan	nan	13.7	-3.503206852
nan	nan	13.72	-3.52769245
nan	nan	13.74	-3.621674339
nan	nan	13.76	-3.610057105
nan	nan	13.78	-3.635630647
nan	nan	13.8	-3.725704562
nan	nan	13.82	-3.759228471
nan	nan	13.84	-3.771165641
nan	nan	13.86	-3.850212509
nan	nan	13.88	-3.872163596
nan	nan	13.9	-3.849992724
nan	nan	13.92	-3.921881952
nan	nan	13.94	-3.943121952
nan	nan	13.96	-3.951533585
nan	nan	13.98	-4.015602139
nan	nan	14	-4.05754305
nan	nan	14.02	-3.967900186
nan	nan	14.04	-4.009159706
nan	nan	14.06	-4.08609959
nan	nan	14.08	-4.002905433
nan	nan	14.1	-4.094684434
nan	nan	14.12	-4.140156775
nan	nan	14.14	-3.990977076
nan	nan	14.16	-4.069519327
nan	nan	14.18	-4.175322919
nan	nan	14.2	-4.030778716
nan	nan	14.22	-4.129072082
nan	nan	14.24	-4.220040239
nan	nan	14.26	-4.031056381
nan	nan	14.28	-4.158426863
nan	nan	14.3	-4.292189465
nan	nan	14.32	-4.092018864
nan	nan	14.34	-4.263196481
nan	nan	14.36	-4.348063914
nan	nan	14.38	-4.078688472
nan	nan	14.4	-4.276639731
nan	nan	14.42	-4.375889658
nan	nan	14.44	-4.118197353
nan	nan	14.46	-4.357992192
nan	nan	14.48	-4.401933519
nan	nan	14.5	-4.149426377
nan	nan	14.52	-4.380012106
nan	nan	14.54	-4.469284466
nan	nan	14.56	-4.192481776
nan	nan	14.58	-4.42590751
nan	nan	14.6	-4.440560059
nan	nan	14.62	-4.132894122
nan	nan	14.64	-4.380448286
nan	nan	14.66	-4.417889843
nan	nan	14.68	-4.154206854
nan	nan	14.7	-4.40468301
nan	nan	14.72	-4.413002852
nan	nan	14.74	-4.147500481
nan	nan	14.76	-4.403457862
nan	nan	14.78	-4.447441534
nan	nan	14.8	-4.199760428
nan	nan	14.82	-4.395623209
nan	nan	14.84	-4.389642634
nan	nan	14.86	-4.136389837
nan	nan	14.88	-4.336628026
nan	nan	14.9	-4.371369003
nan	nan	14.92	-4.19878003
nan	nan	14.94	-4.366569619
nan	nan	14.96	-4.377876723
nan	nan	14.98	-4.221155188
nan	nan	15	-4.397587504
nan	nan	15.02	-4.433126598
nan	nan	15.04	-4.275139489
nan	nan	15.06	-4.394929571
nan	nan	15.08	-4.382877934
nan	nan	15.1	-4.175822533
nan	nan	15.12	-4.321966358
nan	nan	15.14	-4.353335238
nan	nan	15.16	-4.2495334
nan	nan	15.18	-4.338198991
nan	nan	15.2	-4.376640416
nan	nan	15.22	-4.217151092
nan	nan	15.24	-4.288999602
nan	nan	15.26	-4.366498269
nan	nan	15.28	-4.266565285
nan	nan	15.3	-4.293517405
nan	nan	15.32	-4.356330329
nan	nan	15.34	-4.214117399
nan	nan	15.36	-4.262900746
nan	nan	15.38	-4.345403476
nan	nan	15.4	-4.291052494
nan	nan	15.42	-4.334169557
nan	nan	15.44	-4.419275725
nan	nan	15.46	-4.315232294
nan	nan	15.48	-4.318662615
nan	nan	15.5	-4.427914285
nan	nan	15.52	-4.367809707
nan	nan	15.54	-4.392527249
nan	nan	15.56	-4.499804689
nan	nan	15.58	-4.379846274
nan	nan	15.6	-4.34852377
nan	nan	15.62	-4.45195858
nan	nan	15.64	-4.355709047
nan	nan	15.66	-4.360406882
nan	nan	15.68	-4.45754588
nan	nan	15.7	-4.337093135
nan	nan	15.72	-4.309574436
nan	nan	15.74	-4.427041935
nan	nan	15.76	-4.32402353
nan	nan	15.78	-4.321217408
nan	nan	15.8	-4.439804893
nan	nan	15.82	-4.29559913
nan	nan	15.84	-4.233363442
nan	nan	15.86	-4.336875387
nan	nan	15.88	-4.20219278
nan	nan	15.9	-4.21701374
nan	nan	15.92	-4.341080417
nan	nan	15.94	-4.205828025
nan	nan	15.96	-4.180998712
nan	nan	15.98	-4.315964555
nan	nan	16	-4.181241175
nan	nan	16.02	-4.190674412
nan	nan	16.04	-4.307342352
nan	nan	16.06	-4.166615779
nan	nan	16.08	-4.129185064
nan	nan	16.1	-4.211658937
nan	nan	16.12	-4.115926633
nan	nan	16.14	-4.146298332
nan	nan	16.16	-4.257547994
nan	nan	16.18	-4.157270637
nan	nan	16.2	-4.12955575
nan	nan	16.22	-4.181924756
nan	nan	16.24	-4.123007007
nan	nan	16.26	-4.101729107
nan	nan	16.28	-4.154134404
nan	nan	16.3	-4.084259197
nan	nan	16.32	-4.028934746
nan	nan	16.34	-4.112154754
nan	nan	16.36	-4.0271344
nan	nan	16.38	-3.997969792
nan	nan	16.4	-4.080351503
nan	nan	16.42	-4.04879336
nan	nan	16.44	-3.926102328
nan	nan	16.46	-4.033319963
nan	nan	16.48	-3.941977788
nan	nan	16.5	-3.8902355
nan	nan	16.52	-3.987369591
nan	nan	16.54	-3.919544457
nan	nan	16.56	-3.878087605
nan	nan	16.58	-3.980938606
nan	nan	16.6	-3.88367551
nan	nan	16.62	-3.858842102
nan	nan	16.64	-3.955175663
nan	nan	16.66	-3.845446648
nan	nan	16.68	-3.906043668
nan	nan	16.7	-3.967578325
nan	nan	16.72	-3.829272316
nan	nan	16.74	-3.884985235
nan	nan	16.76	-3.931535963
nan	nan	16.78	-3.795543035
nan	nan	16.8	-3.925300823
nan	nan	16.82	-3.882998579
nan	nan	16.84	-3.797427966
nan	nan	16.86	-3.912418264
nan	nan	16.88	-3.780907184
nan	nan	16.9	-3.747637532
nan	nan	16.92	-3.871108221
nan	nan	16.94	-3.75037856
nan	nan	16.96	-3.791575409
nan	nan	16.98	-3.814922571
nan	nan	17	-3.688542497
nan	nan	17.02	-3.764108177
nan	nan	17.04	-3.745376803
nan	nan	17.06	-3.688386139
nan	nan	17.08	-3.732467072
nan	nan	17.1	-3.699653088
nan	nan	17.12	-3.650885607
nan	nan	17.14	-3.739838815
nan	nan	17.16	-3.657935611
nan	nan	17.18	-3.698002265
nan	nan	17.2	-3.721535339
nan	nan	17.22	-3.657164503
nan	nan	17.24	-3.654640555
nan	nan	17.26	-3.630460176
nan	nan	17.28	-3.578091521
nan	nan	17.3	-3.595972333
nan	nan	17.32	-3.57230302
nan	nan	17.34	-3.533948042
nan	nan	17.36	-3.55085808
nan	nan	17.38	-3.48218008
nan	nan	17.4	-3.524723207
nan	nan	17.42	-3.502892579
nan	nan	17.44	-3.478131565
nan	nan	17.46	-3.491862467
nan	nan	17.48	-3.506546297
nan	nan	17.5	-3.500162679
nan	nan	17.52	-3.53846572
nan	nan	17.54	-3.541245504
nan	nan	17.56	-3.583759472
nan	nan	17.58	-3.616057436
nan	nan	17.6	-3.593499482
nan	nan	17.62	-3.645188257
nan	nan	17.64	-3.614488658
nan	nan	17.66	-3.634743897
nan	nan	17.68	-3.687419493
nan	nan	17.7	-3.669869372
nan	nan	17.72	-3.689974597
nan	nan	17.74	-3.702207553
nan	nan	17.76	-3.666727725
nan	nan	17.78	-3.706292386
nan	nan	17.8	-3.710783893
nan	nan	17.82	-3.670405853
nan	nan	17.84	-3.75085184
nan	nan	17.86	-3.70694506
nan	nan	17.88	-3.737273663
nan	nan	17.9	-3.841570755
nan	nan	17.92	-3.777789008
nan	nan	17.94	-3.818241224
nan	nan	17.96	-3.904417715
nan	nan	17.98	-3.819290635
nan	nan	18	-3.925368114
nan	nan	18.02	-3.965732464
nan	nan	18.04	-3.918642422
nan	nan	18.06	-4.06345229
nan	nan	18.08	-4.028925075
nan	nan	18.1	-3.986516556
nan	nan	18.12	-4.125595576
nan	nan	18.14	-4.030984203
nan	nan	18.16	-4.058805132
nan	nan	18.18	-4.178155027
nan	nan	18.2	-4.031253999
nan	nan	18.22	-4.06758505
nan	nan	18.24	-4.181203087
nan	nan	18.26	-4.054138426
nan	nan	18.28	-4.138580807
nan	nan	18.3	-4.187037004
nan	nan	18.32	-4.037176413
nan	nan	18.34	-4.123048971
nan	nan	18.36	-4.16870951
nan	nan	18.38	-4.0214737
nan	nan	18.4	-4.148185127
nan	nan	18.42	-4.201252649
nan	nan	18.44	-4.075374493
nan	nan	18.46	-4.173407366
nan	nan	18.48	-4.206321441
nan	nan	18.5	-4.083953386
nan	nan	18.52	-4.206449419
nan	nan	18.54	-4.223043886
nan	nan	18.56	-4.096543179
nan	nan	18.58	-4.186118064
nan	nan	18.6	-4.217662483
nan	nan	18.62	-4.140840346
nan	nan	18.64	-4.261898148
nan	nan	18.66	-4.26429057
nan	nan	18.68	-4.190898125
nan	nan	18.7	-4.288233395
nan	nan	18.72	-4.299981273
nan	nan	18.74	-4.227168032
nan	nan	18.76	-4.296325597
nan	nan	18.78	-4.29929116
nan	nan	18.8	-4.211593064
nan	nan	18.82	-4.30186123
nan	nan	18.84	-4.323572463
nan	nan	18.86	-4.23277518
nan	nan	18.88	-4.356570261
nan	nan	18.9	-4.340073418
nan	nan	18.92	-4.24923264
nan	nan	18.94	-4.362121258
nan	nan	18.96	-4.369784902
nan	nan	18.98	-4.276570703
nan	nan	19	-4.3741507
nan	nan	19.02	-4.399672211
nan	nan	19.04	-4.246991561
nan	nan	19.06	-4.352845283
nan	nan	19.08	-4.423949176
nan	nan	19.1	-4.284051848
nan	nan	19.12	-4.362681519
nan	nan	19.14	-4.456906836
nan	nan	19.16	-4.254596107
nan	nan	19.18	-4.366000409
nan	nan	19.2	-4.455924756
nan	nan	19.22	-4.324335288
nan	nan	19.24	-4.334722255
nan	nan	19.26	-4.468730239
nan	nan	19.28	-4.314731205
nan	nan	19.3	-4.30995626
nan	nan	19.32	-4.429160496
nan	nan	19.34	-4.337854789
nan	nan	19.36	-4.328709934
nan	nan	19.38	-4.445810355
nan	nan	19.4	-4.35532708
nan	nan	19.42	-4.33635054
nan	nan	19.44	-4.4047147
nan	nan	19.46	-4.336549421
nan	nan	19.48	-4.356744976
nan	nan	19.5	-4.369629241
nan	nan	19.52	-4.29963369
nan	nan	19.54	-4.329796508
nan	nan	19.56	-4.388099198
nan	nan	19.58	-4.302518147
nan	nan	19.6	-4.359039849
nan	nan	19.62	-4.407137478
nan	nan	19.64	-4.298554814
nan	nan	19.66	-4.344365143
nan	nan	19.68	-4.460645989
nan	nan	19.7	-4.335676437
nan	nan	19.72	-4.342165849
nan	nan	19.74	-4.467828927
nan	nan	19.76	-4.387640499
nan	nan	19.78	-4.335661306
nan	nan	19.8	-4.497509175
nan	nan	19.82	-4.451977676
nan	nan	19.84	-4.384084585
nan	nan	19.86	-4.491154295
nan	nan	19.88	-4.479614317
nan	nan	19.9	-4.369312802
nan	nan	19.92	-4.467381898
nan	nan	19.94	-4.536299006
nan	nan	19.96	-4.435667553
nan	nan	19.98	-4.486018845
nan	nan	20	-4.51827403
nan	nan	20.02	-4.426272023
nan	nan	20.04	-4.437611403
nan	nan	20.06	-4.548091475
nan	nan	20.08	-4.486006214
nan	nan	20.1	-4.467125938
nan	nan	20.12	-4.55114787
nan	nan	20.14	-4.517943268
nan	nan	20.16	-4.430165358
nan	nan	20.18	-4.516104369
nan	nan	20.2	-4.567581684
nan	nan	20.22	-4.464930197
nan	nan	20.24	-4.464290211
nan	nan	20.26	-4.552606561
nan	nan	20.28	-4.4733196
nan	nan	20.3	-4.400796017
nan	nan	20.32	-4.518973484
nan	nan	20.34	-4.579421045
nan	nan	20.36	-4.418270063
nan	nan	20.38	-4.428589647
nan	nan	20.4	-4.592015212
nan	nan	20.42	-4.464734936
nan	nan	20.44	-4.324818872
nan	nan	20.46	-4.5099232
nan	nan	20.48	-4.590741297
nan	nan	20.5	-4.355352107
nan	nan	20.52	-4.398393156
nan	nan	20.54	-4.618887648
nan	nan	20.56	-4.502262736
nan	nan	20.58	-4.319792961
nan	nan	20.6	-4.545021898
nan	nan	20.62	-4.607920608
nan	nan	20.64	-4.350414298
nan	nan	20.66	-4.367143043
nan	nan	20.68	-4.604249857
nan	nan	20.7	-4.482741864
nan	nan	20.72	-4.320376915
nan	nan	20.74	-4.518049477
nan	nan	20.76	-4.565642772
nan	nan	20.78	-4.375817796
nan	nan	20.8	-4.398594414
nan	nan	20.82	-4.560888529
nan	nan	20.84	-4.444916015
nan	nan	20.86	-4.345584314
nan	nan	20.88	-4.480669733
nan	nan	20.9	-4.523536112
nan	nan	20.92	-4.347590963
nan	nan	20.94	-4.368523755
nan	nan	20.96	-4.528136303
nan	nan	20.98	-4.449519476
nan	nan	21	-4.330302406
nan	nan	21.02	-4.401463746
nan	nan	21.04	-4.454670931
nan	nan	21.06	-4.372638048
nan	nan	21.08	-4.331405751
nan	nan	21.1	-4.398133975
nan	nan	21.12	-4.382766808
nan	nan	21.14	-4.338062236
nan	nan	21.16	-4.348722088
nan	nan	21.18	-4.355541825
nan	nan	21.2	-4.298939957
nan	nan	21.22	-4.297103335
nan	nan	21.24	-4.361616964
nan	nan	21.26	-4.322317826
nan	nan	21.28	-4.26822956
nan	nan	21.3	-4.300556997
nan	nan	21.32	-4.357741313
nan	nan	21.34	-4.311974052
nan	nan	21.36	-4.269851764
nan	nan	21.38	-4.310711346
nan	nan	21.4	-4.358316046
nan	nan	21.42	-4.311036914
nan	nan	21.44	-4.300357191
nan	nan	21.46	-4.304678891
nan	nan	21.48	-4.314949556
nan	nan	21.5	-4.319312362
nan	nan	21.52	-4.313014163
nan	nan	21.54	-4.34227457
nan	nan	21.56	-4.319600048
nan	nan	21.58	-4.290304889
nan	nan	21.6	-4.311097549
nan	nan	21.62	-4.36075634
nan	nan	21.64	-4.307191085
nan	nan	21.66	-4.269743606
nan	nan	21.68	-4.298497238
nan	nan	21.7	-4.340266946
nan	nan	21.72	-4.323435585
nan	nan	21.74	-4.271701644
nan	nan	21.76	-4.24751027
nan	nan	21.78	-4.333228829
nan	nan	21.8	-4.354891183
nan	nan	21.82	-4.274030718
nan	nan	21.84	-4.242526852
nan	nan	21.86	-4.256534297
nan	nan	21.88	-4.325963621
nan	nan	21.9	-4.325025392
nan	nan	21.92	-4.236845055
nan	nan	21.94	-4.209669125
nan	nan	21.96	-4.291843412
nan	nan	21.98	-4.336853123
nan	nan	22	-4.28759688
nan	nan	22.02	-4.206550326
nan	nan	22.04	-4.241455429
nan	nan	22.06	-4.349816082
nan	nan	22.08	-4.340579251
nan	nan	22.1	-4.244236072
nan	nan	22.12	-4.227063734
nan	nan	22.14	-4.329300207
nan	nan	22.16	-4.386653795
nan	nan	22.18	-4.304454798
nan	nan	22.2	-4.237395605
nan	nan	22.22	-4.291203608
nan	nan	22.24	-4.378416682
nan	nan	22.26	-4.359060847
nan	nan	22.28	-4.285329271
nan	nan	22.3	-4.27005693
nan	nan	22.32	-4.328899573
nan	nan	22.34	-4.373216548
nan	nan	22.36	-4.306037525
nan	nan	22.38	-4.245739797
nan	nan	22.4	-4.287045942
nan	nan	22.42	-4.340453509
nan	nan	22.44	-4.336648248
nan	nan	22.46	-4.264346851
nan	nan	22.48	-4.236118345
nan	nan	22.5	-4.304430871
nan	nan	22.52	-4.349872783
nan	nan	22.54	-4.288042299
nan	nan	22.56	-4.252571981
nan	nan	22.58	-4.258030216
nan	nan	22.6	-4.326776284
nan	nan	22.62	-4.327195993
nan	nan	22.64	-4.265205359
nan	nan	22.66	-4.231173753
nan	nan	22.68	-4.317768825
nan	nan	22.7	-4.3557624
nan	nan	22.72	-4.291833995
nan	nan	22.74	-4.221227049
nan	nan	22.76	-4.254251358
nan	nan	22.78	-4.339107256
nan	nan	22.8	-4.325640763
nan	nan	22.82	-4.232476281
nan	nan	22.84	-4.221923056
nan	nan	22.86	-4.311274148
nan	nan	22.88	-4.343696667
nan	nan	22.9	-4.282380113
nan	nan	22.92	-4.207894591
nan	nan	22.94	-4.273841197
nan	nan	22.96	-4.341760481
nan	nan	22.98	-4.314543264
nan	nan	23	-4.208574881
nan	nan	23.02	-4.230193164
nan	nan	23.04	-4.326331343
nan	nan	23.06	-4.336928769
nan	nan	23.08	-4.249804801
nan	nan	23.1	-4.215402218
nan	nan	23.12	-4.273291348
nan	nan	23.14	-4.333395244
nan	nan	23.16	-4.274898291
nan	nan	23.18	-4.191967557
nan	nan	23.2	-4.210601528
nan	nan	23.22	-4.276394959
nan	nan	23.24	-4.255681474
nan	nan	23.26	-4.193154266
nan	nan	23.28	-4.178279216
nan	nan	23.3	-4.218592
nan	nan	23.32	-4.248194439
nan	nan	23.34	-4.183598672
nan	nan	23.36	-4.140289851
nan	nan	23.38	-4.172708964
nan	nan	23.4	-4.212710654
nan	nan	23.42	-4.151880099
nan	nan	23.44	-4.119892007
nan	nan	23.46	-4.119346238
nan	nan	23.48	-4.150680996
nan	nan	23.5	-4.133248009
nan	nan	23.52	-4.084211699
nan	nan	23.54	-4.067234488
nan	nan	23.56	-4.087803264
nan	nan	23.58	-4.119703363
nan	nan	23.6	-4.070029156
nan	nan	23.62	-4.038172899
nan	nan	23.64	-4.014364597
nan	nan	23.66	-4.033366914
nan	nan	23.68	-4.061668764
nan	nan	23.7	-4.02616546
nan	nan	23.72	-3.975904563
nan	nan	23.74	-3.966355888
nan	nan	23.76	-3.97827757
nan	nan	23.78	-3.990169458
nan	nan	23.8	-3.981770067
nan	nan	23.82	-3.954387393
nan	nan	23.84	-3.923002737
nan	nan	23.86	-3.905393324
nan	nan	23.88	-3.924860671
nan	nan	23.9	-3.91411135
nan	nan	23.92	-3.899527598
nan	nan	23.94	-3.879806339
nan	nan	23.96	-3.852538786
nan	nan	23.98	-3.856058482
nan	nan	24	-3.84028556
nan	nan	24.02	-3.835483721
nan	nan	24.04	-3.837308461
nan	nan	24.06	-3.811426184
nan	nan	24.08	-3.784187318
nan	nan	24.1	-3.780229914
nan	nan	24.12	-3.777578667
nan	nan	24.14	-3.77911554
nan	nan	24.16	-3.777885187
nan	nan	24.18	-3.771167558
nan	nan	24.2	-3.733405868
nan	nan	24.22	-3.7238934
nan	nan	24.24	-3.728115229
nan	nan	24.26	-3.724291069
nan	nan	24.28	-3.736413233
nan	nan	24.3	-3.706989725
nan	nan	24.32	-3.687503713
nan	nan	24.34	-3.68515468
nan	nan	24.36	-3.676298244
nan	nan	24.38	-3.687439249
nan	nan	24.4	-3.701666972
nan	nan	24.42	-3.664851297
nan	nan	24.44	-3.651877639
nan	nan	24.46	-3.643597165
nan	nan	24.48	-3.65531535
nan	nan	24.5	-3.648257715
nan	nan	24.52	-3.656725656
nan	nan	24.54	-3.629630357
nan	nan	24.56	-3.624835946
nan	nan	24.58	-3.648649533
nan	nan	24.6	-3.648410861
nan	nan	24.62	-3.641013164
nan	nan	24.64	-3.621635424
nan	nan	24.66	-3.618686761
nan	nan	24.68	-3.637408257
nan	nan	24.7	-3.634275208
nan	nan	24.72	-3.63321422
nan	nan	24.74	-3.622547332
nan	nan	24.76	-3.60102198
nan	nan	24.78	-3.621703948
nan	nan	24.8	-3.631615566
nan	nan	24.82	-3.652771699
nan	nan	24.84	-3.640148887
nan	nan	24.86	-3.640739616
nan	nan	24.88	-3.62278081
nan	nan	24.9	-3.607928325
nan	nan	24.92	-3.618875586
nan	nan	24.94	-3.652215824
nan	nan	24.96	-3.673326624
nan	nan	24.98	-3.636879994
nan	nan	25	-3.621118691
nan	nan	25.02	-3.631545024
nan	nan	25.04	-3.652843199
nan	nan	25.06	-3.704170441
nan	nan	25.08	-3.702763462
nan	nan	25.1	-3.67692011
nan	nan	25.12	-3.646263592
nan	nan	25.14	-3.641588172
nan	nan	25.16	-3.685425617
nan	nan	25.18	-3.708368247
nan	nan	25.2	-3.711559813
nan	nan	25.22	-3.713406831
nan	nan	25.24	-3.697337305
nan	nan	25.26	-3.694879223
nan	nan	25.28	-3.716632895
nan	nan	25.3	-3.755388437
nan	nan	25.32	-3.767303639
nan	nan	25.34	-3.749499461
nan	nan	25.36	-3.716490339
nan	nan	25.38	-3.702595459
nan	nan	25.4	-3.739366213
nan	nan	25.42	-3.765196703
nan	nan	25.44	-3.795918704
nan	nan	25.46	-3.777592268
nan	nan	25.48	-3.751733294
nan	nan	25.5	-3.749255099
nan	nan	25.52	-3.783253836
nan	nan	25.54	-3.809564379
nan	nan	25.56	-3.826596368
nan	nan	25.58	-3.805692321
nan	nan	25.6	-3.770877809
nan	nan	25.62	-3.7730673
nan	nan	25.64	-3.804244241
nan	nan	25.66	-3.858652361
nan	nan	25.68	-3.860479905
nan	nan	25.7	-3.830616702
nan	nan	25.72	-3.808439053
nan	nan	25.74	-3.837362845
nan	nan	25.76	-3.8731976
nan	nan	25.78	-3.885923714
nan	nan	25.8	-3.854810096
nan	nan	25.82	-3.841382388
nan	nan	25.84	-3.854090535
nan	nan	25.86	-3.875924717
nan	nan	25.88	-3.888791152
nan	nan	25.9	-3.86796803
nan	nan	25.92	-3.867746324
nan	nan	25.94	-3.885645033
nan	nan	25.96	-3.890635177
nan	nan	25.98	-3.872032927
nan	nan	26	-3.866312197
nan	nan	26.02	-3.869303708
nan	nan	26.04	-3.890821332
nan	nan	26.06	-3.888707712
nan	nan	26.08	-3.869922623
nan	nan	26.1	-3.852210394
nan	nan	26.12	-3.892421566
nan	nan	26.14	-3.91810914
nan	nan	26.16	-3.897142856
nan	nan	26.18	-3.868978462
nan	nan	26.2	-3.86351596
nan	nan	26.22	-3.888076384
nan	nan	26.24	-3.903046106
nan	nan	26.26	-3.887472239
nan	nan	26.28	-3.860923282
nan	nan	26.3	-3.84971993
nan	nan	26.32	-3.885149079
nan	nan	26.34	-3.909270267
nan	nan	26.36	-3.87408099
nan	nan	26.38	-3.844893099
nan	nan	26.4	-3.848038176
nan	nan	26.42	-3.881324802
nan	nan	26.44	-3.867934777
nan	nan	26.46	-3.831909394
nan	nan	26.48	-3.817955563
nan	nan	26.5	-3.803670277
nan	nan	26.52	-3.822458893
nan	nan	26.54	-3.850404557
nan	nan	26.56	-3.823035418
nan	nan	26.58	-3.777079155
nan	nan	26.6	-3.772188874
nan	nan	26.62	-3.805611315
nan	nan	26.64	-3.810029019
nan	nan	26.66	-3.786738227
nan	nan	26.68	-3.765245665
nan	nan	26.7	-3.734277208
nan	nan	26.72	-3.731615449
nan	nan	26.74	-3.752171679
nan	nan	26.76	-3.763988412
nan	nan	26.78	-3.743396079
nan	nan	26.8	-3.682643403
nan	nan	26.82	-3.672753783
nan	nan	26.84	-3.673144105
nan	nan	26.86	-3.680493104
nan	nan	26.88	-3.696655012
nan	nan	26.9	-3.690667236
nan	nan	26.92	-3.647630706
nan	nan	26.94	-3.588203757
nan	nan	26.96	-3.597257252
nan	nan	26.98	-3.630113971
nan	nan	27	-3.659573869
nan	nan	27.02	-3.648897333
nan	nan	27.04	-3.584350864
nan	nan	27.06	-3.532020422
nan	nan	27.08	-3.526180083
nan	nan	27.1	-3.568187162
nan	nan	27.12	-3.631968333
nan	nan	27.14	-3.615170989
nan	nan	27.16	-3.54635598
nan	nan	27.18	-3.486590161
nan	nan	27.2	-3.480392885
nan	nan	27.22	-3.522495435
nan	nan	27.24	-3.557880248
nan	nan	27.26	-3.568562132
nan	nan	27.28	-3.490723412
nan	nan	27.3	-3.450034686
nan	nan	27.32	-3.41427017
nan	nan	27.34	-3.435706217
nan	nan	27.36	-3.475070234
nan	nan	27.38	-3.480256177
nan	nan	27.4	-3.439230524
nan	nan	27.42	-3.394366575
nan	nan	27.44	-3.365602757
nan	nan	27.46	-3.374164564
nan	nan	27.48	-3.388464275
nan	nan	27.5	-3.381774536
nan	nan	27.52	-3.350456417
nan	nan	27.54	-3.33631352
nan	nan	27.56	-3.342704591
nan	nan	27.58	-3.329144513
nan	nan	27.6	-3.314592309
nan	nan	27.62	-3.276386516
nan	nan	27.64	-3.28605928
nan	nan	27.66	-3.288629275
nan	nan	27.68	-3.288620427
nan	nan	27.7	-3.288750508
nan	nan	27.72	-3.270128754
nan	nan	27.74	-3.241475213
nan	nan	27.76	-3.218113562
nan	nan	27.78	-3.209475082
nan	nan	27.8	-3.223523397
nan	nan	27.82	-3.235329564
nan	nan	27.84	-3.238859815
nan	nan	27.86	-3.214195169
nan	nan	27.88	-3.163456714
nan	nan	27.9	-3.132411321
nan	nan	27.92	-3.152783854
nan	nan	27.94	-3.169652308
nan	nan	27.96	-3.174210203
nan	nan	27.98	-3.177362857
nan	nan	28	-3.153539161
nan	nan	28.02	-3.101477079
nan	nan	28.04	-3.079407664
nan	nan	28.06	-3.095504551
nan	nan	28.08	-3.119709509
nan	nan	28.1	-3.123804177
nan	nan	28.12	-3.114875414
nan	nan	28.14	-3.087332553
nan	nan	28.16	-3.051402124
nan	nan	28.18	-3.035701465
nan	nan	28.2	-3.040674212
nan	nan	28.22	-3.067469876
nan	nan	28.24	-3.077334603
nan	nan	28.26	-3.069001271
nan	nan	28.28	-3.037095446
nan	nan	28.3	-3.002147675
nan	nan	28.32	-2.992034542
nan	nan	28.34	-3.016154124
nan	nan	28.36	-3.045358268
nan	nan	28.38	-3.049911182
nan	nan	28.4	-3.030706297
nan	nan	28.42	-3.010631945
nan	nan	28.44	-2.989927676
nan	nan	28.46	-2.993625183
nan	nan	28.48	-3.013206478
nan	nan	28.5	-3.032498004
nan	nan	28.52	-3.05161296
nan	nan	28.54	-3.033538864
nan	nan	28.56	-3.008445998
nan	nan	28.58	-2.986738057
nan	nan	28.6	-3.006286607
nan	nan	28.62	-3.026911294
nan	nan	28.64	-3.055341528
nan	nan	28.66	-3.053808952
nan	nan	28.68	-3.027846078
nan	nan	28.7	-3.011814062
nan	nan	28.72	-2.999967173
nan	nan	28.74	-3.013037848
nan	nan	28.76	-3.036165135
nan	nan	28.78	-3.065284995
nan	nan	28.8	-3.050882488
nan	nan	28.82	-3.034594149
nan	nan	28.84	-3.017311051
nan	nan	28.86	-3.01571185
nan	nan	28.88	-3.023970113
nan	nan	28.9	-3.055060267
nan	nan	28.92	-3.067521253
nan	nan	28.94	-3.063925699
nan	nan	28.96	-3.040130074
nan	nan	28.98	-3.023119586
nan	nan	29	-3.02570345
nan	nan	29.02	-3.040944267
nan	nan	29.04	-3.075246734
nan	nan	29.06	-3.089841109
nan	nan	29.08	-3.087094005
nan	nan	29.1	-3.052243544
nan	nan	29.12	-3.049083939
nan	nan	29.14	-3.049883029
nan	nan	29.16	-3.072756086
nan	nan	29.18	-3.100660622
nan	nan	29.2	-3.109121806
nan	nan	29.22	-3.098002689
nan	nan	29.24	-3.067694135
nan	nan	29.26	-3.059936699
nan	nan	29.28	-3.062019734
nan	nan	29.3	-3.088665951
nan	nan	29.32	-3.112450926
nan	nan	29.34	-3.109818622
nan	nan	29.36	-3.098093829
nan	nan	29.38	-3.081507999
nan	nan	29.4	-3.062781619
nan	nan	29.42	-3.070135022
nan	nan	29.44	-3.093571537
nan	nan	29.46	-3.10147429
nan	nan	29.48	-3.094334467
nan	nan	29.5	-3.070679521
nan	nan	29.52	-3.064029383
nan	nan	29.54	-3.063165796
nan	nan	29.56	-3.090324651
nan	nan	29.58	-3.10361725
nan	nan	29.6	-3.089209945
nan	nan	29.62	-3.06933126
nan	nan	29.64	-3.055990335
nan	nan	29.66	-3.063993417
nan	nan	29.68	-3.059642402
nan	nan	29.7	-3.076232813
nan	nan	29.72	-3.071687071
nan	nan	29.74	-3.061794514
nan	nan	29.76	-3.03277257
nan	nan	29.78	-3.020452536
nan	nan	29.8	-3.021920748
nan	nan	29.82	-3.039091051
nan	nan	29.84	-3.055020367
nan	nan	29.86	-3.051215704
nan	nan	29.88	-3.023167021
nan	nan	29.9	-2.990748
nan	nan	29.92	-2.990771532
nan	nan	29.94	-2.987291587
nan	nan	29.96	-3.003943619
nan	nan	29.98	-3.015278039
nan	nan	30	-3.006487291
nan	nan	30.02	-2.979210979
nan	nan	30.04	-2.962380609
nan	nan	30.06	-2.948018187
nan	nan	30.08	-2.956988056
nan	nan	30.1	-2.964837993
nan	nan	30.12	-2.976272019
nan	nan	30.14	-2.970668299
nan	nan	30.16	-2.933371179
nan	nan	30.18	-2.91044626
nan	nan	30.2	-2.896630875
nan	nan	30.22	-2.897424106
nan	nan	30.24	-2.89874875
nan	nan	30.26	-2.908273251
nan	nan	30.28	-2.903360138
nan	nan	30.3	-2.875484984
nan	nan	30.32	-2.85757919
nan	nan	30.34	-2.832209191
nan	nan	30.36	-2.835723702
nan	nan	30.38	-2.839995798
nan	nan	30.4	-2.841310602
nan	nan	30.42	-2.842229237
nan	nan	30.44	-2.818636403
nan	nan	30.46	-2.796292351
nan	nan	30.48	-2.790517373
nan	nan	30.5	-2.787153734
nan	nan	30.52	-2.786582333
nan	nan	30.54	-2.788138899
nan	nan	30.56	-2.77906387
nan	nan	30.58	-2.765682597
nan	nan	30.6	-2.747973602
nan	nan	30.62	-2.73066468
nan	nan	30.64	-2.725386653
nan	nan	30.66	-2.73596239
nan	nan	30.68	-2.727913383
nan	nan	30.7	-2.719545334
nan	nan	30.72	-2.699843335
nan	nan	30.74	-2.685387705
nan	nan	30.76	-2.670921049
nan	nan	30.78	-2.658606768
nan	nan	30.8	-2.644699023
nan	nan	30.82	-2.639614903
nan	nan	30.84	-2.64354179
nan	nan	30.86	-2.623081154
nan	nan	30.88	-2.616205815
nan	nan	30.9	-2.60680636
nan	nan	30.92	-2.589298465
nan	nan	30.94	-2.575965055
nan	nan	30.96	-2.568808283
nan	nan	30.98	-2.553248224
nan	nan	31	-2.549334039
nan	nan	31.02	-2.550339658
nan	nan	31.04	-2.537347169
nan	nan	31.06	-2.528576922
nan	nan	31.08	-2.516132816
nan	nan	31.1	-2.517601574
nan	nan	31.12	-2.51312299
nan	nan	31.14	-2.508606635
nan	nan	31.16	-2.485997995
nan	nan	31.18	-2.483097881
nan	nan	31.2	-2.482577453
nan	nan	31.22	-2.472565292
nan	nan	31.24	-2.471226969
nan	nan	31.26	-2.468500023
nan	nan	31.28	-2.460201919
nan	nan	31.3	-2.463076627
nan	nan	31.32	-2.458064067
nan	nan	31.34	-2.436741303
nan	nan	31.36	-2.442347016
nan	nan	31.38	-2.436968928
nan	nan	31.4	-2.432404226
nan	nan	31.42	-2.424123422
nan	nan	31.44	-2.419419316
nan	nan	31.46	-2.41243203
nan	nan	31.48	-2.418838512
nan	nan	31.5	-2.423175304
nan	nan	31.52	-2.416355394
nan	nan	31.54	-2.425779256
nan	nan	31.56	-2.419984442
nan	nan	31.58	-2.414849915
nan	nan	31.6	-2.411552158
nan	nan	31.62	-2.397760512
nan	nan	31.64	-2.389320295
nan	nan	31.66	-2.387417987
nan	nan	31.68	-2.383061741
nan	nan	31.7	-2.390290427
nan	nan	31.72	-2.403940334
nan	nan	31.74	-2.42020993
nan	nan	31.76	-2.426221894
nan	nan	31.78	-2.426320732
nan	nan	31.8	-2.395805349
nan	nan	31.82	-2.389958571
nan	nan	31.84	-2.37398025
nan	nan	31.86	-2.361999626
nan	nan	31.88	-2.365095112
nan	nan	31.9	-2.386361594
nan	nan	31.92	-2.40565561
nan	nan	31.94	-2.429781208
nan	nan	31.96	-2.433791329
nan	nan	31.98	-2.421108117
nan	nan	32	-2.408692901
nan	nan	32.02	-2.393668497
nan	nan	32.04	-2.384388917
nan	nan	32.06	-2.375526337
nan	nan	32.08	-2.381845867
nan	nan	32.1	-2.385721188
nan	nan	32.12	-2.411010257
nan	nan	32.14	-2.414176567
nan	nan	32.16	-2.424909027
nan	nan	32.18	-2.415317622
nan	nan	32.2	-2.413414234
nan	nan	32.22	-2.397971397
nan	nan	32.24	-2.373645769
nan	nan	32.26	-2.375409281
nan	nan	32.28	-2.370224125
nan	nan	32.3	-2.392375359
nan	nan	32.32	-2.396215427
nan	nan	32.34	-2.397228395
nan	nan	32.36	-2.407270679
nan	nan	32.38	-2.397202435
nan	nan	32.4	-2.400783298
nan	nan	32.42	-2.404712548
nan	nan	32.44	-2.411509105
nan	nan	32.46	-2.407519618
nan	nan	32.48	-2.401215308
nan	nan	32.5	-2.399368338
nan	nan	32.52	-2.392713323
nan	nan	32.54	-2.393277597
nan	nan	32.56	-2.407881962
nan	nan	32.58	-2.410027361
nan	nan	32.6	-2.431329189
nan	nan	32.62	-2.420588941
nan	nan	32.64	-2.421566954
nan	nan	32.66	-2.413383521
nan	nan	32.68	-2.402652824
nan	nan	32.7	-2.396317726
nan	nan	32.72	-2.39579483
nan	nan	32.74	-2.394040202
nan	nan	32.76	-2.402834656
nan	nan	32.78	-2.424612335
nan	nan	32.8	-2.435652828
nan	nan	32.82	-2.444551457
nan	nan	32.84	-2.437765708
nan	nan	32.86	-2.426619786
nan	nan	32.88	-2.412595373
nan	nan	32.9	-2.400470462
nan	nan	32.92	-2.390406307
nan	nan	32.94	-2.416076352
nan	nan	32.96	-2.428886941
nan	nan	32.98	-2.450695523
nan	nan	33	-2.44891564
nan	nan	33.02	-2.443736857
nan	nan	33.04	-2.415537371
nan	nan	33.06	-2.411303634
nan	nan	33.08	-2.398432202
nan	nan	33.1	-2.397127445
nan	nan	33.12	-2.413634263
nan	nan	33.14	-2.425856901
nan	nan	33.16	-2.445069719
nan	nan	33.18	-2.455762982
nan	nan	33.2	-2.45673138
nan	nan	33.22	-2.443319682
nan	nan	33.24	-2.429438842
nan	nan	33.26	-2.405580735
nan	nan	33.28	-2.402496808
nan	nan	33.3	-2.401011126
nan	nan	33.32	-2.420416157
nan	nan	33.34	-2.451722755
nan	nan	33.36	-2.463514515
nan	nan	33.38	-2.465353392
nan	nan	33.4	-2.446117604
nan	nan	33.42	-2.420063219
nan	nan	33.44	-2.394193244
nan	nan	33.46	-2.384694613
nan	nan	33.48	-2.382305842
nan	nan	33.5	-2.386953997
nan	nan	33.52	-2.398294636
nan	nan	33.54	-2.414442156
nan	nan	33.56	-2.422407855
nan	nan	33.58	-2.419752632
nan	nan	33.6	-2.410183481
nan	nan	33.62	-2.390818131
nan	nan	33.64	-2.361489001
nan	nan	33.66	-2.340976689
nan	nan	33.68	-2.356516757
nan	nan	33.7	-2.353617997
nan	nan	33.72	-2.363956302
nan	nan	33.74	-2.363253598
nan	nan	33.76	-2.363230428
nan	nan	33.78	-2.358462717
nan	nan	33.8	-2.343033744
nan	nan	33.82	-2.336280704
nan	nan	33.84	-2.323894503
nan	nan	33.86	-2.310659284
nan	nan	33.88	-2.306913711
nan	nan	33.9	-2.299281413
nan	nan	33.92	-2.301029411
nan	nan	33.94	-2.288416358
nan	nan	33.96	-2.282718845
nan	nan	33.98	-2.275785312
nan	nan	34	-2.261465598
nan	nan	34.02	-2.265542215
nan	nan	34.04	-2.270463693
nan	nan	34.06	-2.273562233
nan	nan	34.08	-2.265045704
nan	nan	34.1	-2.248230746
nan	nan	34.12	-2.245961126
nan	nan	34.14	-2.219839564
nan	nan	34.16	-2.207622989
nan	nan	34.18	-2.189919513
nan	nan	34.2	-2.177143522
nan	nan	34.22	-2.177292769
nan	nan	34.24	-2.160500248
nan	nan	34.26	-2.17251966
nan	nan	34.28	-2.182399718
nan	nan	34.3	-2.183792285
nan	nan	34.32	-2.171489137
nan	nan	34.34	-2.160747702
nan	nan	34.36	-2.128967644
nan	nan	34.38	-2.095609877
nan	nan	34.4	-2.075351184
nan	nan	34.42	-2.06302089
nan	nan	34.44	-2.054202378
nan	nan	34.46	-2.061720289
nan	nan	34.48	-2.060300347
nan	nan	34.5	-2.070715837
nan	nan	34.52	-2.07863493
nan	nan	34.54	-2.070961984
nan	nan	34.56	-2.065903977
nan	nan	34.58	-2.044719143
nan	nan	34.6	-2.027336582
nan	nan	34.62	-1.994155547
nan	nan	34.64	-1.983093495
nan	nan	34.66	-1.9506443
nan	nan	34.68	-1.947713927
nan	nan	34.7	-1.942615412
nan	nan	34.72	-1.946907261
nan	nan	34.74	-1.956741768
nan	nan	34.76	-1.958425348
nan	nan	34.78	-1.960326952
nan	nan	34.8	-1.945965053
nan	nan	34.82	-1.935100441
nan	nan	34.84	-1.902561495
nan	nan	34.86	-1.892114909
nan	nan	34.88	-1.87174113
nan	nan	34.9	-1.859895684
nan	nan	34.92	-1.845180662
nan	nan	34.94	-1.837792267
nan	nan	34.96	-1.822524039
nan	nan	34.98	-1.82680236
nan	nan	35	-1.82616578
nan	nan	35.02	-1.830304229
nan	nan	35.04	-1.825955855
nan	nan	35.06	-1.817771676
nan	nan	35.08	-1.808536184
nan	nan	35.1	-1.792637858
nan	nan	35.12	-1.794310558
nan	nan	35.14	-1.771428887
nan	nan	35.16	-1.769899305
nan	nan	35.18	-1.740349492
nan	nan	35.2	-1.738944876
nan	nan	35.22	-1.722617082
nan	nan	35.24	-1.709639642
nan	nan	35.26	-1.713335935
nan	nan	35.28	-1.715911811
nan	nan	35.3	-1.713438725
nan	nan	35.32	-1.706630118
nan	nan	35.34	-1.70446907
nan	nan	35.36	-1.696458585
nan	nan	35.38	-1.689697595
nan	nan	35.4	-1.678882428
nan	nan	35.42	-1.671977638
nan	nan	35.44	-1.656772248
nan	nan	35.46	-1.652528727
nan	nan	35.48	-1.647079946
nan	nan	35.5	-1.649509848
nan	nan	35.52	-1.641048904
nan	nan	35.54	-1.643294139
nan	nan	35.56	-1.64809739
nan	nan	35.58	-1.640003331
nan	nan	35.6	-1.6285519
nan	nan	35.62	-1.624869421
nan	nan	35.64	-1.624645318
nan	nan	35.66	-1.616048212
nan	nan	35.68	-1.610268921
nan	nan	35.7	-1.608877319
nan	nan	35.72	-1.607036545
nan	nan	35.74	-1.595651028
nan	nan	35.76	-1.595365993
nan	nan	35.78	-1.585522485
nan	nan	35.8	-1.576053814
nan	nan	35.82	-1.574742284
nan	nan	35.84	-1.574335167
nan	nan	35.86	-1.567941649
nan	nan	35.88	-1.562543844
nan	nan	35.9	-1.559597218
nan	nan	35.92	-1.56328466
nan	nan	35.94	-1.565124051
nan	nan	35.96	-1.553999513
nan	nan	35.98	-1.557746303
nan	nan	36	-1.552627352
nan	nan	36.02	-1.540556668
nan	nan	36.04	-1.536389842
nan	nan	36.06	-1.529827279
nan	nan	36.08	-1.516287399
nan	nan	36.1	-1.520318384
nan	nan	36.12	-1.522878906
nan	nan	36.14	-1.524853482
nan	nan	36.16	-1.519445391
nan	nan	36.18	-1.532406829
nan	nan	36.2	-1.528665462
nan	nan	36.22	-1.531034226
nan	nan	36.24	-1.53274688
nan	nan	36.26	-1.528296877
nan	nan	36.28	-1.535093204
nan	nan	36.3	-1.519447602
nan	nan	36.32	-1.51588343
nan	nan	36.34	-1.508125952
nan	nan	36.36	-1.499810591
nan	nan	36.38	-1.498378886
nan	nan	36.4	-1.495920559
nan	nan	36.42	-1.493738063
nan	nan	36.44	-1.493166214
nan	nan	36.46	-1.489546028
nan	nan	36.48	-1.491915269
nan	nan	36.5	-1.485914808
nan	nan	36.52	-1.498921025
nan	nan	36.54	-1.49941033
nan	nan	36.56	-1.503206317
nan	nan	36.58	-1.50487794
nan	nan	36.6	-1.497205159
nan	nan	36.62	-1.504273563
nan	nan	36.64	-1.493383091
nan	nan	36.66	-1.493367201
nan	nan	36.68	-1.489991341
nan	nan	36.7	-1.479921918
nan	nan	36.72	-1.483003424
nan	nan	36.74	-1.490909471
nan	nan	36.76	-1.488930363
nan	nan	36.78	-1.50160729
nan	nan	36.8	-1.50782566
nan	nan	36.82	-1.50908557
nan	nan	36.84	-1.508111818
nan	nan	36.86	-1.509593913
nan	nan	36.88	-1.510334127
nan	nan	36.9	-1.500896967
nan	nan	36.92	-1.501165995
nan	nan	36.94	-1.496356584
nan	nan	36.96	-1.498581348
nan	nan	36.98	-1.500847315
nan	nan	37	-1.515117795
nan	nan	37.02	-1.529037874
nan	nan	37.04	-1.539478754
nan	nan	37.06	-1.537117967
nan	nan	37.08	-1.547653567
nan	nan	37.1	-1.54466729
nan	nan	37.12	-1.538128043
nan	nan	37.14	-1.539424137
nan	nan	37.16	-1.541995009
nan	nan	37.18	-1.536700215
nan	nan	37.2	-1.532195707
nan	nan	37.22	-1.541134254
nan	nan	37.24	-1.547347765
nan	nan	37.26	-1.548804821
nan	nan	37.28	-1.556585054
nan	nan	37.3	-1.56594899
nan	nan	37.32	-1.559595899
nan	nan	37.34	-1.569549006
nan	nan	37.36	-1.571599742
nan	nan	37.38	-1.57993546
nan	nan	37.4	-1.581720796
nan	nan	37.42	-1.583598169
nan	nan	37.44	-1.596855864
nan	nan	37.46	-1.604011471
nan	nan	37.48	-1.59348338
nan	nan	37.5	-1.606021084
nan	nan	37.52	-1.605044455
nan	nan	37.54	-1.603632781
nan	nan	37.56	-1.603626975
nan	nan	37.58	-1.60891611
nan	nan	37.6	-1.610364376
nan	nan	37.62	-1.609716364
nan	nan	37.64	-1.614844456
nan	nan	37.66	-1.608195849
nan	nan	37.68	-1.603125501
nan	nan	37.7	-1.590772186
nan	nan	37.72	-1.585803682
nan	nan	37.74	-1.588871747
nan	nan	37.76	-1.583747625
nan	nan	37.78	-1.576626703
nan	nan	37.8	-1.581660781
nan	nan	37.82	-1.583601065
nan	nan	37.84	-1.590119254
nan	nan	37.86	-1.597058166
nan	nan	37.88	-1.605199999
nan	nan	37.9	-1.600867342
nan	nan	37.92	-1.603948822
nan	nan	37.94	-1.593874307
nan	nan	37.96	-1.579484002
nan	nan	37.98	-1.572924884
nan	nan	38	-1.560685634
nan	nan	38.02	-1.567990622
nan	nan	38.04	-1.564478782
nan	nan	38.06	-1.56617803
nan	nan	38.08	-1.572336336
nan	nan	38.1	-1.577177143
nan	nan	38.12	-1.58769271
nan	nan	38.14	-1.582394375
nan	nan	38.16	-1.578630647
nan	nan	38.18	-1.568773367
nan	nan	38.2	-1.555182385
nan	nan	38.22	-1.54900023
nan	nan	38.24	-1.529160284
nan	nan	38.26	-1.523285718
nan	nan	38.28	-1.519968784
nan	nan	38.3	-1.520655429
nan	nan	38.32	-1.519390455
nan	nan	38.34	-1.511968483
nan	nan	38.36	-1.512107424
nan	nan	38.38	-1.507050994
nan	nan	38.4	-1.495537342
nan	nan	38.42	-1.488152515
nan	nan	38.44	-1.480893151
nan	nan	38.46	-1.470935407
nan	nan	38.48	-1.461773694
nan	nan	38.5	-1.452633443
nan	nan	38.52	-1.445630944
nan	nan	38.54	-1.439493202
nan	nan	38.56	-1.432353823
nan	nan	38.58	-1.431854001
nan	nan	38.6	-1.428631433
nan	nan	38.62	-1.424401561
nan	nan	38.64	-1.428474527
nan	nan	38.66	-1.42241042
nan	nan	38.68	-1.427804548
nan	nan	38.7	-1.417764646
nan	nan	38.72	-1.424669533
nan	nan	38.74	-1.423186547
nan	nan	38.76	-1.400048413
nan	nan	38.78	-1.401413433
nan	nan	38.8	-1.392997482
nan	nan	38.82	-1.392344103
nan	nan	38.84	-1.377101135
nan	nan	38.86	-1.370170991
nan	nan	38.88	-1.368103832
nan	nan	38.9	-1.366131686
nan	nan	38.92	-1.361260103
nan	nan	38.94	-1.355078721
nan	nan	38.96	-1.340301182
nan	nan	38.98	-1.34439169
nan	nan	39	-1.333957884
nan	nan	39.02	-1.327293933
nan	nan	39.04	-1.31334126
nan	nan	39.06	-1.310247675
nan	nan	39.08	-1.325279481
nan	nan	39.1	-1.308344975
nan	nan	39.12	-1.310375821
nan	nan	39.14	-1.3055748
nan	nan	39.16	-1.306198155
nan	nan	39.18	-1.305976549
nan	nan	39.2	-1.308927142
nan	nan	39.22	-1.299360235
nan	nan	39.24	-1.309001349
nan	nan	39.26	-1.298856409
nan	nan	39.28	-1.30415132
nan	nan	39.3	-1.297089069
nan	nan	39.32	-1.291550801
nan	nan	39.34	-1.283753208
nan	nan	39.36	-1.287702586
nan	nan	39.38	-1.273135184
nan	nan	39.4	-1.255611642
nan	nan	39.42	-1.256030603
nan	nan	39.44	-1.24965052
nan	nan	39.46	-1.240027888
nan	nan	39.48	-1.238459734
nan	nan	39.5	-1.24180384
nan	nan	39.52	-1.236737634
nan	nan	39.54	-1.244176863
nan	nan	39.56	-1.229601706
nan	nan	39.58	-1.23925536
nan	nan	39.6	-1.231434414
nan	nan	39.62	-1.230811751
nan	nan	39.64	-1.218316436
nan	nan	39.66	-1.222459733
nan	nan	39.68	-1.210138135
nan	nan	39.7	-1.207228605
nan	nan	39.72	-1.204653702
nan	nan	39.74	-1.207099518
nan	nan	39.76	-1.195411192
nan	nan	39.78	-1.198836374
nan	nan	39.8	-1.195548393
nan	nan	39.82	-1.180942543
nan	nan	39.84	-1.191090403
nan	nan	39.86	-1.18123678
nan	nan	39.88	-1.183156143
nan	nan	39.9	-1.172734284
nan	nan	39.92	-1.176993553
nan	nan	39.94	-1.171020918
nan	nan	39.96	-1.173256764
nan	nan	39.98	-1.165195046
nan	nan	40	-1.167671683
nan	nan	40.02	-1.170830852
nan	nan	40.04	-1.168613635
nan	nan	40.06	-1.157991523
nan	nan	40.08	-1.164443423
nan	nan	40.1	-1.156892392
nan	nan	40.12	-1.156560732
nan	nan	40.14	-1.16656741
nan	nan	40.16	-1.156060753
nan	nan	40.18	-1.151629418
nan	nan	40.2	-1.150388985
nan	nan	40.22	-1.152170067
nan	nan	40.24	-1.14583327
nan	nan	40.26	-1.138683125
nan	nan	40.28	-1.132828544
nan	nan	40.3	-1.133703486
nan	nan	40.32	-1.128962122
nan	nan	40.34	-1.124888046
nan	nan	40.36	-1.117934602
nan	nan	40.38	-1.117897036
nan	nan	40.4	-1.116343917
nan	nan	40.42	-1.116003062
nan	nan	40.44	-1.11487996
nan	nan	40.46	-1.103698405
nan	nan	40.48	-1.096918251
nan	nan	40.5	-1.105831655
nan	nan	40.52	-1.103520249
nan	nan	40.54	-1.097621711
nan	nan	40.56	-1.100862771
nan	nan	40.58	-1.09797977
nan	nan	40.6	-1.105278743
nan	nan	40.62	-1.102679465
nan	nan	40.64	-1.105671594
nan	nan	40.66	-1.109533316
nan	nan	40.68	-1.106956324
nan	nan	40.7	-1.111285138
nan	nan	40.72	-1.118045415
nan	nan	40.74	-1.120314243
nan	nan	40.76	-1.118483754
nan	nan	40.78	-1.124771462
nan	nan	40.8	-1.136468781
nan	nan	40.82	-1.123898855
nan	nan	40.84	-1.122819779
nan	nan	40.86	-1.122798787
nan	nan	40.88	-1.124347367
nan	nan	40.9	-1.133557846
nan	nan	40.92	-1.127397464
nan	nan	40.94	-1.129645289
nan	nan	40.96	-1.126911417
nan	nan	40.98	-1.127416702
nan	nan	41	-1.134733027
nan	nan	41.02	-1.129399007
nan	nan	41.04	-1.13624567
nan	nan	41.06	-1.133530159
nan	nan	41.08	-1.13579303
nan	nan	41.1	-1.133840169
nan	nan	41.12	-1.123804363
nan	nan	41.14	-1.128278825
nan	nan	41.16	-1.127026661
nan	nan	41.18	-1.128888595
nan	nan	41.2	-1.126098993
nan	nan	41.22	-1.123513514
nan	nan	41.24	-1.129079677
nan	nan	41.26	-1.12664631
nan	nan	41.28	-1.131206561
nan	nan	41.3	-1.130300259
nan	nan	41.32	-1.139558769
nan	nan	41.34	-1.143700487
nan	nan	41.36	-1.143027829
nan	nan	41.38	-1.155169509
nan	nan	41.4	-1.163596061
nan	nan	41.42	-1.164735492
nan	nan	41.44	-1.175442851
nan	nan	41.46	-1.182109833
nan	nan	41.48	-1.177559488
nan	nan	41.5	-1.179171131
nan	nan	41.52	-1.178455837
nan	nan	41.54	-1.17204956
nan	nan	41.56	-1.174417752
nan	nan	41.58	-1.173362835
nan	nan	41.6	-1.172391977
nan	nan	41.62	-1.171926414
nan	nan	41.64	-1.163158232
nan	nan	41.66	-1.167357022
nan	nan	41.68	-1.165882706
nan	nan	41.7	-1.167726476
nan	nan	41.72	-1.166428307
nan	nan	41.74	-1.176843689
nan	nan	41.76	-1.181716668
nan	nan	41.78	-1.183735338
nan	nan	41.8	-1.19382723
nan	nan	41.82	-1.201577901
nan	nan	41.84	-1.199368336
nan	nan	41.86	-1.205346543
nan	nan	41.88	-1.202172056
nan	nan	41.9	-1.194500193
nan	nan	41.92	-1.189937292
nan	nan	41.94	-1.190127889
nan	nan	41.96	-1.198615353
nan	nan	41.98	-1.192408726
nan	nan	42	-1.188626157
nan	nan	42.02	-1.190931571
nan	nan	42.04	-1.18972926
nan	nan	42.06	-1.188864266
nan	nan	42.08	-1.190836257
nan	nan	42.1	-1.184075951
nan	nan	42.12	-1.184794807
nan	nan	42.14	-1.1775992
nan	nan	42.16	-1.181731631
nan	nan	42.18	-1.18472737
nan	nan	42.2	-1.178017359
nan	nan	42.22	-1.188262336
nan	nan	42.24	-1.189812491
nan	nan	42.26	-1.187612158
nan	nan	42.28	-1.179845949
nan	nan	42.3	-1.181277477
nan	nan	42.32	-1.180996927
nan	nan	42.34	-1.1717858
nan	nan	42.36	-1.178310347
nan	nan	42.38	-1.172984158
nan	nan	42.4	-1.162307684
nan	nan	42.42	-1.167987291
nan	nan	42.44	-1.16395342
nan	nan	42.46	-1.161828186
nan	nan	42.48	-1.158006755
nan	nan	42.5	-1.147771761
nan	nan	42.52	-1.150177406
nan	nan	42.54	-1.141158379
nan	nan	42.56	-1.141227328
nan	nan	42.58	-1.136587606
nan	nan	42.6	-1.125197696
nan	nan	42.62	-1.126092309
nan	nan	42.64	-1.119545863
nan	nan	42.66	-1.118317681
nan	nan	42.68	-1.105772138
nan	nan	42.7	-1.099622829
nan	nan	42.72	-1.098159968
nan	nan	42.74	-1.095719937
nan	nan	42.76	-1.091277746
nan	nan	42.78	-1.091505251
nan	nan	42.8	-1.083593858
nan	nan	42.82	-1.085397902
nan	nan	42.84	-1.073473904
nan	nan	42.86	-1.073403162
nan	nan	42.88	-1.059437092
nan	nan	42.9	-1.054662428
nan	nan	42.92	-1.050607872
nan	nan	42.94	-1.037487003
nan	nan	42.96	-1.025773215
nan	nan	42.98	-1.021397816
nan	nan	43	-1.007808686
nan	nan	43.02	-1.002320644
nan	nan	43.04	-0.991811569
nan	nan	43.06	-0.988121078
nan	nan	43.08	-0.983482392
nan	nan	43.1	-0.976183388
nan	nan	43.12	-0.98207003
nan	nan	43.14	-0.982349815
nan	nan	43.16	-0.991913574
nan	nan	43.18	-0.988721079
nan	nan	43.2	-0.997265354
nan	nan	43.22	-0.990017969
nan	nan	43.24	-1.00168769
nan	nan	43.26	-0.994928876
nan	nan	43.28	-1.000671988
nan	nan	43.3	-0.9924229
nan	nan	43.32	-1.0000717
nan	nan	43.34	-0.989533431
nan	nan	43.36	-1.001000356
nan	nan	43.38	-0.987663989
nan	nan	43.4	-0.986370054
nan	nan	43.42	-0.985963308
nan	nan	43.44	-0.982391505
nan	nan	43.46	-0.973717443
nan	nan	43.48	-0.967736347
nan	nan	43.5	-0.9660872
nan	nan	43.52	-0.957736932
nan	nan	43.54	-0.957995168
nan	nan	43.56	-0.948751604
nan	nan	43.58	-0.94682408
nan	nan	43.6	-0.946691073
nan	nan	43.62	-0.944114884
nan	nan	43.64	-0.946513953
nan	nan	43.66	-0.950412484
nan	nan	43.68	-0.944039437
nan	nan	43.7	-0.945946248
nan	nan	43.72	-0.941954388
nan	nan	43.74	-0.944071436
nan	nan	43.76	-0.939190128
nan	nan	43.78	-0.938896057
nan	nan	43.8	-0.942055126
nan	nan	43.82	-0.936969911
nan	nan	43.84	-0.935682439
nan	nan	43.86	-0.937914673
nan	nan	43.88	-0.935836638
nan	nan	43.9	-0.940690732
nan	nan	43.92	-0.935416271
nan	nan	43.94	-0.935305183
nan	nan	43.96	-0.928115082
nan	nan	43.98	-0.928975919
nan	nan	44	-0.928884169
nan	nan	44.02	-0.926800699
nan	nan	44.04	-0.924658607
nan	nan	44.06	-0.922677844
nan	nan	44.08	-0.925327524
nan	nan	44.1	-0.926452453
nan	nan	44.12	-0.916546372
nan	nan	44.14	-0.923711548
nan	nan	44.16	-0.930502677
nan	nan	44.18	-0.926953691
nan	nan	44.2	-0.921192851
nan	nan	44.22	-0.925124411
nan	nan	44.24	-0.920858181
nan	nan	44.26	-0.919578421
nan	nan	44.28	-0.916816647
nan	nan	44.3	-0.908871716
nan	nan	44.32	-0.904822159
nan	nan	44.34	-0.897256787
nan	nan	44.36	-0.9040682
nan	nan	44.38	-0.894061358
nan	nan	44.4	-0.890777936
nan	nan	44.42	-0.892426315
nan	nan	44.44	-0.892129195
nan	nan	44.46	-0.885294414
nan	nan	44.48	-0.884152278
nan	nan	44.5	-0.895740915
nan	nan	44.52	-0.904245268
nan	nan	44.54	-0.903888642
nan	nan	44.56	-0.910851302
nan	nan	44.58	-0.91817764
nan	nan	44.6	-0.922677865
nan	nan	44.62	-0.931474292
nan	nan	44.64	-0.935926324
nan	nan	44.66	-0.946996614
nan	nan	44.68	-0.947915267
nan	nan	44.7	-0.955801152
nan	nan	44.72	-0.961830015
nan	nan	44.74	-0.958405005
nan	nan	44.76	-0.960365685
nan	nan	44.78	-0.96854051
nan	nan	44.8	-0.969177938
nan	nan	44.82	-0.957852029
nan	nan	44.84	-0.955562171
nan	nan	44.86	-0.948351678
nan	nan	44.88	-0.941972018
nan	nan	44.9	-0.935334125
nan	nan	44.92	-0.945280813
nan	nan	44.94	-0.950203644
nan	nan	44.96	-0.952890158
nan	nan	44.98	-0.958591973
nan	nan	45	-0.963143285
nan	nan	45.02	-0.969513748
nan	nan	45.04	-0.982315533
nan	nan	45.06	-0.984202068
nan	nan	45.08	-1.002363201
nan	nan	45.1	-1.003212643
nan	nan	45.12	-1.011530081
nan	nan	45.14	-1.018749264
nan	nan	45.16	-1.022862464
nan	nan	45.18	-1.037393713
nan	nan	45.2	-1.045738669
nan	nan	45.22	-1.050587415
nan	nan	45.24	-1.043225398
nan	nan	45.26	-1.045588899
nan	nan	45.28	-1.046322841
nan	nan	45.3	-1.046087158
nan	nan	45.32	-1.046311413
nan	nan	45.34	-1.04873036
nan	nan	45.36	-1.044666052
nan	nan	45.38	-1.058161579
nan	nan	45.4	-1.046322587
nan	nan	45.42	-1.065515236
nan	nan	45.44	-1.053550176
nan	nan	45.46	-1.063190864
nan	nan	45.48	-1.067290179
nan	nan	45.5	-1.065530665
nan	nan	45.52	-1.075096782
nan	nan	45.54	-1.0748417
nan	nan	45.56	-1.087668363
nan	nan	45.58	-1.092687517
nan	nan	45.6	-1.095046422
nan	nan	45.62	-1.10242006
nan	nan	45.64	-1.100043997
nan	nan	45.66	-1.101328474
nan	nan	45.68	-1.100005684
nan	nan	45.7	-1.100479489
nan	nan	45.72	-1.09067834
nan	nan	45.74	-1.081592076
nan	nan	45.76	-1.087498879
nan	nan	45.78	-1.083709428
nan	nan	45.8	-1.085430171
nan	nan	45.82	-1.081590566
nan	nan	45.84	-1.080210645
nan	nan	45.86	-1.083711899
nan	nan	45.88	-1.080664859
nan	nan	45.9	-1.073543775
nan	nan	45.92	-1.076058546
nan	nan	45.94	-1.077355587
nan	nan	45.96	-1.076692278
nan	nan	45.98	-1.077110083
nan	nan	46	-1.07332334
nan	nan	46.02	-1.072536075
nan	nan	46.04	-1.080009994
nan	nan	46.06	-1.072336843
nan	nan	46.08	-1.072574773
nan	nan	46.1	-1.066902006
nan	nan	46.12	-1.057984367
nan	nan	46.14	-1.056019135
nan	nan	46.16	-1.043076932
nan	nan	46.18	-1.040901455
nan	nan	46.2	-1.031251747
nan	nan	46.22	-1.024341791
nan	nan	46.24	-1.021489727
nan	nan	46.26	-1.01274082
nan	nan	46.28	-1.01490738
nan	nan	46.3	-1.006754503
nan	nan	46.32	-1.005869805
nan	nan	46.34	-1.002356089
nan	nan	46.36	-1.000789236
nan	nan	46.38	-1.005768231
nan	nan	46.4	-1.013155471
nan	nan	46.42	-1.007367697
nan	nan	46.44	-1.009427667
nan	nan	46.46	-1.016918875
nan	nan	46.48	-1.020449331
nan	nan	46.5	-1.013896577
nan	nan	46.52	-1.012269852
nan	nan	46.54	-1.018053372
nan	nan	46.56	-1.009232428
nan	nan	46.58	-1.005205826
nan	nan	46.6	-1.00155021
nan	nan	46.62	-1.000133687
nan	nan	46.64	-0.996428251
nan	nan	46.66	-0.989182491
nan	nan	46.68	-0.986751645
nan	nan	46.7	-0.973729195
nan	nan	46.72	-0.965843068
nan	nan	46.74	-0.969364311
nan	nan	46.76	-0.967841787
nan	nan	46.78	-0.955262332
nan	nan	46.8	-0.949017113
nan	nan	46.82	-0.949389253
nan	nan	46.84	-0.941116958
nan	nan	46.86	-0.931457539
nan	nan	46.88	-0.92907365
nan	nan	46.9	-0.928377322
nan	nan	46.92	-0.923100888
nan	nan	46.94	-0.922506986
nan	nan	46.96	-0.918819376
nan	nan	46.98	-0.918800577
nan	nan	47	-0.922749477
nan	nan	47.02	-0.924272425
nan	nan	47.04	-0.919779234
nan	nan	47.06	-0.917923084
nan	nan	47.08	-0.910721691
nan	nan	47.1	-0.916894852
nan	nan	47.12	-0.919011622
nan	nan	47.14	-0.912837168
nan	nan	47.16	-0.92173157
nan	nan	47.18	-0.924147492
nan	nan	47.2	-0.9175195
nan	nan	47.22	-0.917136004
nan	nan	47.24	-0.914917478
nan	nan	47.26	-0.906950181
nan	nan	47.28	-0.911257768
nan	nan	47.3	-0.901439368
nan	nan	47.32	-0.897694836
nan	nan	47.34	-0.892283343
nan	nan	47.36	-0.88775291
nan	nan	47.38	-0.891210968
nan	nan	47.4	-0.886661646
nan	nan	47.42	-0.879354412
nan	nan	47.44	-0.883650521
nan	nan	47.46	-0.884160232
nan	nan	47.48	-0.878120528
nan	nan	47.5	-0.877027573
nan	nan	47.52	-0.878011765
nan	nan	47.54	-0.877772296
nan	nan	47.56	-0.871343556
nan	nan	47.58	-0.872738071
nan	nan	47.6	-0.865259347
nan	nan	47.62	-0.868038772
nan	nan	47.64	-0.868111172
nan	nan	47.66	-0.863916882
nan	nan	47.68	-0.869468518
nan	nan	47.7	-0.857025898
nan	nan	47.72	-0.858464797
nan	nan	47.74	-0.858376472
nan	nan	47.76	-0.852365792
nan	nan	47.78	-0.852869088
nan	nan	47.8	-0.851682836
nan	nan	47.82	-0.851226469
nan	nan	47.84	-0.852855204
nan	nan	47.86	-0.844648735
nan	nan	47.88	-0.853544055
nan	nan	47.9	-0.855296985
nan	nan	47.92	-0.861984494
nan	nan	47.94	-0.866450736
nan	nan	47.96	-0.863461156
nan	nan	47.98	-0.864809612
nan	nan	48	-0.868578772
nan	nan	48.02	-0.872673696
nan	nan	48.04	-0.878089196
nan	nan	48.06	-0.87358888
nan	nan	48.08	-0.875001476
nan	nan	48.1	-0.871407235
nan	nan	48.12	-0.868741014
nan	nan	48.14	-0.866740054
nan	nan	48.16	-0.865766965
nan	nan	48.18	-0.863141034
nan	nan	48.2	-0.855810581
nan	nan	48.22	-0.853005814
nan	nan	48.24	-0.850553727
nan	nan	48.26	-0.8342837
nan	nan	48.28	-0.836755268
nan	nan	48.3	-0.833896688
nan	nan	48.32	-0.82732048
nan	nan	48.34	-0.828663195
nan	nan	48.36	-0.825994089
nan	nan	48.38	-0.82832591
nan	nan	48.4	-0.828213636
nan	nan	48.42	-0.836350113
nan	nan	48.44	-0.842349537
nan	nan	48.46	-0.845536806
nan	nan	48.48	-0.853716945
nan	nan	48.5	-0.865095593
nan	nan	48.52	-0.870459313
nan	nan	48.54	-0.873814869
nan	nan	48.56	-0.87228331
nan	nan	48.58	-0.880243632
nan	nan	48.6	-0.876047407
nan	nan	48.62	-0.870308504
nan	nan	48.64	-0.865782983
nan	nan	48.66	-0.859868315
nan	nan	48.68	-0.845369462
nan	nan	48.7	-0.836816965
nan	nan	48.72	-0.82411704
nan	nan	48.74	-0.81706438
nan	nan	48.76	-0.807325726
nan	nan	48.78	-0.802690064
nan	nan	48.8	-0.787225236
nan	nan	48.82	-0.785361646
nan	nan	48.84	-0.780118888
nan	nan	48.86	-0.77577782
nan	nan	48.88	-0.778676611
nan	nan	48.9	-0.781695276
nan	nan	48.92	-0.785487058
nan	nan	48.94	-0.791993729
nan	nan	48.96	-0.797780936
nan	nan	48.98	-0.805604387
nan	nan	49	-0.816541261
nan	nan	49.02	-0.822051464
nan	nan	49.04	-0.827947541
nan	nan	49.06	-0.826843327
nan	nan	49.08	-0.827697183
nan	nan	49.1	-0.820162083
nan	nan	49.12	-0.827111305
nan	nan	49.14	-0.81830853
nan	nan	49.16	-0.815982613
nan	nan	49.18	-0.803674723
nan	nan	49.2	-0.794429369
nan	nan	49.22	-0.790201982
nan	nan	49.24	-0.783783452
nan	nan	49.26	-0.779589509
nan	nan	49.28	-0.767554504
nan	nan	49.3	-0.761083982
nan	nan	49.32	-0.755820248
nan	nan	49.34	-0.750529721
nan	nan	49.36	-0.746229536
nan	nan	49.38	-0.743056247
nan	nan	49.4	-0.737603504
nan	nan	49.42	-0.742705276
nan	nan	49.44	-0.736499392
nan	nan	49.46	-0.733481543
nan	nan	49.48	-0.733950886
nan	nan	49.5	-0.73207875
nan	nan	49.52	-0.731456906
nan	nan	49.54	-0.734226942
nan	nan	49.56	-0.727035097
nan	nan	49.58	-0.728780684
nan	nan	49.6	-0.733351515
nan	nan	49.62	-0.724533922
nan	nan	49.64	-0.724227536
nan	nan	49.66	-0.717974727
nan	nan	49.68	-0.713706542
nan	nan	49.7	-0.709533092
nan	nan	49.72	-0.705088036
nan	nan	49.74	-0.696073976
nan	nan	49.76	-0.689367292
nan	nan	49.78	-0.684702153
nan	nan	49.8	-0.678013654
nan	nan	49.82	-0.68108406
nan	nan	49.84	-0.6718468
nan	nan	49.86	-0.663031272
nan	nan	49.88	-0.667929154
nan	nan	49.9	-0.652684087
nan	nan	49.92	-0.648506109
nan	nan	49.94	-0.651984685
nan	nan	49.96	-0.644752543
nan	nan	49.98	-0.648657723
nan	nan	50	-0.650638542
nan	nan	50.02	-0.652423232
nan	nan	50.04	-0.655826952
nan	nan	50.06	-0.653732598
nan	nan	50.08	-0.654410276
nan	nan	50.1	-0.650644856
nan	nan	50.12	-0.649289858
nan	nan	50.14	-0.64333649
nan	nan	50.16	-0.645872875
nan	nan	50.18	-0.634248803
nan	nan	50.2	-0.62733634
nan	nan	50.22	-0.632684291
nan	nan	50.24	-0.623016766
nan	nan	50.26	-0.615283566
nan	nan	50.28	-0.611437982
nan	nan	50.3	-0.600279549
nan	nan	50.32	-0.592969269
nan	nan	50.34	-0.582872264
nan	nan	50.36	-0.575473725
nan	nan	50.38	-0.567671607
nan	nan	50.4	-0.566031195
nan	nan	50.42	-0.559223188
nan	nan	50.44	-0.54946153
nan	nan	50.46	-0.546394649
nan	nan	50.48	-0.543131193
nan	nan	50.5	-0.547106477
nan	nan	50.52	-0.540595457
nan	nan	50.54	-0.535063207
nan	nan	50.56	-0.533528582
nan	nan	50.58	-0.53076327
nan	nan	50.6	-0.53007917
nan	nan	50.62	-0.530487138
nan	nan	50.64	-0.537922914
nan	nan	50.66	-0.530145137
nan	nan	50.68	-0.530089729
nan	nan	50.7	-0.531573716
nan	nan	50.72	-0.527898989
nan	nan	50.74	-0.526281363
nan	nan	50.76	-0.522755602
nan	nan	50.78	-0.526882769
nan	nan	50.8	-0.520367727
nan	nan	50.82	-0.51508974
nan	nan	50.84	-0.516334322
nan	nan	50.86	-0.515414075
nan	nan	50.88	-0.521410843
nan	nan	50.9	-0.515797119
nan	nan	50.92	-0.516442924
nan	nan	50.94	-0.510375363
nan	nan	50.96	-0.503474054
nan	nan	50.98	-0.50824165
nan	nan	51	-0.502942838
nan	nan	51.02	-0.491776968
nan	nan	51.04	-0.492574289
nan	nan	51.06	-0.492622039
nan	nan	51.08	-0.492668403
nan	nan	51.1	-0.487807634
nan	nan	51.12	-0.489960262
nan	nan	51.14	-0.490666105
nan	nan	51.16	-0.48230668
nan	nan	51.18	-0.485561615
nan	nan	51.2	-0.47525435
nan	nan	51.22	-0.475423395
nan	nan	51.24	-0.473434087
nan	nan	51.26	-0.472124397
nan	nan	51.28	-0.469382254
nan	nan	51.3	-0.471164473
nan	nan	51.32	-0.470983834
nan	nan	51.34	-0.476301159
nan	nan	51.36	-0.475770796
nan	nan	51.38	-0.480222083
nan	nan	51.4	-0.482352629
nan	nan	51.42	-0.481002311
nan	nan	51.44	-0.476951707
nan	nan	51.46	-0.483003992
nan	nan	51.48	-0.483391635
nan	nan	51.5	-0.476675636
nan	nan	51.52	-0.48104733
nan	nan	51.54	-0.481877396
nan	nan	51.56	-0.479424996
nan	nan	51.58	-0.484470057
nan	nan	51.6	-0.475777364
nan	nan	51.62	-0.473411492
nan	nan	51.64	-0.469128576
nan	nan	51.66	-0.470835611
nan	nan	51.68	-0.467356587
nan	nan	51.7	-0.468018144
nan	nan	51.72	-0.468859418
nan	nan	51.74	-0.47037324
nan	nan	51.76	-0.469310408
nan	nan	51.78	-0.465105837
nan	nan	51.8	-0.471532054
nan	nan	51.82	-0.470376391
nan	nan	51.84	-0.46475653
nan	nan	51.86	-0.467625203
nan	nan	51.88	-0.463277413
nan	nan	51.9	-0.459013104
nan	nan	51.92	-0.468792327
nan	nan	51.94	-0.466848415
nan	nan	51.96	-0.474184896
nan	nan	51.98	-0.47159817
nan	nan	52	-0.4740149
nan	nan	52.02	-0.468581786
nan	nan	52.04	-0.468521538
nan	nan	52.06	-0.465828804
nan	nan	52.08	-0.470634666
nan	nan	52.1	-0.463161367
nan	nan	52.12	-0.462531227
nan	nan	52.14	-0.46259304
nan	nan	52.16	-0.464205794
nan	nan	52.18	-0.461168423
nan	nan	52.2	-0.464301983
nan	nan	52.22	-0.465776156
nan	nan	52.24	-0.463071216
nan	nan	52.26	-0.463298775
nan	nan	52.28	-0.454687682
nan	nan	52.3	-0.45820516
nan	nan	52.32	-0.455442204
nan	nan	52.34	-0.45350932
nan	nan	52.36	-0.450468455
nan	nan	52.38	-0.451834961
nan	nan	52.4	-0.449217271
nan	nan	52.42	-0.453539286
nan	nan	52.44	-0.447848083
nan	nan	52.46	-0.449702907
nan	nan	52.48	-0.454119426
nan	nan	52.5	-0.454608502
nan	nan	52.52	-0.457395158
nan	nan	52.54	-0.451828175
nan	nan	52.56	-0.457729909
nan	nan	52.58	-0.451350268
nan	nan	52.6	-0.457397481
nan	nan	52.62	-0.45464714
nan	nan	52.64	-0.453306919
nan	nan	52.66	-0.458463574
nan	nan	52.68	-0.455270922
nan	nan	52.7	-0.457786847
nan	nan	52.72	-0.456001378
nan	nan	52.74	-0.460151108
nan	nan	52.76	-0.457480833
nan	nan	52.78	-0.457548592
nan	nan	52.8	-0.454476671
nan	nan	52.82	-0.450873289
nan	nan	52.84	-0.448313732
nan	nan	52.86	-0.454586313
nan	nan	52.88	-0.4477688
nan	nan	52.9	-0.453359394
nan	nan	52.92	-0.449988143
nan	nan	52.94	-0.45095506
nan	nan	52.96	-0.452825101
nan	nan	52.98	-0.451995122
nan	nan	53	-0.456839925
nan	nan	53.02	-0.45658279
nan	nan	53.04	-0.461851007
nan	nan	53.06	-0.458163864
nan	nan	53.08	-0.464340728
nan	nan	53.1	-0.466327115
nan	nan	53.12	-0.46805768
nan	nan	53.14	-0.468310339
nan	nan	53.16	-0.470553332
nan	nan	53.18	-0.468494105
nan	nan	53.2	-0.467101303
nan	nan	53.22	-0.46801891
nan	nan	53.24	-0.466721158
nan	nan	53.26	-0.465752652
nan	nan	53.28	-0.467457268
nan	nan	53.3	-0.466079058
nan	nan	53.32	-0.463356672
nan	nan	53.34	-0.460669506
nan	nan	53.36	-0.457350448
nan	nan	53.38	-0.456801187
nan	nan	53.4	-0.45702847
nan	nan	53.42	-0.453261055
nan	nan	53.44	-0.449591978
nan	nan	53.46	-0.449421431
nan	nan	53.48	-0.44777097
nan	nan	53.5	-0.449172658
nan	nan	53.52	-0.451167184
nan	nan	53.54	-0.447469731
nan	nan	53.56	-0.449315391
nan	nan	53.58	-0.443751345
nan	nan	53.6	-0.44178239
nan	nan	53.62	-0.430235278
nan	nan	53.64	-0.434519
nan	nan	53.66	-0.426597396
nan	nan	53.68	-0.420757339
nan	nan	53.7	-0.417769441
nan	nan	53.72	-0.408513913
nan	nan	53.74	-0.407924169
nan	nan	53.76	-0.408406745
nan	nan	53.78	-0.398953138
nan	nan	53.8	-0.394155737
nan	nan	53.82	-0.386747146
nan	nan	53.84	-0.375672064
nan	nan	53.86	-0.373988264
nan	nan	53.88	-0.364866201
nan	nan	53.9	-0.366958305
nan	nan	53.92	-0.362892593
nan	nan	53.94	-0.36496801
nan	nan	53.96	-0.354362944
nan	nan	53.98	-0.352614972
nan	nan	54	-0.349171391
nan	nan	54.02	-0.344916348
nan	nan	54.04	-0.348449771
nan	nan	54.06	-0.343163689
nan	nan	54.08	-0.336439785
nan	nan	54.1	-0.34128295
nan	nan	54.12	-0.338990204
nan	nan	54.14	-0.333137121
nan	nan	54.16	-0.331888973
nan	nan	54.18	-0.322763416
nan	nan	54.2	-0.322648084
nan	nan	54.22	-0.316574001
nan	nan	54.24	-0.310924736
nan	nan	54.26	-0.307191212
nan	nan	54.28	-0.30619149
nan	nan	54.3	-0.307704119
nan	nan	54.32	-0.29974256
nan	nan	54.34	-0.301786803
nan	nan	54.36	-0.29683466
nan	nan	54.38	-0.288950754
nan	nan	54.4	-0.2943911
nan	nan	54.42	-0.28780945
nan	nan	54.44	-0.286958991
nan	nan	54.46	-0.288199722
nan	nan	54.48	-0.284424054
nan	nan	54.5	-0.286909205
nan	nan	54.52	-0.281787593
nan	nan	54.54	-0.28042811
nan	nan	54.56	-0.279385083
nan	nan	54.58	-0.279305741
nan	nan	54.6	-0.281922515
nan	nan	54.62	-0.276610508
nan	nan	54.64	-0.274409464
nan	nan	54.66	-0.274368137
nan	nan	54.68	-0.27039636
nan	nan	54.7	-0.277813392
nan	nan	54.72	-0.265581586
nan	nan	54.74	-0.266977311
nan	nan	54.76	-0.261870032
nan	nan	54.78	-0.261462876
nan	nan	54.8	-0.263068317
nan	nan	54.82	-0.25899745
nan	nan	54.84	-0.264453183
nan	nan	54.86	-0.262038939
nan	nan	54.88	-0.25472022
nan	nan	54.9	-0.253889973
nan	nan	54.92	-0.253430492
nan	nan	54.94	-0.247722111
nan	nan	54.96	-0.250450696
nan	nan	54.98	-0.243314507
nan	nan	55	-0.2468819
nan	nan	55.02	-0.238766636
nan	nan	55.04	-0.242389593
nan	nan	55.06	-0.241857236
nan	nan	55.08	-0.238542344
nan	nan	55.1	-0.233260153
nan	nan	55.12	-0.236429061
nan	nan	55.14	-0.229707572
nan	nan	55.16	-0.226344014
nan	nan	55.18	-0.227616408
nan	nan	55.2	-0.234904035
nan	nan	55.22	-0.235017181
nan	nan	55.24	-0.227084635
nan	nan	55.26	-0.231706907
nan	nan	55.28	-0.231796528
nan	nan	55.3	-0.232464157
nan	nan	55.32	-0.225072868
nan	nan	55.34	-0.223602057
nan	nan	55.36	-0.224758444
nan	nan	55.38	-0.225208997
nan	nan	55.4	-0.223944844
nan	nan	55.42	-0.22789277
nan	nan	55.44	-0.224590647
nan	nan	55.46	-0.234243424
nan	nan	55.48	-0.226116776
nan	nan	55.5	-0.227382435
nan	nan	55.52	-0.22060875
nan	nan	55.54	-0.223011529
nan	nan	55.56	-0.221283245
nan	nan	55.58	-0.218368177
nan	nan	55.6	-0.220371441
nan	nan	55.62	-0.214585176
nan	nan	55.64	-0.22050004
nan	nan	55.66	-0.222817142
nan	nan	55.68	-0.219090724
nan	nan	55.7	-0.214424911
nan	nan	55.72	-0.221151013
nan	nan	55.74	-0.219477093
nan	nan	55.76	-0.221808553
nan	nan	55.78	-0.213323396
nan	nan	55.8	-0.215693462
nan	nan	55.82	-0.218688653
nan	nan	55.84	-0.220554486
nan	nan	55.86	-0.207944692
nan	nan	55.88	-0.213303763
nan	nan	55.9	-0.212148882
nan	nan	55.92	-0.214906066
nan	nan	55.94	-0.213468724
nan	nan	55.96	-0.215065927
nan	nan	55.98	-0.213400647
nan	nan	56	-0.206798111
nan	nan	56.02	-0.209461167
nan	nan	56.04	-0.205622585
nan	nan	56.06	-0.207545736
nan	nan	56.08	-0.198657829
nan	nan	56.1	-0.203045499
nan	nan	56.12	-0.204941924
nan	nan	56.14	-0.195925834
nan	nan	56.16	-0.18764853
nan	nan	56.18	-0.196852572
nan	nan	56.2	-0.19375647
nan	nan	56.22	-0.193774673
nan	nan	56.24	-0.185197496
nan	nan	56.26	-0.187208915
nan	nan	56.28	-0.179607172
nan	nan	56.3	-0.177780649
nan	nan	56.32	-0.187569856
nan	nan	56.34	-0.175021043
nan	nan	56.36	-0.170981532
nan	nan	56.38	-0.166519725
nan	nan	56.4	-0.165737005
nan	nan	56.42	-0.164532301
nan	nan	56.44	-0.16472988
nan	nan	56.46	-0.160967216
nan	nan	56.48	-0.17019595
nan	nan	56.5	-0.158360975
nan	nan	56.52	-0.155634569
nan	nan	56.54	-0.158169357
nan	nan	56.56	-0.155695554
nan	nan	56.58	-0.15730772
nan	nan	56.6	-0.151057457
nan	nan	56.62	-0.158257953
nan	nan	56.64	-0.140483463
nan	nan	56.66	-0.154409283
nan	nan	56.68	-0.151980833
nan	nan	56.7	-0.150560618
nan	nan	56.72	-0.151321661
nan	nan	56.74	-0.14339424
nan	nan	56.76	-0.145616783
nan	nan	56.78	-0.148248439
nan	nan	56.8	-0.143059618
nan	nan	56.82	-0.148774129
nan	nan	56.84	-0.148419103
nan	nan	56.86	-0.14167637
nan	nan	56.88	-0.145839267
nan	nan	56.9	-0.141035773
nan	nan	56.92	-0.153996396
nan	nan	56.94	-0.144465342
nan	nan	56.96	-0.153375794
nan	nan	56.98	-0.146076662
nan	nan	57	-0.155243426
nan	nan	57.02	-0.151835231
nan	nan	57.04	-0.14973377
nan	nan	57.06	-0.156598796
nan	nan	57.08	-0.153710466
nan	nan	57.1	-0.160985344
nan	nan	57.12	-0.157132764
nan	nan	57.14	-0.155668619
nan	nan	57.16	-0.159699138
nan	nan	57.18	-0.164455887
nan	nan	57.2	-0.159573513
nan	nan	57.22	-0.159024887
nan	nan	57.24	-0.155624258
nan	nan	57.26	-0.164003144
nan	nan	57.28	-0.163419631
nan	nan	57.3	-0.167388374
nan	nan	57.32	-0.156172995
nan	nan	57.34	-0.16191852
nan	nan	57.36	-0.168423296
nan	nan	57.38	-0.168061389
nan	nan	57.4	-0.166498847
nan	nan	57.42	-0.157111359
nan	nan	57.44	-0.1652648
nan	nan	57.46	-0.166054986
nan	nan	57.48	-0.163965877
nan	nan	57.5	-0.168592692
nan	nan	57.52	-0.165565252
nan	nan	57.54	-0.176375352
nan	nan	57.56	-0.1710548
nan	nan	57.58	-0.170043515
nan	nan	57.6	-0.171337086
nan	nan	57.62	-0.171399232
nan	nan	57.64	-0.183214607
nan	nan	57.66	-0.176296967
nan	nan	57.68	-0.171491364
nan	nan	57.7	-0.172387367
nan	nan	57.72	-0.178919709
nan	nan	57.74	-0.182639036
nan	nan	57.76	-0.182101045
nan	nan	57.78	-0.186388268
nan	nan	57.8	-0.19612745
nan	nan	57.82	-0.190132929
nan	nan	57.84	-0.19681658
nan	nan	57.86	-0.196113356
nan	nan	57.88	-0.20111132
nan	nan	57.9	-0.206421231
nan	nan	57.92	-0.206483481
nan	nan	57.94	-0.204727925
nan	nan	57.96	-0.208240062
nan	nan	57.98	-0.212096806
nan	nan	58	-0.222689588
nan	nan	58.02	-0.226931699
nan	nan	58.04	-0.228374807
nan	nan	58.06	-0.234441726
nan	nan	58.08	-0.232219833
nan	nan	58.1	-0.234675876
nan	nan	58.12	-0.233515812
nan	nan	58.14	-0.23985148
nan	nan	58.16	-0.238503494
nan	nan	58.18	-0.241427135
nan	nan	58.2	-0.24537884
nan	nan	58.22	-0.242379291
nan	nan	58.24	-0.245202905
nan	nan	58.26	-0.254209767
nan	nan	58.28	-0.253423285
nan	nan	58.3	-0.255349266
nan	nan	58.32	-0.255081277
nan	nan	58.34	-0.252082879
nan	nan	58.36	-0.259418828
nan	nan	58.38	-0.251980263
nan	nan	58.4	-0.258843993
nan	nan	58.42	-0.263187245
nan	nan	58.44	-0.256856295
nan	nan	58.46	-0.256598514
nan	nan	58.48	-0.26258093
nan	nan	58.5	-0.26063615
nan	nan	58.52	-0.262065393
nan	nan	58.54	-0.266574699
nan	nan	58.56	-0.272690777
nan	nan	58.58	-0.267476252
nan	nan	58.6	-0.266278704
nan	nan	58.62	-0.269536306
nan	nan	58.64	-0.277463227
nan	nan	58.66	-0.277670713
nan	nan	58.68	-0.269639434
nan	nan	58.7	-0.27938246
nan	nan	58.72	-0.283755895
nan	nan	58.74	-0.282966224
nan	nan	58.76	-0.288956596
nan	nan	58.78	-0.296429353
nan	nan	58.8	-0.297248962
nan	nan	58.82	-0.303482583
nan	nan	58.84	-0.300909658
nan	nan	58.86	-0.303632881
nan	nan	58.88	-0.30512823
nan	nan	58.9	-0.311585893
nan	nan	58.92	-0.314017377
nan	nan	58.94	-0.315523879
nan	nan	58.96	-0.306770367
nan	nan	58.98	-0.312814312
nan	nan	59	-0.318138851
nan	nan	59.02	-0.317635454
nan	nan	59.04	-0.31101923
nan	nan	59.06	-0.316630546
nan	nan	59.08	-0.32129669
nan	nan	59.1	-0.312052737
nan	nan	59.12	-0.316440908
nan	nan	59.14	-0.308629719
nan	nan	59.16	-0.318618166
nan	nan	59.18	-0.316821678
nan	nan	59.2	-0.308307496
nan	nan	59.22	-0.306561573
nan	nan	59.24	-0.303670872
nan	nan	59.26	-0.311834496
nan	nan	59.28	-0.306745392
nan	nan	59.3	-0.308388025
nan	nan	59.32	-0.311666502
nan	nan	59.34	-0.310389436
nan	nan	59.36	-0.309380965
nan	nan	59.38	-0.305905987
nan	nan	59.4	-0.301402447
nan	nan	59.42	-0.308951885
nan	nan	59.44	-0.304391819
nan	nan	59.46	-0.312543231
nan	nan	59.48	-0.30984054
nan	nan	59.5	-0.310589988
nan	nan	59.52	-0.319064422
nan	nan	59.54	-0.32008496
nan	nan	59.56	-0.326239725
nan	nan	59.58	-0.323134035
nan	nan	59.6	-0.331865562
nan	nan	59.62	-0.329999855
nan	nan	59.64	-0.325121173
nan	nan	59.66	-0.326683755
nan	nan	59.68	-0.332260501
nan	nan	59.7	-0.335991134
nan	nan	59.72	-0.334909212
nan	nan	59.74	-0.338924365
nan	nan	59.76	-0.335244382
nan	nan	59.78	-0.337943989
nan	nan	59.8	-0.3357497
nan	nan	59.82	-0.333204166
nan	nan	59.84	-0.326540237
nan	nan	59.86	-0.334742265
nan	nan	59.88	-0.328330026
nan	nan	59.9	-0.331748949
nan	nan	59.92	-0.329370455
nan	nan	59.94	-0.325239525
nan	nan	59.96	-0.331135052
nan	nan	59.98	-0.329898926
nan	nan	60	-0.327251946
nan	nan	60.02	-0.320961703
nan	nan	60.04	-0.326016032
nan	nan	60.06	-0.325188112
nan	nan	60.08	-0.326137383
nan	nan	60.1	-0.325596956
nan	nan	60.12	-0.321731195
nan	nan	60.14	-0.327566659
nan	nan	60.16	-0.32523692
nan	nan	60.18	-0.319437995
nan	nan	60.2	-0.320635438
nan	nan	60.22	-0.318186584
nan	nan	60.24	-0.319022274
nan	nan	60.26	-0.324654673
nan	nan	60.28	-0.316192608
nan	nan	60.3	-0.322560936
nan	nan	60.32	-0.323748908
nan	nan	60.34	-0.318607323
nan	nan	60.36	-0.322529783
nan	nan	60.38	-0.314969115
nan	nan	60.4	-0.321024026
nan	nan	60.42	-0.314927701
nan	nan	60.44	-0.312888129
nan	nan	60.46	-0.310370504
nan	nan	60.48	-0.317541738
nan	nan	60.5	-0.31552445
nan	nan	60.52	-0.316731632
nan	nan	60.54	-0.319729059
nan	nan	60.56	-0.315363387
nan	nan	60.58	-0.318538446
nan	nan	60.6	-0.316998825
nan	nan	60.62	-0.313340226
nan	nan	60.64	-0.323485342
nan	nan	60.66	-0.326496064
nan	nan	60.68	-0.319386065
nan	nan	60.7	-0.321227374
nan	nan	60.72	-0.322259896
nan	nan	60.74	-0.320554015
nan	nan	60.76	-0.324135649
nan	nan	60.78	-0.324187546
nan	nan	60.8	-0.324156844
nan	nan	60.82	-0.321968607
nan	nan	60.84	-0.325422326
nan	nan	60.86	-0.322411014
nan	nan	60.88	-0.32681532
nan	nan	60.9	-0.320647479
nan	nan	60.92	-0.328496207
nan	nan	60.94	-0.327980871
nan	nan	60.96	-0.324178074
nan	nan	60.98	-0.326404022
nan	nan	61	-0.326443469
nan	nan	61.02	-0.329744589
nan	nan	61.04	-0.33485751
nan	nan	61.06	-0.340116899
nan	nan	61.08	-0.335532048
nan	nan	61.1	-0.339039946
nan	nan	61.12	-0.340760615
nan	nan	61.14	-0.344186471
nan	nan	61.16	-0.345571287
nan	nan	61.18	-0.345898283
nan	nan	61.2	-0.346622093
nan	nan	61.22	-0.351979168
nan	nan	61.24	-0.352699681
nan	nan	61.26	-0.36165928
nan	nan	61.28	-0.355918776
nan	nan	61.3	-0.3627804
nan	nan	61.32	-0.362362184
nan	nan	61.34	-0.361876348
nan	nan	61.36	-0.362650585
nan	nan	61.38	-0.358307861
nan	nan	61.4	-0.364719619
nan	nan	61.42	-0.361886221
nan	nan	61.44	-0.363588288
nan	nan	61.46	-0.360653927
nan	nan	61.48	-0.359468992
nan	nan	61.5	-0.351604487
nan	nan	61.52	-0.354869431
nan	nan	61.54	-0.354417605
nan	nan	61.56	-0.352025544
nan	nan	61.58	-0.353380828
nan	nan	61.6	-0.357306972
nan	nan	61.62	-0.347154325
nan	nan	61.64	-0.353699857
nan	nan	61.66	-0.354335882
nan	nan	61.68	-0.353403555
nan	nan	61.7	-0.351669483
nan	nan	61.72	-0.352199374
nan	nan	61.74	-0.355115242
nan	nan	61.76	-0.353490173
nan	nan	61.78	-0.363169017
nan	nan	61.8	-0.3562621
nan	nan	61.82	-0.358717914
nan	nan	61.84	-0.356397172
nan	nan	61.86	-0.352517933
nan	nan	61.88	-0.352298338
nan	nan	61.9	-0.345494372
nan	nan	61.92	-0.344994902
nan	nan	61.94	-0.348794889
nan	nan	61.96	-0.337547667
nan	nan	61.98	-0.334717767
nan	nan	62	-0.328166489
nan	nan	62.02	-0.334432315
nan	nan	62.04	-0.324885552
nan	nan	62.06	-0.317737217
nan	nan	62.08	-0.313313044
nan	nan	62.1	-0.30019631
nan	nan	62.12	-0.29820245
nan	nan	62.14	-0.300833408
nan	nan	62.16	-0.30127909
nan	nan	62.18	-0.296587451
nan	nan	62.2	-0.288535678
nan	nan	62.22	-0.285524447
nan	nan	62.24	-0.282945503
nan	nan	62.26	-0.277163917
nan	nan	62.28	-0.276934027
nan	nan	62.3	-0.275058177
nan	nan	62.32	-0.270002806
nan	nan	62.34	-0.268193651
nan	nan	62.36	-0.266711674
nan	nan	62.38	-0.271449846
nan	nan	62.4	-0.273482174
nan	nan	62.42	-0.276495511
nan	nan	62.44	-0.281065241
nan	nan	62.46	-0.271387683
nan	nan	62.48	-0.269761494
nan	nan	62.5	-0.265649066
nan	nan	62.52	-0.268085467
nan	nan	62.54	-0.270381478
nan	nan	62.56	-0.264772667
nan	nan	62.58	-0.273818449
nan	nan	62.6	-0.270262113
nan	nan	62.62	-0.270990454
nan	nan	62.64	-0.278849841
nan	nan	62.66	-0.275200314
nan	nan	62.68	-0.277953449
nan	nan	62.7	-0.272267622
nan	nan	62.72	-0.276932944
nan	nan	62.74	-0.273266498
nan	nan	62.76	-0.268984329
nan	nan	62.78	-0.275770045
nan	nan	62.8	-0.272088299
nan	nan	62.82	-0.278186385
nan	nan	62.84	-0.281171875
nan	nan	62.86	-0.2759855
nan	nan	62.88	-0.281412567
nan	nan	62.9	-0.277572103
nan	nan	62.92	-0.282796622
nan	nan	62.94	-0.282331808
nan	nan	62.96	-0.273141864
nan	nan	62.98	-0.275843115
nan	nan	63	-0.277394268
nan	nan	63.02	-0.277242308
nan	nan	63.04	-0.269988617
nan	nan	63.06	-0.274583783
nan	nan	63.08	-0.2712596
nan	nan	63.1	-0.267820823
nan	nan	63.12	-0.271995567
nan	nan	63.14	-0.277555973
nan	nan	63.16	-0.271770516
nan	nan	63.18	-0.269316776
nan	nan	63.2	-0.270060419
nan	nan	63.22	-0.268497808
nan	nan	63.24	-0.262618175
nan	nan	63.26	-0.264793338
nan	nan	63.28	-0.273562027
nan	nan	63.3	-0.270842341
nan	nan	63.32	-0.271975506
nan	nan	63.34	-0.27468833
nan	nan	63.36	-0.27183026
nan	nan	63.38	-0.271226126
nan	nan	63.4	-0.270692063
nan	nan	63.42	-0.276330607
nan	nan	63.44	-0.269672198
nan	nan	63.46	-0.262349674
nan	nan	63.48	-0.272046121
nan	nan	63.5	-0.273653865
nan	nan	63.52	-0.270959395
nan	nan	63.54	-0.269320254
nan	nan	63.56	-0.278324679
nan	nan	63.58	-0.275091148
nan	nan	63.6	-0.266067724
nan	nan	63.62	-0.272266737
nan	nan	63.64	-0.266252595
nan	nan	63.66	-0.267855657
nan	nan	63.68	-0.268063581
nan	nan	63.7	-0.268486754
nan	nan	63.72	-0.270250823
nan	nan	63.74	-0.269675301
nan	nan	63.76	-0.2706189
nan	nan	63.78	-0.276210021
nan	nan	63.8	-0.268304923
nan	nan	63.82	-0.2697955
nan	nan	63.84	-0.261164625
nan	nan	63.86	-0.263943694
nan	nan	63.88	-0.266439274
nan	nan	63.9	-0.264733281
nan	nan	63.92	-0.265873102
nan	nan	63.94	-0.257799407
nan	nan	63.96	-0.262168929
nan	nan	63.98	-0.254776788
nan	nan	64	-0.261042059
nan	nan	64.02	-0.252970065
nan	nan	64.04	-0.257171386
nan	nan	64.06	-0.253349815
nan	nan	64.08	-0.253565317
nan	nan	64.1	-0.252268402
nan	nan	64.12	-0.250127227
nan	nan	64.14	-0.248650474
nan	nan	64.16	-0.254264456
nan	nan	64.18	-0.248592289
nan	nan	64.2	-0.250619769
nan	nan	64.22	-0.251074888
nan	nan	64.24	-0.258395623
nan	nan	64.26	-0.263002691
nan	nan	64.28	-0.260070053
nan	nan	64.3	-0.257837351
nan	nan	64.32	-0.260165402
nan	nan	64.34	-0.260355195
nan	nan	64.36	-0.255270585
nan	nan	64.38	-0.260871895
nan	nan	64.4	-0.262709729
nan	nan	64.42	-0.256196027
nan	nan	64.44	-0.254327652
nan	nan	64.46	-0.257138637
nan	nan	64.48	-0.258515263
nan	nan	64.5	-0.258673438
nan	nan	64.52	-0.249993429
nan	nan	64.54	-0.246653826
nan	nan	64.56	-0.242587097
nan	nan	64.58	-0.237478723
nan	nan	64.6	-0.231442516
nan	nan	64.62	-0.235933424
nan	nan	64.64	-0.22921785
nan	nan	64.66	-0.233258521
nan	nan	64.68	-0.229791655
nan	nan	64.7	-0.227181048
nan	nan	64.72	-0.223211553
nan	nan	64.74	-0.224580695
nan	nan	64.76	-0.225535779
nan	nan	64.78	-0.21932923
nan	nan	64.8	-0.215752294
nan	nan	64.82	-0.217402877
nan	nan	64.84	-0.21516556
nan	nan	64.86	-0.218635249
nan	nan	64.88	-0.212980717
nan	nan	64.9	-0.208756586
nan	nan	64.92	-0.218489001
nan	nan	64.94	-0.218789204
nan	nan	64.96	-0.217500448
nan	nan	64.98	-0.214845337
nan	nan	65	-0.214622043
nan	nan	65.02	-0.215183646
nan	nan	65.04	-0.209180486
nan	nan	65.06	-0.212570194
nan	nan	65.08	-0.208947931
nan	nan	65.1	-0.211069655
nan	nan	65.12	-0.209639749
nan	nan	65.14	-0.211557813
nan	nan	65.16	-0.215067193
nan	nan	65.18	-0.206931136
nan	nan	65.2	-0.212141015
nan	nan	65.22	-0.213663053
nan	nan	65.24	-0.207637593
nan	nan	65.26	-0.204750381
nan	nan	65.28	-0.207231095
nan	nan	65.3	-0.201860589
nan	nan	65.32	-0.20660011
nan	nan	65.34	-0.202443107
nan	nan	65.36	-0.206503639
nan	nan	65.38	-0.20718396
nan	nan	65.4	-0.209120395
nan	nan	65.42	-0.207086339
nan	nan	65.44	-0.208184266
nan	nan	65.46	-0.204806411
nan	nan	65.48	-0.198281114
nan	nan	65.5	-0.196883682
nan	nan	65.52	-0.192287906
nan	nan	65.54	-0.195825464
nan	nan	65.56	-0.198133691
nan	nan	65.58	-0.195912505
nan	nan	65.6	-0.192995031
nan	nan	65.62	-0.194632813
nan	nan	65.64	-0.185497451
nan	nan	65.66	-0.184961455
nan	nan	65.68	-0.184868011
nan	nan	65.7	-0.175337197
nan	nan	65.72	-0.173285373
nan	nan	65.74	-0.171759058
nan	nan	65.76	-0.16826756
nan	nan	65.78	-0.164982579
nan	nan	65.8	-0.162034347
nan	nan	65.82	-0.16837153
nan	nan	65.84	-0.167606036
nan	nan	65.86	-0.161082083
nan	nan	65.88	-0.159599046
nan	nan	65.9	-0.156801687
nan	nan	65.92	-0.151707743
nan	nan	65.94	-0.157510747
nan	nan	65.96	-0.154925201
nan	nan	65.98	-0.150046426
nan	nan	66	-0.148694463
nan	nan	66.02	-0.147176205
nan	nan	66.04	-0.149724656
nan	nan	66.06	-0.14797678
nan	nan	66.08	-0.143862948
nan	nan	66.1	-0.143093293
nan	nan	66.12	-0.143938794
nan	nan	66.14	-0.135766944
nan	nan	66.16	-0.136045526
nan	nan	66.18	-0.134869686
nan	nan	66.2	-0.134082347
nan	nan	66.22	-0.130120514
nan	nan	66.24	-0.132589492
nan	nan	66.26	-0.127706199
nan	nan	66.28	-0.124078377
nan	nan	66.3	-0.123705274
nan	nan	66.32	-0.121955039
nan	nan	66.34	-0.120107041
nan	nan	66.36	-0.116077723
nan	nan	66.38	-0.114154934
nan	nan	66.4	-0.113874553
nan	nan	66.42	-0.111401604
nan	nan	66.44	-0.111883697
nan	nan	66.46	-0.105432869
nan	nan	66.48	-0.107841885
nan	nan	66.5	-0.102126329
nan	nan	66.52	-0.099543049
nan	nan	66.54	-0.099047646
nan	nan	66.56	-0.093342694
nan	nan	66.58	-0.092106617
nan	nan	66.6	-0.093556253
nan	nan	66.62	-0.088959498
nan	nan	66.64	-0.082198712
nan	nan	66.66	-0.085637318
nan	nan	66.68	-0.079169969
nan	nan	66.7	-0.070365832
nan	nan	66.72	-0.073293234
nan	nan	66.74	-0.071311184
nan	nan	66.76	-0.063526794
nan	nan	66.78	-0.070821378
nan	nan	66.8	-0.053427886
nan	nan	66.82	-0.060519414
nan	nan	66.84	-0.053296857
nan	nan	66.86	-0.049713164
nan	nan	66.88	-0.052260666
nan	nan	66.9	-0.043410242
nan	nan	66.92	-0.042661246
nan	nan	66.94	-0.035887026
nan	nan	66.96	-0.036074643
nan	nan	66.98	-0.026583118
nan	nan	67	-0.029641856
nan	nan	67.02	-0.02787628
nan	nan	67.04	-0.024345287
nan	nan	67.06	-0.024547065
nan	nan	67.08	-0.025399981
nan	nan	67.1	-0.020291201
nan	nan	67.12	-0.022559301
nan	nan	67.14	-0.017996077
nan	nan	67.16	-0.015709297
nan	nan	67.18	-0.018654466
nan	nan	67.2	-0.015126126
nan	nan	67.22	-0.019612019
nan	nan	67.24	-0.011467678
nan	nan	67.26	-0.023287752
nan	nan	67.28	-0.019916447
nan	nan	67.3	-0.021410288
nan	nan	67.32	-0.022960569
nan	nan	67.34	-0.032720563
nan	nan	67.36	-0.032412965
nan	nan	67.38	-0.026755501
nan	nan	67.4	-0.029919081
nan	nan	67.42	-0.027338571
nan	nan	67.44	-0.029603642
nan	nan	67.46	-0.025678472
nan	nan	67.48	-0.036237361
nan	nan	67.5	-0.036182305
nan	nan	67.52	-0.034457125
nan	nan	67.54	-0.038500987
nan	nan	67.56	-0.051356755
nan	nan	67.58	-0.046471111
nan	nan	67.6	-0.049193981
nan	nan	67.62	-0.055483743
nan	nan	67.64	-0.049940456
nan	nan	67.66	-0.048534011
nan	nan	67.68	-0.049099074
nan	nan	67.7	-0.056266519
nan	nan	67.72	-0.058681656
nan	nan	67.74	-0.058059953
nan	nan	67.76	-0.063033143
nan	nan	67.78	-0.06640625
nan	nan	67.8	-0.063706022
nan	nan	67.82	-0.065443027
nan	nan	67.84	-0.064699144
nan	nan	67.86	-0.060447035
nan	nan	67.88	-0.062342165
nan	nan	67.9	-0.066223511
nan	nan	67.92	-0.066374353
nan	nan	67.94	-0.066698802
nan	nan	67.96	-0.072244969
nan	nan	67.98	-0.072548976
nan	nan	68	-0.070718779
nan	nan	68.02	-0.065897248
nan	nan	68.04	-0.067451822
nan	nan	68.06	-0.068198246
nan	nan	68.08	-0.065267838
nan	nan	68.1	-0.068750691
nan	nan	68.12	-0.07129902
nan	nan	68.14	-0.07009231
nan	nan	68.16	-0.077835528
nan	nan	68.18	-0.074428007
nan	nan	68.2	-0.072039249
nan	nan	68.22	-0.074663352
nan	nan	68.24	-0.070026035
nan	nan	68.26	-0.068159463
nan	nan	68.28	-0.067880593
nan	nan	68.3	-0.068246452
nan	nan	68.32	-0.070068068
nan	nan	68.34	-0.072518464
nan	nan	68.36	-0.067289013
nan	nan	68.38	-0.079505761
nan	nan	68.4	-0.077881783
nan	nan	68.42	-0.066998695
nan	nan	68.44	-0.070910681
nan	nan	68.46	-0.072386024
nan	nan	68.48	-0.070135315
nan	nan	68.5	-0.076247121
nan	nan	68.52	-0.075863602
nan	nan	68.54	-0.069339878
nan	nan	68.56	-0.078259248
nan	nan	68.58	-0.077495496
nan	nan	68.6	-0.077939984
nan	nan	68.62	-0.079191094
nan	nan	68.64	-0.076937833
nan	nan	68.66	-0.081233191
nan	nan	68.68	-0.079922819
nan	nan	68.7	-0.081373082
nan	nan	68.72	-0.081786996
nan	nan	68.74	-0.0908492
nan	nan	68.76	-0.087974201
nan	nan	68.78	-0.084449542
nan	nan	68.8	-0.085724577
nan	nan	68.82	-0.091601516
nan	nan	68.84	-0.08910374
nan	nan	68.86	-0.093941627
nan	nan	68.88	-0.091738975
nan	nan	68.9	-0.103856519
nan	nan	68.92	-0.102971353
nan	nan	68.94	-0.103256092
nan	nan	68.96	-0.112343598
nan	nan	68.98	-0.109490425
nan	nan	69	-0.121684167
nan	nan	69.02	-0.115106079
nan	nan	69.04	-0.125562502
nan	nan	69.06	-0.12289995
nan	nan	69.08	-0.131496156
nan	nan	69.1	-0.137940854
nan	nan	69.12	-0.136779905
nan	nan	69.14	-0.138177549
nan	nan	69.16	-0.145988206
nan	nan	69.18	-0.14850811
nan	nan	69.2	-0.154898914
nan	nan	69.22	-0.146277479
nan	nan	69.24	-0.152937556
nan	nan	69.26	-0.158182291
nan	nan	69.28	-0.157147419
nan	nan	69.3	-0.162754733
nan	nan	69.32	-0.157597009
nan	nan	69.34	-0.161445457
nan	nan	69.36	-0.15800207
nan	nan	69.38	-0.168976211
nan	nan	69.4	-0.15839516
nan	nan	69.42	-0.163903268
nan	nan	69.44	-0.162811463
nan	nan	69.46	-0.162755292
nan	nan	69.48	-0.161793372
nan	nan	69.5	-0.155433173
nan	nan	69.52	-0.161897405
nan	nan	69.54	-0.160967877
nan	nan	69.56	-0.162552895
nan	nan	69.58	-0.162920705
nan	nan	69.6	-0.1623461
nan	nan	69.62	-0.162574326
nan	nan	69.64	-0.166673524
nan	nan	69.66	-0.164865754
nan	nan	69.68	-0.164566838
nan	nan	69.7	-0.163346511
nan	nan	69.72	-0.167557006
nan	nan	69.74	-0.161178334
nan	nan	69.76	-0.168261628
nan	nan	69.78	-0.163303371
nan	nan	69.8	-0.164026213
nan	nan	69.82	-0.170689264
nan	nan	69.84	-0.166461324
nan	nan	69.86	-0.166573504
nan	nan	69.88	-0.165504061
nan	nan	69.9	-0.164121667
nan	nan	69.92	-0.165035611
nan	nan	69.94	-0.16599962
nan	nan	69.96	-0.163760478
nan	nan	69.98	-0.167896883
nan	nan	70	-0.167487338
nan	nan	70.02	-0.16037087
nan	nan	70.04	-0.154371398
nan	nan	70.06	-0.159369955
nan	nan	70.08	-0.157158363
nan	nan	70.1	-0.154897331
nan	nan	70.12	-0.151542002
nan	nan	70.14	-0.153311238
nan	nan	70.16	-0.142492234
nan	nan	70.18	-0.147274688
nan	nan	70.2	-0.140264754
nan	nan	70.22	-0.139503534
nan	nan	70.24	-0.13727059
nan	nan	70.26	-0.129583241
nan	nan	70.28	-0.127040158
nan	nan	70.3	-0.12092682
nan	nan	70.32	-0.121623553
nan	nan	70.34	-0.121019417
nan	nan	70.36	-0.119040938
nan	nan	70.38	-0.119611737
nan	nan	70.4	-0.120554006
nan	nan	70.42	-0.120504753
nan	nan	70.44	-0.119591333
nan	nan	70.46	-0.114485614
nan	nan	70.48	-0.123612061
nan	nan	70.5	-0.115245074
nan	nan	70.52	-0.121418453
nan	nan	70.54	-0.115922355
nan	nan	70.56	-0.115317068
nan	nan	70.58	-0.119504916
nan	nan	70.6	-0.117317961
nan	nan	70.62	-0.114988048
nan	nan	70.64	-0.115384568
nan	nan	70.66	-0.118329569
nan	nan	70.68	-0.120039525
nan	nan	70.7	-0.117455582
nan	nan	70.72	-0.110453254
nan	nan	70.74	-0.111402658
nan	nan	70.76	-0.108965927
nan	nan	70.78	-0.109029297
nan	nan	70.8	-0.102443104
nan	nan	70.82	-0.107756787
nan	nan	70.84	-0.103062474
nan	nan	70.86	-0.106218914
nan	nan	70.88	-0.104178242
nan	nan	70.9	-0.099787947
nan	nan	70.92	-0.09808469
nan	nan	70.94	-0.105284582
nan	nan	70.96	-0.103630796
nan	nan	70.98	-0.095588083
nan	nan	71	-0.098446445
nan	nan	71.02	-0.094994555
nan	nan	71.04	-0.095494494
nan	nan	71.06	-0.097435965
nan	nan	71.08	-0.09320145
nan	nan	71.1	-0.094015894
nan	nan	71.12	-0.091728145
nan	nan	71.14	-0.091360978
nan	nan	71.16	-0.085634986
nan	nan	71.18	-0.085795276
nan	nan	71.2	-0.088629807
nan	nan	71.22	-0.088326038
nan	nan	71.24	-0.087561761
nan	nan	71.26	-0.083698322
nan	nan	71.28	-0.085274583
nan	nan	71.3	-0.090157712
nan	nan	71.32	-0.080470163
nan	nan	71.34	-0.082506567
nan	nan	71.36	-0.077437736
nan	nan	71.38	-0.075898196
nan	nan	71.4	-0.074692787
nan	nan	71.42	-0.077539358
nan	nan	71.44	-0.077593224
nan	nan	71.46	-0.077320561
nan	nan	71.48	-0.076410341
nan	nan	71.5	-0.071139181
nan	nan	71.52	-0.072033374
nan	nan	71.54	-0.069845106
nan	nan	71.56	-0.072417478
nan	nan	71.58	-0.068428348
nan	nan	71.6	-0.066898941
nan	nan	71.62	-0.059874368
nan	nan	71.64	-0.072207142
nan	nan	71.66	-0.067496841
nan	nan	71.68	-0.071319084
nan	nan	71.7	-0.072048199
nan	nan	71.72	-0.074354373
nan	nan	71.74	-0.064243535
nan	nan	71.76	-0.064162631
nan	nan	71.78	-0.063383414
nan	nan	71.8	-0.064776776
nan	nan	71.82	-0.065532564
nan	nan	71.84	-0.058625035
nan	nan	71.86	-0.065710578
nan	nan	71.88	-0.05092483
nan	nan	71.9	-0.05355963
nan	nan	71.92	-0.050003102
nan	nan	71.94	-0.055364826
nan	nan	71.96	-0.043453324
nan	nan	71.98	-0.044911621
nan	nan	72	-0.04096817
nan	nan	72.02	-0.035372123
nan	nan	72.04	-0.03345283
nan	nan	72.06	-0.037981926
nan	nan	72.08	-0.031701815
nan	nan	72.1	-0.031506901
nan	nan	72.12	-0.02707219
nan	nan	72.14	-0.018973229
nan	nan	72.16	-0.02374227
nan	nan	72.18	-0.006711663
nan	nan	72.2	-0.012063914
nan	nan	72.22	-0.012412453
nan	nan	72.24	-0.001533161
nan	nan	72.26	-0.002986095
nan	nan	72.28	0.005360202
nan	nan	72.3	0.007411056
nan	nan	72.32	0.013507565
nan	nan	72.34	0.014134697
nan	nan	72.36	0.019060159
nan	nan	72.38	0.026103693
nan	nan	72.4	0.026033678
nan	nan	72.42	0.032727636
nan	nan	72.44	0.035742989
nan	nan	72.46	0.034023275
nan	nan	72.48	0.043214111
nan	nan	72.5	0.040471722
nan	nan	72.52	0.042408871
nan	nan	72.54	0.049037282
nan	nan	72.56	0.046269997
nan	nan	72.58	0.055324035
nan	nan	72.6	0.051390436
nan	nan	72.62	0.058647555
nan	nan	72.64	0.054162206
nan	nan	72.66	0.062383744
nan	nan	72.68	0.061380115
nan	nan	72.7	0.063409659
nan	nan	72.72	0.069491319
nan	nan	72.74	0.068655284
nan	nan	72.76	0.072241097
nan	nan	72.78	0.071416998
nan	nan	72.8	0.07729473
nan	nan	72.82	0.080087122
nan	nan	72.84	0.082475172
nan	nan	72.86	0.089330125
nan	nan	72.88	0.090077879
nan	nan	72.9	0.088670248
nan	nan	72.92	0.092169677
nan	nan	72.94	0.099004324
nan	nan	72.96	0.105208715
nan	nan	72.98	0.106348423
nan	nan	73	0.107226391
nan	nan	73.02	0.11457095
nan	nan	73.04	0.114217069
nan	nan	73.06	0.123644234
nan	nan	73.08	0.122599536
nan	nan	73.1	0.128876134
nan	nan	73.12	0.128695689
nan	nan	73.14	0.131448417
nan	nan	73.16	0.139323501
nan	nan	73.18	0.134048064
nan	nan	73.2	0.140872324
nan	nan	73.22	0.140228945
nan	nan	73.24	0.145180346
nan	nan	73.26	0.149095487
nan	nan	73.28	0.14598831
nan	nan	73.3	0.146115293
nan	nan	73.32	0.154350406
nan	nan	73.34	0.153154593
nan	nan	73.36	0.156536714
nan	nan	73.38	0.15999715
nan	nan	73.4	0.156649061
nan	nan	73.42	0.161749502
nan	nan	73.44	0.166756539
nan	nan	73.46	0.161708009
nan	nan	73.48	0.160002838
nan	nan	73.5	0.172114595
nan	nan	73.52	0.166769863
nan	nan	73.54	0.175516738
nan	nan	73.56	0.176664687
nan	nan	73.58	0.173389441
nan	nan	73.6	0.171049296
nan	nan	73.62	0.176820943
nan	nan	73.64	0.175208217
nan	nan	73.66	0.178586289
nan	nan	73.68	0.176356423
nan	nan	73.7	0.176055948
nan	nan	73.72	0.181843813
nan	nan	73.74	0.182740595
nan	nan	73.76	0.178159699
nan	nan	73.78	0.186464489
nan	nan	73.8	0.190445651
nan	nan	73.82	0.192888321
nan	nan	73.84	0.199163516
nan	nan	73.86	0.201587621
nan	nan	73.88	0.202136862
nan	nan	73.9	0.202661803
nan	nan	73.92	0.212383711
nan	nan	73.94	0.213891559
nan	nan	73.96	0.213760569
nan	nan	73.98	0.220064978
nan	nan	74	0.222634121
nan	nan	74.02	0.22105859
nan	nan	74.04	0.226377541
nan	nan	74.06	0.228711242
nan	nan	74.08	0.230252782
nan	nan	74.1	0.226796278
nan	nan	74.12	0.223237942
nan	nan	74.14	0.222994292
nan	nan	74.16	0.220797029
nan	nan	74.18	0.218290694
nan	nan	74.2	0.214575546
nan	nan	74.22	0.226834651
nan	nan	74.24	0.221371402
nan	nan	74.26	0.225981756
nan	nan	74.28	0.22670895
nan	nan	74.3	0.224801228
nan	nan	74.32	0.224998885
nan	nan	74.34	0.228775589
nan	nan	74.36	0.227627027
nan	nan	74.38	0.227145028
nan	nan	74.4	0.23241358
nan	nan	74.42	0.236085065
nan	nan	74.44	0.239428416
nan	nan	74.46	0.237930078
nan	nan	74.48	0.248024526
nan	nan	74.5	0.254031507
nan	nan	74.52	0.256996298
nan	nan	74.54	0.253808039
nan	nan	74.56	0.262331588
nan	nan	74.58	0.260582845
nan	nan	74.6	0.264931201
nan	nan	74.62	0.272735931
nan	nan	74.64	0.270755913
nan	nan	74.66	0.276329116
nan	nan	74.68	0.279533579
nan	nan	74.7	0.279862543
nan	nan	74.72	0.281941231
nan	nan	74.74	0.272120619
nan	nan	74.76	0.277097763
nan	nan	74.78	0.275731148
nan	nan	74.8	0.274280941
nan	nan	74.82	0.263385582
nan	nan	74.84	0.270760886
nan	nan	74.86	0.264051305
nan	nan	74.88	0.265163335
nan	nan	74.9	0.261607191
nan	nan	74.92	0.262272476
nan	nan	74.94	0.255433356
nan	nan	74.96	0.26377762
nan	nan	74.98	0.259597024
nan	nan	75	0.259590159
nan	nan	75.02	0.25588751
nan	nan	75.04	0.255478203
nan	nan	75.06	0.265208784
nan	nan	75.08	0.260250033
nan	nan	75.1	0.258584602
nan	nan	75.12	0.257280355
nan	nan	75.14	0.26309114
nan	nan	75.16	0.257562672
nan	nan	75.18	0.260592001
nan	nan	75.2	0.254468894
nan	nan	75.22	0.252939589
nan	nan	75.24	0.254565338
nan	nan	75.26	0.251243633
nan	nan	75.28	0.24912826
nan	nan	75.3	0.241271107
nan	nan	75.32	0.238490739
nan	nan	75.34	0.240730212
nan	nan	75.36	0.23828186
nan	nan	75.38	0.239294856
nan	nan	75.4	0.2336093
nan	nan	75.42	0.231921841
nan	nan	75.44	0.226887506
nan	nan	75.46	0.220070609
nan	nan	75.48	0.218854911
nan	nan	75.5	0.207622219
nan	nan	75.52	0.203559488
nan	nan	75.54	0.200081709
nan	nan	75.56	0.193510164
nan	nan	75.58	0.187040555
nan	nan	75.6	0.185276671
nan	nan	75.62	0.179862818
nan	nan	75.64	0.172438257
nan	nan	75.66	0.165483069
nan	nan	75.68	0.159607033
nan	nan	75.7	0.147666819
nan	nan	75.72	0.147319447
nan	nan	75.74	0.141114898
nan	nan	75.76	0.135028742
nan	nan	75.78	0.138443774
nan	nan	75.8	0.127351733
nan	nan	75.82	0.134564311
nan	nan	75.84	0.129451982
nan	nan	75.86	0.132321005
nan	nan	75.88	0.126103574
nan	nan	75.9	0.126895536
nan	nan	75.92	0.117094957
nan	nan	75.94	0.120531739
nan	nan	75.96	0.117290628
nan	nan	75.98	0.119364013
nan	nan	76	0.11433153
nan	nan	76.02	0.114225965
nan	nan	76.04	0.115499068
nan	nan	76.06	0.115103104
nan	nan	76.08	0.113051871
nan	nan	76.1	0.10508568
nan	nan	76.12	0.104516471
nan	nan	76.14	0.100457227
nan	nan	76.16	0.100220377
nan	nan	76.18	0.090641881
nan	nan	76.2	0.091161825
nan	nan	76.22	0.092824642
nan	nan	76.24	0.094693712
nan	nan	76.26	0.089996028
nan	nan	76.28	0.087739527
nan	nan	76.3	0.084175949
nan	nan	76.32	0.086486215
nan	nan	76.34	0.082272589
nan	nan	76.36	0.080059452
nan	nan	76.38	0.076924688
nan	nan	76.4	0.078816068
nan	nan	76.42	0.078296935
nan	nan	76.44	0.082344341
nan	nan	76.46	0.079094192
nan	nan	76.48	0.082542895
nan	nan	76.5	0.083930851
nan	nan	76.52	0.080492632
nan	nan	76.54	0.078911334
nan	nan	76.56	0.073025582
nan	nan	76.58	0.076792407
nan	nan	76.6	0.078743266
nan	nan	76.62	0.073896082
nan	nan	76.64	0.073691882
nan	nan	76.66	0.08046173
nan	nan	76.68	0.069191385
nan	nan	76.7	0.071367025
nan	nan	76.72	0.067288717
nan	nan	76.74	0.06320922
nan	nan	76.76	0.054930132
nan	nan	76.78	0.054436088
nan	nan	76.8	0.047524791
nan	nan	76.82	0.049823476
nan	nan	76.84	0.037908158
nan	nan	76.86	0.033780218
nan	nan	76.88	0.033188363
nan	nan	76.9	0.025188428
nan	nan	76.92	0.018724883
nan	nan	76.94	0.01391984
nan	nan	76.96	0.007756113
nan	nan	76.98	-0.002183563
nan	nan	77	-0.003851952
nan	nan	77.02	-0.010181378
nan	nan	77.04	-0.017580854
nan	nan	77.06	-0.025289456
nan	nan	77.08	-0.033628545
nan	nan	77.1	-0.043639577
nan	nan	77.12	-0.04489431
nan	nan	77.14	-0.062029392
nan	nan	77.16	-0.062576802
nan	nan	77.18	-0.076079088
nan	nan	77.2	-0.077108737
nan	nan	77.22	-0.085825876
nan	nan	77.24	-0.092579659
nan	nan	77.26	-0.095908526
nan	nan	77.28	-0.102704985
nan	nan	77.3	-0.111398774
nan	nan	77.32	-0.120082154
nan	nan	77.34	-0.132389523
nan	nan	77.36	-0.136826719
nan	nan	77.38	-0.139623455
nan	nan	77.4	-0.14464648
nan	nan	77.42	-0.152610671
nan	nan	77.44	-0.160867882
nan	nan	77.46	-0.166279936
nan	nan	77.48	-0.173154901
nan	nan	77.5	-0.174551223
nan	nan	77.52	-0.192449291
nan	nan	77.54	-0.197446119
nan	nan	77.56	-0.20027695
nan	nan	77.58	-0.212473778
nan	nan	77.6	-0.217470726
nan	nan	77.62	-0.221226439
nan	nan	77.64	-0.22557594
nan	nan	77.66	-0.23324838
nan	nan	77.68	-0.233534347
nan	nan	77.7	-0.241688888
nan	nan	77.72	-0.24394851
nan	nan	77.74	-0.249579946
nan	nan	77.76	-0.251639879
nan	nan	77.78	-0.252429274
nan	nan	77.8	-0.256236743
nan	nan	77.82	-0.258196838
nan	nan	77.84	-0.258187223
nan	nan	77.86	-0.261369805
nan	nan	77.88	-0.264598207
nan	nan	77.9	-0.269412125
nan	nan	77.92	-0.268652252
nan	nan	77.94	-0.268084214
nan	nan	77.96	-0.270586998
nan	nan	77.98	-0.264284242
nan	nan	78	-0.263975148
nan	nan	78.02	-0.267743224
nan	nan	78.04	-0.260779772
nan	nan	78.06	-0.256785186
nan	nan	78.08	-0.262217159
nan	nan	78.1	-0.263942467
nan	nan	78.12	-0.261020148
nan	nan	78.14	-0.260432764
nan	nan	78.16	-0.26108195
nan	nan	78.18	-0.259343381
nan	nan	78.2	-0.263373608
nan	nan	78.22	-0.252733423
nan	nan	78.24	-0.255744589
nan	nan	78.26	-0.249364499
nan	nan	78.28	-0.248666194
nan	nan	78.3	-0.244553884
nan	nan	78.32	-0.247008978
nan	nan	78.34	-0.238269633
nan	nan	78.36	-0.243182714
nan	nan	78.38	-0.242339711
nan	nan	78.4	-0.239652689
nan	nan	78.42	-0.22629141
nan	nan	78.44	-0.223663016
nan	nan	78.46	-0.221874471
nan	nan	78.48	-0.22006071
nan	nan	78.5	-0.213463861
nan	nan	78.52	-0.207658461
nan	nan	78.54	-0.207156381
nan	nan	78.56	-0.20251125
nan	nan	78.58	-0.208395874
nan	nan	78.6	-0.200142788
nan	nan	78.62	-0.198793481
nan	nan	78.64	-0.201666062
nan	nan	78.66	-0.194701849
nan	nan	78.68	-0.192701504
nan	nan	78.7	-0.185233453
nan	nan	78.72	-0.183512348
nan	nan	78.74	-0.188298498
nan	nan	78.76	-0.188006377
nan	nan	78.78	-0.191390981
nan	nan	78.8	-0.1819356
nan	nan	78.82	-0.184747092
nan	nan	78.84	-0.182386009
nan	nan	78.86	-0.185534857
nan	nan	78.88	-0.182640813
nan	nan	78.9	-0.182521764
nan	nan	78.92	-0.18251817
nan	nan	78.94	-0.189459809
nan	nan	78.96	-0.178873355
nan	nan	78.98	-0.186961528
nan	nan	79	-0.181135125
nan	nan	79.02	-0.187614502
nan	nan	79.04	-0.187211719
nan	nan	79.06	-0.184994745
nan	nan	79.08	-0.184991805
nan	nan	79.1	-0.179445288
nan	nan	79.12	-0.181943516
nan	nan	79.14	-0.183164967
nan	nan	79.16	-0.186045997
nan	nan	79.18	-0.175312024
nan	nan	79.2	-0.180687825
nan	nan	79.22	-0.181441435
nan	nan	79.24	-0.18192984
nan	nan	79.26	-0.178844361
nan	nan	79.28	-0.180995972
nan	nan	79.3	-0.184872024
nan	nan	79.32	-0.186316111
nan	nan	79.34	-0.189230638
nan	nan	79.36	-0.188998021
nan	nan	79.38	-0.191110784
nan	nan	79.4	-0.193185053
nan	nan	79.42	-0.193845347
nan	nan	79.44	-0.196515452
nan	nan	79.46	-0.197846657
nan	nan	79.48	-0.194907686
nan	nan	79.5	-0.202648156
nan	nan	79.52	-0.204110878
nan	nan	79.54	-0.194492382
nan	nan	79.56	-0.199082811
nan	nan	79.58	-0.202599011
nan	nan	79.6	-0.206877096
nan	nan	79.62	-0.199240549
nan	nan	79.64	-0.202649928
nan	nan	79.66	-0.19609201
nan	nan	79.68	-0.19676178
nan	nan	79.7	-0.204252661
nan	nan	79.72	-0.200809962
nan	nan	79.74	-0.195688802
nan	nan	79.76	-0.195968658
nan	nan	79.78	-0.193142455
nan	nan	79.8	-0.195628698
nan	nan	79.82	-0.194790636
nan	nan	79.84	-0.191367106
nan	nan	79.86	-0.198419882
nan	nan	79.88	-0.198059772
nan	nan	79.9	-0.186924041
nan	nan	79.92	-0.190336813
nan	nan	79.94	-0.188389605
nan	nan	79.96	-0.18803568
nan	nan	79.98	-0.188955932
nan	nan	80	-0.183516456
nan	nan	80.02	-0.170841409
nan	nan	80.04	-0.16977458
nan	nan	80.06	-0.167282324
nan	nan	80.08	-0.167169622
nan	nan	80.1	-0.161947617
nan	nan	80.12	-0.155319455
nan	nan	80.14	-0.144752199
nan	nan	80.16	-0.146526502
nan	nan	80.18	-0.137043798
nan	nan	80.2	-0.126453965
nan	nan	80.22	-0.124301401
nan	nan	80.24	-0.110246257
nan	nan	80.26	-0.105977694
nan	nan	80.28	-0.097819077
nan	nan	80.3	-0.086821302
nan	nan	80.32	-0.090168606
nan	nan	80.34	-0.083990007
nan	nan	80.36	-0.077400321
nan	nan	80.38	-0.078526587
nan	nan	80.4	-0.068877039
nan	nan	80.42	-0.058758317
nan	nan	80.44	-0.051306781
nan	nan	80.46	-0.048404207
nan	nan	80.48	-0.037565956
nan	nan	80.5	-0.031003217
nan	nan	80.52	-0.02951852
nan	nan	80.54	-0.016852531
nan	nan	80.56	-0.012174402
nan	nan	80.58	-0.013364536
nan	nan	80.6	-0.003402296
nan	nan	80.62	-0.002240806
nan	nan	80.64	0.014614719
nan	nan	80.66	0.014676539
nan	nan	80.68	0.029944546
nan	nan	80.7	0.040963631
nan	nan	80.72	0.051521893
nan	nan	80.74	0.056256036
nan	nan	80.76	0.065973326
nan	nan	80.78	0.07001532
nan	nan	80.8	0.075006831
nan	nan	80.82	0.082386885
nan	nan	80.84	0.091337693
nan	nan	80.86	0.089783888
nan	nan	80.88	0.094950487
nan	nan	80.9	0.114788424
nan	nan	80.92	0.119820137
nan	nan	80.94	0.126535069
nan	nan	80.96	0.128594564
nan	nan	80.98	0.133862499
nan	nan	81	0.13415958
nan	nan	81.02	0.131360869
nan	nan	81.04	0.132689199
nan	nan	81.06	0.134491465
nan	nan	81.08	0.136007477
nan	nan	81.1	0.13867339
nan	nan	81.12	0.14826219
nan	nan	81.14	0.144446859
nan	nan	81.16	0.151311546
nan	nan	81.18	0.150031519
nan	nan	81.2	0.155205721
nan	nan	81.22	0.150564486
nan	nan	81.24	0.151765226
nan	nan	81.26	0.152608484
nan	nan	81.28	0.154318246
nan	nan	81.3	0.156295695
nan	nan	81.32	0.165322143
nan	nan	81.34	0.175951858
nan	nan	81.36	0.179587205
nan	nan	81.38	0.187608225
nan	nan	81.4	0.186661092
nan	nan	81.42	0.193852132
nan	nan	81.44	0.191461452
nan	nan	81.46	0.206339486
nan	nan	81.48	0.208577976
nan	nan	81.5	0.214223125
nan	nan	81.52	0.219466741
nan	nan	81.54	0.226480125
nan	nan	81.56	0.231149337
nan	nan	81.58	0.239627333
nan	nan	81.6	0.241787671
nan	nan	81.62	0.252182593
nan	nan	81.64	0.250710315
nan	nan	81.66	0.258234263
nan	nan	81.68	0.257463664
nan	nan	81.7	0.262896889
nan	nan	81.72	0.267530352
nan	nan	81.74	0.271434856
nan	nan	81.76	0.281092832
nan	nan	81.78	0.279745702
nan	nan	81.8	0.284730125
nan	nan	81.82	0.28609894
nan	nan	81.84	0.291139115
nan	nan	81.86	0.298711481
nan	nan	81.88	0.302694733
nan	nan	81.9	0.301441479
nan	nan	81.92	0.312596335
nan	nan	81.94	0.315019961
nan	nan	81.96	0.321300674
nan	nan	81.98	0.322139481
nan	nan	82	0.333097831
nan	nan	82.02	0.336372308
nan	nan	82.04	0.344540589
nan	nan	82.06	0.34786182
nan	nan	82.08	0.355121052
nan	nan	82.1	0.356437053
nan	nan	82.12	0.360199867
nan	nan	82.14	0.369286387
nan	nan	82.16	0.379358681
nan	nan	82.18	0.379185105
nan	nan	82.2	0.393662558
nan	nan	82.22	0.399154955
nan	nan	82.24	0.408399012
nan	nan	82.26	0.411831683
nan	nan	82.28	0.411721208
nan	nan	82.3	0.418687862
nan	nan	82.32	0.417294181
nan	nan	82.34	0.419699001
nan	nan	82.36	0.419247959
nan	nan	82.38	0.425256555
nan	nan	82.4	0.428503479
nan	nan	82.42	0.436108688
nan	nan	82.44	0.435005573
nan	nan	82.46	0.439896538
nan	nan	82.48	0.441981797
nan	nan	82.5	0.442795454
nan	nan	82.52	0.436779227
nan	nan	82.54	0.442780937
nan	nan	82.56	0.443285177
nan	nan	82.58	0.444592814
nan	nan	82.6	0.456931966
nan	nan	82.62	0.456120481
nan	nan	82.64	0.470606681
nan	nan	82.66	0.47366797
nan	nan	82.68	0.481889245
nan	nan	82.7	0.486424705
nan	nan	82.72	0.485417755
nan	nan	82.74	0.490506059
nan	nan	82.76	0.503719682
nan	nan	82.78	0.503788272
nan	nan	82.8	0.504589335
nan	nan	82.82	0.510269068
nan	nan	82.84	0.516636536
nan	nan	82.86	0.519259768
nan	nan	82.88	0.518410241
nan	nan	82.9	0.517845135
nan	nan	82.92	0.51557698
nan	nan	82.94	0.518301653
nan	nan	82.96	0.508771395
nan	nan	82.98	0.504774698
nan	nan	83	0.49871038
nan	nan	83.02	0.492167157
nan	nan	83.04	0.486678924
nan	nan	83.06	0.485936702
nan	nan	83.08	0.475968448
nan	nan	83.1	0.477656259
nan	nan	83.12	0.467761619
nan	nan	83.14	0.473829687
nan	nan	83.16	0.469171857
nan	nan	83.18	0.462147199
nan	nan	83.2	0.459705293
nan	nan	83.22	0.463108358
nan	nan	83.24	0.45612451
nan	nan	83.26	0.447452477
nan	nan	83.28	0.448029351
nan	nan	83.3	0.449965019
nan	nan	83.32	0.443622776
nan	nan	83.34	0.444895168
nan	nan	83.36	0.44194381
nan	nan	83.38	0.429543182
nan	nan	83.4	0.431361957
nan	nan	83.42	0.422425638
nan	nan	83.44	0.41956379
nan	nan	83.46	0.408350299
nan	nan	83.48	0.403855145
nan	nan	83.5	0.397392699
nan	nan	83.52	0.395930852
nan	nan	83.54	0.388573253
nan	nan	83.56	0.380387139
nan	nan	83.58	0.371828612
nan	nan	83.6	0.372245021
nan	nan	83.62	0.354889485
nan	nan	83.64	0.351526636
nan	nan	83.66	0.343245751
nan	nan	83.68	0.334421888
nan	nan	83.7	0.328873585
nan	nan	83.72	0.322148092
nan	nan	83.74	0.310827111
nan	nan	83.76	0.304498655
nan	nan	83.78	0.297265515
nan	nan	83.8	0.287225162
nan	nan	83.82	0.279829148
nan	nan	83.84	0.267178567
nan	nan	83.86	0.256769986
nan	nan	83.88	0.252647682
nan	nan	83.9	0.244670245
nan	nan	83.92	0.228117102
nan	nan	83.94	0.225315459
nan	nan	83.96	0.218157713
nan	nan	83.98	0.211501298
nan	nan	84	0.205408944
nan	nan	84.02	0.199718341
nan	nan	84.04	0.189194446
nan	nan	84.06	0.18304458
nan	nan	84.08	0.172267777
nan	nan	84.1	0.168982981
nan	nan	84.12	0.157485193
nan	nan	84.14	0.152343714
nan	nan	84.16	0.144839054
nan	nan	84.18	0.140145637
nan	nan	84.2	0.127856091
nan	nan	84.22	0.127575654
nan	nan	84.24	0.121123141
nan	nan	84.26	0.11557152
nan	nan	84.28	0.110161795
nan	nan	84.3	0.098971903
nan	nan	84.32	0.093235118
nan	nan	84.34	0.083872132
nan	nan	84.36	0.068552752
nan	nan	84.38	0.069308284
nan	nan	84.4	0.06404073
nan	nan	84.42	0.050926162
nan	nan	84.44	0.047057334
nan	nan	84.46	0.041563975
nan	nan	84.48	0.035753206
nan	nan	84.5	0.022437038
nan	nan	84.52	0.021108319
nan	nan	84.54	0.00738674
nan	nan	84.56	-0.004912476
nan	nan	84.58	-0.010901584
nan	nan	84.6	-0.026135267
nan	nan	84.62	-0.024003395
nan	nan	84.64	-0.038188955
nan	nan	84.66	-0.038985532
nan	nan	84.68	-0.04851032
nan	nan	84.7	-0.053509194
nan	nan	84.72	-0.061679583
nan	nan	84.74	-0.06986067
nan	nan	84.76	-0.082368367
nan	nan	84.78	-0.082888306
nan	nan	84.8	-0.094474884
nan	nan	84.82	-0.098906858
nan	nan	84.84	-0.108897849
nan	nan	84.86	-0.112721633
nan	nan	84.88	-0.118163862
nan	nan	84.9	-0.1297594
nan	nan	84.92	-0.135456684
nan	nan	84.94	-0.149092687
nan	nan	84.96	-0.148133955
nan	nan	84.98	-0.166173799
nan	nan	85	-0.167294597
nan	nan	85.02	-0.179366179
nan	nan	85.04	-0.183678395
nan	nan	85.06	-0.1957338
nan	nan	85.08	-0.195878623
nan	nan	85.1	-0.212642193
nan	nan	85.12	-0.217132732
nan	nan	85.14	-0.224816889
nan	nan	85.16	-0.240722115
nan	nan	85.18	-0.241811693
nan	nan	85.2	-0.252950801
nan	nan	85.22	-0.263719884
nan	nan	85.24	-0.266374072
nan	nan	85.26	-0.275092114
nan	nan	85.28	-0.284051997
nan	nan	85.3	-0.294118421
nan	nan	85.32	-0.298584488
nan	nan	85.34	-0.308008471
nan	nan	85.36	-0.318820254
nan	nan	85.38	-0.320408432
nan	nan	85.4	-0.334482902
nan	nan	85.42	-0.334930518
nan	nan	85.44	-0.344630974
nan	nan	85.46	-0.347398349
nan	nan	85.48	-0.353805484
nan	nan	85.5	-0.368755051
nan	nan	85.52	-0.370684571
nan	nan	85.54	-0.369279821
nan	nan	85.56	-0.380500755
nan	nan	85.58	-0.389309785
nan	nan	85.6	-0.395693395
nan	nan	85.62	-0.395475418
nan	nan	85.64	-0.401985383
nan	nan	85.66	-0.408638645
nan	nan	85.68	-0.414413956
nan	nan	85.7	-0.426041032
nan	nan	85.72	-0.429017533
nan	nan	85.74	-0.440310222
nan	nan	85.76	-0.442204908
nan	nan	85.78	-0.449337847
nan	nan	85.8	-0.44860628
nan	nan	85.82	-0.45602612
nan	nan	85.84	-0.458063664
nan	nan	85.86	-0.468637065
nan	nan	85.88	-0.469685644
nan	nan	85.9	-0.472954523
nan	nan	85.92	-0.483077182
nan	nan	85.94	-0.485689035
nan	nan	85.96	-0.493804158
nan	nan	85.98	-0.494576853
nan	nan	86	-0.499133131
nan	nan	86.02	-0.49892033
nan	nan	86.04	-0.500448913
nan	nan	86.06	-0.505568076
nan	nan	86.08	-0.507802662
nan	nan	86.1	-0.515511485
nan	nan	86.12	-0.523451795
nan	nan	86.14	-0.52136558
nan	nan	86.16	-0.530883141
nan	nan	86.18	-0.533569101
nan	nan	86.2	-0.539545178
nan	nan	86.22	-0.540728241
nan	nan	86.24	-0.538977455
nan	nan	86.26	-0.538457156
nan	nan	86.28	-0.543301353
nan	nan	86.3	-0.549124311
nan	nan	86.32	-0.550017888
nan	nan	86.34	-0.544490194
nan	nan	86.36	-0.54995498
nan	nan	86.38	-0.5439536
nan	nan	86.4	-0.550304167
nan	nan	86.42	-0.544756714
nan	nan	86.44	-0.540096879
nan	nan	86.46	-0.544003798
nan	nan	86.48	-0.537099509
nan	nan	86.5	-0.535673737
nan	nan	86.52	-0.533818335
nan	nan	86.54	-0.533269442
nan	nan	86.56	-0.536942375
nan	nan	86.58	-0.537105012
nan	nan	86.6	-0.534066662
nan	nan	86.62	-0.531153611
nan	nan	86.64	-0.529705728
nan	nan	86.66	-0.534444373
nan	nan	86.68	-0.531677876
nan	nan	86.7	-0.528952837
nan	nan	86.72	-0.529299971
nan	nan	86.74	-0.524132746
nan	nan	86.76	-0.522915261
nan	nan	86.78	-0.519985001
nan	nan	86.8	-0.521443108
nan	nan	86.82	-0.520106402
nan	nan	86.84	-0.515671851
nan	nan	86.86	-0.514431595
nan	nan	86.88	-0.507008101
nan	nan	86.9	-0.506920535
nan	nan	86.92	-0.502658341
nan	nan	86.94	-0.507617026
nan	nan	86.96	-0.505362561
nan	nan	86.98	-0.497473402
nan	nan	87	-0.495306688
nan	nan	87.02	-0.499832039
nan	nan	87.04	-0.487261253
nan	nan	87.06	-0.496661772
nan	nan	87.08	-0.494253304
nan	nan	87.1	-0.48544506
nan	nan	87.12	-0.481634793
nan	nan	87.14	-0.477077429
nan	nan	87.16	-0.468505678
nan	nan	87.18	-0.468998631
nan	nan	87.2	-0.463047225
nan	nan	87.22	-0.456972801
nan	nan	87.24	-0.452754147
nan	nan	87.26	-0.443548885
nan	nan	87.28	-0.439237414
nan	nan	87.3	-0.43837357
nan	nan	87.32	-0.429585788
nan	nan	87.34	-0.421099385
nan	nan	87.36	-0.421800428
nan	nan	87.38	-0.410930906
nan	nan	87.4	-0.40361164
nan	nan	87.42	-0.403955198
nan	nan	87.44	-0.401481101
nan	nan	87.46	-0.395953757
nan	nan	87.48	-0.394998704
nan	nan	87.5	-0.38758906
nan	nan	87.52	-0.387310695
nan	nan	87.54	-0.381725278
nan	nan	87.56	-0.383776824
nan	nan	87.58	-0.374232706
nan	nan	87.6	-0.368959433
nan	nan	87.62	-0.365171296
nan	nan	87.64	-0.365328873
nan	nan	87.66	-0.361919769
nan	nan	87.68	-0.358672141
nan	nan	87.7	-0.352135405
nan	nan	87.72	-0.35291474
nan	nan	87.74	-0.346608541
nan	nan	87.76	-0.338125206
nan	nan	87.78	-0.336149125
nan	nan	87.8	-0.331851228
nan	nan	87.82	-0.320358486
nan	nan	87.84	-0.312093499
nan	nan	87.86	-0.308796886
nan	nan	87.88	-0.295653666
nan	nan	87.9	-0.293785134
nan	nan	87.92	-0.286186323
nan	nan	87.94	-0.28439495
nan	nan	87.96	-0.273009741
nan	nan	87.98	-0.265859649
nan	nan	88	-0.260845409
nan	nan	88.02	-0.253639431
nan	nan	88.04	-0.249261375
nan	nan	88.06	-0.234697815
nan	nan	88.08	-0.236290334
nan	nan	88.1	-0.227997453
nan	nan	88.12	-0.218412338
nan	nan	88.14	-0.217921671
nan	nan	88.16	-0.218577077
nan	nan	88.18	-0.213713535
nan	nan	88.2	-0.205029035
nan	nan	88.22	-0.195015587
nan	nan	88.24	-0.190634468
nan	nan	88.26	-0.181531227
nan	nan	88.28	-0.18271945
nan	nan	88.3	-0.170446977
nan	nan	88.32	-0.167354856
nan	nan	88.34	-0.16044475
nan	nan	88.36	-0.14782556
nan	nan	88.38	-0.147800172
nan	nan	88.4	-0.141237835
nan	nan	88.42	-0.137846251
nan	nan	88.44	-0.129286588
nan	nan	88.46	-0.127903472
nan	nan	88.48	-0.111345553
nan	nan	88.5	-0.105066366
nan	nan	88.52	-0.093561696
nan	nan	88.54	-0.091845581
nan	nan	88.56	-0.083417653
nan	nan	88.58	-0.075457158
nan	nan	88.6	-0.067185798
nan	nan	88.62	-0.063303917
nan	nan	88.64	-0.058041405
nan	nan	88.66	-0.053822064
nan	nan	88.68	-0.043512171
nan	nan	88.7	-0.041240695
nan	nan	88.72	-0.030258323
nan	nan	88.74	-0.022686292
nan	nan	88.76	-0.009126508
nan	nan	88.78	-0.003011315
nan	nan	88.8	0.00956968
nan	nan	88.82	0.012532075
nan	nan	88.84	0.009593237
nan	nan	88.86	0.020247579
nan	nan	88.88	0.021728074
nan	nan	88.9	0.030600448
nan	nan	88.92	0.041405974
nan	nan	88.94	0.046522273
nan	nan	88.96	0.06259922
nan	nan	88.98	0.070549966
nan	nan	89	0.073993285
nan	nan	89.02	0.085394669
nan	nan	89.04	0.093729769
nan	nan	89.06	0.104562737
nan	nan	89.08	0.106775486
nan	nan	89.1	0.122494183
nan	nan	89.12	0.123265548
nan	nan	89.14	0.140617337
nan	nan	89.16	0.153684225
nan	nan	89.18	0.157374573
nan	nan	89.2	0.173301136
nan	nan	89.22	0.184489573
nan	nan	89.24	0.189484629
nan	nan	89.26	0.197693313
nan	nan	89.28	0.209142881
nan	nan	89.3	0.214079052
nan	nan	89.32	0.222061027
nan	nan	89.34	0.233191241
nan	nan	89.36	0.239505313
nan	nan	89.38	0.24659316
nan	nan	89.4	0.249317956
nan	nan	89.42	0.259648314
nan	nan	89.44	0.269529205
nan	nan	89.46	0.274249043
nan	nan	89.48	0.281167262
nan	nan	89.5	0.287867843
nan	nan	89.52	0.299084042
nan	nan	89.54	0.302885403
nan	nan	89.56	0.312454433
nan	nan	89.58	0.31996422
nan	nan	89.6	0.323504233
nan	nan	89.62	0.338492164
nan	nan	89.64	0.344142503
nan	nan	89.66	0.352678384
nan	nan	89.68	0.368987045
nan	nan	89.7	0.383596491
nan	nan	89.72	0.395958374
nan	nan	89.74	0.4062809
nan	nan	89.76	0.414086139
nan	nan	89.78	0.431513401
nan	nan	89.8	0.440441662
nan	nan	89.82	0.458447634
nan	nan	89.84	0.466183035
nan	nan	89.86	0.486263643
nan	nan	89.88	0.501456502
nan	nan	89.9	0.513269244
nan	nan	89.92	0.518023947
nan	nan	89.94	0.537250341
nan	nan	89.96	0.55932035
nan	nan	89.98	0.56614259
nan	nan	90	0.571852155
nan	nan	90.02	0.576846064
nan	nan	90.04	0.593735259
nan	nan	90.06	0.601806168
nan	nan	90.08	0.617516759
nan	nan	90.1	0.621695988
nan	nan	90.12	0.639522767
nan	nan	90.14	0.655382099
nan	nan	90.16	0.663921472
nan	nan	90.18	0.673339045
nan	nan	90.2	0.683462707
nan	nan	90.22	0.696376837
nan	nan	90.24	0.717245459
nan	nan	90.26	0.722258133
nan	nan	90.28	0.722233466
nan	nan	90.3	0.738272921
nan	nan	90.32	0.743038204
nan	nan	90.34	0.751039567
nan	nan	90.36	0.749381344
nan	nan	90.38	0.759577319
nan	nan	90.4	0.767135951
nan	nan	90.42	0.770152795
nan	nan	90.44	0.774450342
nan	nan	90.46	0.777898371
nan	nan	90.48	0.785720429
nan	nan	90.5	0.791902847
nan	nan	90.52	0.792580756
nan	nan	90.54	0.798136661
nan	nan	90.56	0.809966999
nan	nan	90.58	0.812770747
nan	nan	90.6	0.816602252
nan	nan	90.62	0.824862757
nan	nan	90.64	0.844571703
nan	nan	90.66	0.855377318
nan	nan	90.68	0.86325808
nan	nan	90.7	0.866410924
nan	nan	90.72	0.872198113
nan	nan	90.74	0.876662406
nan	nan	90.76	0.876501003
nan	nan	90.78	0.87859329
nan	nan	90.8	0.882831443
nan	nan	90.82	0.869614959
nan	nan	90.84	0.880585005
nan	nan	90.86	0.877673656
nan	nan	90.88	0.871740358
nan	nan	90.9	0.873331581
nan	nan	90.92	0.878774943
nan	nan	90.94	0.87881263
nan	nan	90.96	0.868489938
nan	nan	90.98	0.868198399
nan	nan	91	0.866064965
nan	nan	91.02	0.868066912
nan	nan	91.04	0.855831245
nan	nan	91.06	0.858228992
nan	nan	91.08	0.859131619
nan	nan	91.1	0.853692609
nan	nan	91.12	0.858300231
nan	nan	91.14	0.865163806
nan	nan	91.16	0.857102211
nan	nan	91.18	0.861622861
nan	nan	91.2	0.865205944
nan	nan	91.22	0.856186106
nan	nan	91.24	0.852779917
nan	nan	91.26	0.847196202
nan	nan	91.28	0.846888685
nan	nan	91.3	0.844962802
nan	nan	91.32	0.846913491
nan	nan	91.34	0.84151827
nan	nan	91.36	0.842756471
nan	nan	91.38	0.836755244
nan	nan	91.4	0.829960823
nan	nan	91.42	0.824865648
nan	nan	91.44	0.812108071
nan	nan	91.46	0.806552779
nan	nan	91.48	0.803254389
nan	nan	91.5	0.786845091
nan	nan	91.52	0.775723623
nan	nan	91.54	0.766145647
nan	nan	91.56	0.760144364
nan	nan	91.58	0.750267699
nan	nan	91.6	0.744571334
nan	nan	91.62	0.731926549
nan	nan	91.64	0.726064029
nan	nan	91.66	0.711016791
nan	nan	91.68	0.704850564
nan	nan	91.7	0.693077963
nan	nan	91.72	0.685467958
nan	nan	91.74	0.674046551
nan	nan	91.76	0.660275187
nan	nan	91.78	0.645582569
nan	nan	91.8	0.624639252
nan	nan	91.82	0.613125944
nan	nan	91.84	0.593861767
nan	nan	91.86	0.579999613
nan	nan	91.88	0.55877854
nan	nan	91.9	0.54248929
nan	nan	91.92	0.517253382
nan	nan	91.94	0.49945868
nan	nan	91.96	0.472457239
nan	nan	91.98	0.465652924
nan	nan	92	0.440382368
nan	nan	92.02	0.426359667
nan	nan	92.04	0.402064133
nan	nan	92.06	0.392048753
nan	nan	92.08	0.373271616
nan	nan	92.1	0.352883546
nan	nan	92.12	0.33085727
nan	nan	92.14	0.320200295
nan	nan	92.16	0.297237115
nan	nan	92.18	0.275339484
nan	nan	92.2	0.257792747
nan	nan	92.22	0.238383634
nan	nan	92.24	0.220549325
nan	nan	92.26	0.198683825
nan	nan	92.28	0.180651023
nan	nan	92.3	0.152721307
nan	nan	92.32	0.13145925
nan	nan	92.34	0.109911399
nan	nan	92.36	0.085546433
nan	nan	92.38	0.059261466
nan	nan	92.4	0.031836997
nan	nan	92.42	0.016413379
nan	nan	92.44	-0.00139189
nan	nan	92.46	-0.033585755
nan	nan	92.48	-0.053550756
nan	nan	92.5	-0.074982004
nan	nan	92.52	-0.098280026
nan	nan	92.54	-0.128424546
nan	nan	92.56	-0.152355276
nan	nan	92.58	-0.176268017
nan	nan	92.6	-0.199469243
nan	nan	92.62	-0.219243602
nan	nan	92.64	-0.24857935
nan	nan	92.66	-0.26815731
nan	nan	92.68	-0.289524617
nan	nan	92.7	-0.316401324
nan	nan	92.72	-0.335822378
nan	nan	92.74	-0.363208231
nan	nan	92.76	-0.39149689
nan	nan	92.78	-0.414180656
nan	nan	92.8	-0.437455568
nan	nan	92.82	-0.461196924
nan	nan	92.84	-0.493112679
nan	nan	92.86	-0.507318545
nan	nan	92.88	-0.535527816
nan	nan	92.9	-0.561819777
nan	nan	92.92	-0.591721128
nan	nan	92.94	-0.61646302
nan	nan	92.96	-0.638341596
nan	nan	92.98	-0.67511939
nan	nan	93	-0.706118213
nan	nan	93.02	-0.734677589
nan	nan	93.04	-0.758779442
nan	nan	93.06	-0.787151148
nan	nan	93.08	-0.811032146
nan	nan	93.1	-0.833593651
nan	nan	93.12	-0.854944725
nan	nan	93.14	-0.887071438
nan	nan	93.16	-0.905530078
nan	nan	93.18	-0.939067415
nan	nan	93.2	-0.957273257
nan	nan	93.22	-0.974024405
nan	nan	93.24	-0.999841258
nan	nan	93.26	-1.030478308
nan	nan	93.28	-1.048439014
nan	nan	93.3	-1.052392091
nan	nan	93.32	-1.070645199
nan	nan	93.34	-1.083007525
nan	nan	93.36	-1.100110614
nan	nan	93.38	-1.113986837
nan	nan	93.4	-1.131350686
nan	nan	93.42	-1.150357702
nan	nan	93.44	-1.179241201
nan	nan	93.46	-1.187760737
nan	nan	93.48	-1.20199674
nan	nan	93.5	-1.222049703
nan	nan	93.52	-1.243335668
nan	nan	93.54	-1.264802521
nan	nan	93.56	-1.275811971
nan	nan	93.58	-1.287513044
nan	nan	93.6	-1.305293323
nan	nan	93.62	-1.333134484
nan	nan	93.64	-1.336253827
nan	nan	93.66	-1.353914758
nan	nan	93.68	-1.359872095
nan	nan	93.7	-1.372088323
nan	nan	93.72	-1.37802418
nan	nan	93.74	-1.385056484
nan	nan	93.76	-1.38534355
nan	nan	93.78	-1.394978556
nan	nan	93.8	-1.404028855
nan	nan	93.82	-1.401915588
nan	nan	93.84	-1.412172755
nan	nan	93.86	-1.416208559
nan	nan	93.88	-1.421347246
nan	nan	93.9	-1.431811904
nan	nan	93.92	-1.42866686
nan	nan	93.94	-1.43842652
nan	nan	93.96	-1.44557511
nan	nan	93.98	-1.454703846
nan	nan	94	-1.474725851
nan	nan	94.02	-1.481057104
nan	nan	94.04	-1.494325321
nan	nan	94.06	-1.497981745
nan	nan	94.08	-1.499242197
nan	nan	94.1	-1.492326546
nan	nan	94.12	-1.482276555
nan	nan	94.14	-1.479127383
nan	nan	94.16	-1.467745455
nan	nan	94.18	-1.462757376
nan	nan	94.2	-1.465823533
nan	nan	94.22	-1.462736709
nan	nan	94.24	-1.474796875
nan	nan	94.26	-1.469988576
nan	nan	94.28	-1.476134343
nan	nan	94.3	-1.480263543
nan	nan	94.32	-1.480909129
nan	nan	94.34	-1.479957548
nan	nan	94.36	-1.475219241
nan	nan	94.38	-1.466038211
nan	nan	94.4	-1.462220083
nan	nan	94.42	-1.464114775
nan	nan	94.44	-1.466117623
nan	nan	94.46	-1.464184488
nan	nan	94.48	-1.469009779
nan	nan	94.5	-1.467429103
nan	nan	94.52	-1.458992278
nan	nan	94.54	-1.449079399
nan	nan	94.56	-1.437057628
nan	nan	94.58	-1.422463524
nan	nan	94.6	-1.407891873
nan	nan	94.62	-1.385488455
nan	nan	94.64	-1.371774728
nan	nan	94.66	-1.366269956
nan	nan	94.68	-1.353031892
nan	nan	94.7	-1.350395315
nan	nan	94.72	-1.349943111
nan	nan	94.74	-1.347635246
nan	nan	94.76	-1.345469409
nan	nan	94.78	-1.341825371
nan	nan	94.8	-1.327273786
nan	nan	94.82	-1.318529752
nan	nan	94.84	-1.304799624
nan	nan	94.86	-1.290548423
nan	nan	94.88	-1.276748303
nan	nan	94.9	-1.264934144
nan	nan	94.92	-1.253235512
nan	nan	94.94	-1.234776092
nan	nan	94.96	-1.220689217
nan	nan	94.98	-1.204016959
nan	nan	95	-1.189183653
nan	nan	95.02	-1.179112593
nan	nan	95.04	-1.162973566
nan	nan	95.06	-1.151669121
nan	nan	95.08	-1.138010125
nan	nan	95.1	-1.12743865
nan	nan	95.12	-1.114748035
nan	nan	95.14	-1.115670762
nan	nan	95.16	-1.111037177
nan	nan	95.18	-1.110873386
nan	nan	95.2	-1.105255663
nan	nan	95.22	-1.102288734
nan	nan	95.24	-1.096921723
nan	nan	95.26	-1.095652631
nan	nan	95.28	-1.098809391
nan	nan	95.3	-1.087119088
nan	nan	95.32	-1.093290364
nan	nan	95.34	-1.088760031
nan	nan	95.36	-1.086576445
nan	nan	95.38	-1.079784757
nan	nan	95.4	-1.075868029
nan	nan	95.42	-1.078004451
nan	nan	95.44	-1.074253223
nan	nan	95.46	-1.07022322
nan	nan	95.48	-1.068186288
nan	nan	95.5	-1.067518127
nan	nan	95.52	-1.06648478
nan	nan	95.54	-1.072341302
nan	nan	95.56	-1.082261468
nan	nan	95.58	-1.097389734
nan	nan	95.6	-1.09839557
nan	nan	95.62	-1.116222107
nan	nan	95.64	-1.124737533
nan	nan	95.66	-1.136207419
nan	nan	95.68	-1.143939259
nan	nan	95.7	-1.157209854
nan	nan	95.72	-1.175225555
nan	nan	95.74	-1.181807586
nan	nan	95.76	-1.200645827
nan	nan	95.78	-1.210333386
nan	nan	95.8	-1.220363062
nan	nan	95.82	-1.227809109
nan	nan	95.84	-1.230345752
nan	nan	95.86	-1.244149348
nan	nan	95.88	-1.24726799
nan	nan	95.9	-1.251485039
nan	nan	95.92	-1.258504288
nan	nan	95.94	-1.263855625
nan	nan	95.96	-1.262585938
nan	nan	95.98	-1.269679164
nan	nan	96	-1.271504136
nan	nan	96.02	-1.270054305
nan	nan	96.04	-1.267957698
nan	nan	96.06	-1.257820694
nan	nan	96.08	-1.250515185
nan	nan	96.1	-1.227354752
nan	nan	96.12	-1.214949499
nan	nan	96.14	-1.19211089
nan	nan	96.16	-1.182872743
nan	nan	96.18	-1.148353533
nan	nan	96.2	-1.120466866
nan	nan	96.22	-1.10027508
nan	nan	96.24	-1.05828444
nan	nan	96.26	-1.032410513
nan	nan	96.28	-1.003405023
nan	nan	96.3	-0.979045524
nan	nan	96.32	-0.957101595
nan	nan	96.34	-0.937840223
nan	nan	96.36	-0.916010416
nan	nan	96.38	-0.903377889
nan	nan	96.4	-0.889627134
nan	nan	96.42	-0.885832717
nan	nan	96.44	-0.877819557
nan	nan	96.46	-0.876257261
nan	nan	96.48	-0.863327405
nan	nan	96.5	-0.855548685
nan	nan	96.52	-0.847241937
nan	nan	96.54	-0.820558722
nan	nan	96.56	-0.814426821
nan	nan	96.58	-0.784160335
nan	nan	96.6	-0.752475963
nan	nan	96.62	-0.703682322
nan	nan	96.64	-0.651473849
nan	nan	96.66	-0.585065709
nan	nan	96.68	-0.514390451
nan	nan	96.7	-0.438054507
nan	nan	96.72	-0.342833778
nan	nan	96.74	-0.242917627
nan	nan	96.76	-0.113366894
nan	nan	96.78	0.025001372
nan	nan	96.8	0.170171312
nan	nan	96.82	0.336696073
nan	nan	96.84	0.549023231
nan	nan	96.86	0.725427573
nan	nan	96.88	0.946159268
nan	nan	96.9	1.113932095
nan	nan	96.92	1.32641856
nan	nan	96.94	1.522707318
nan	nan	96.96	1.761682036
nan	nan	96.98	2.087599918
nan	nan	97	2.28220159
nan	nan	97.02	2.480637102
nan	nan	97.04	2.656888252
nan	nan	97.06	2.846483159
nan	nan	97.08	2.850237322
nan	nan	97.1	2.887977498
nan	nan	97.12	2.912220245
nan	nan	97.14	2.759341905
nan	nan	97.16	2.513610205
nan	nan	97.18	2.441533239
nan	nan	97.2	2.516468743
nan	nan	97.22	1.88081248
nan	nan	97.24	2.08884723
nan	nan	97.26	1.845107874
nan	nan	97.28	1.717653137
nan	nan	97.3	1.541850242
nan	nan	97.32	1.310594351
nan	nan	97.34	0.780385297
nan	nan	97.36	0.242678817
nan	nan	97.38	0.64234439
nan	nan	97.4	0.664138524
nan	nan	97.42	0.553576662
nan	nan	97.44	1.152563853
nan	nan	97.46	0.684391585
nan	nan	97.48	0.218650938
nan	nan	97.5	1.846037208
nan	nan	97.52	0.287827062
nan	nan	97.54	0.195394161
nan	nan	97.56	0.251881861
nan	nan	97.58	-0.004214488
nan	nan	97.6	0.223561641
nan	nan	97.62	0.475601192
nan	nan	97.64	1.254358788
nan	nan	97.66	-1.105411325
nan	nan	97.68	2.347091405
nan	nan	97.7	1.280109942
nan	nan	97.72	0.627099891
nan	nan	97.74	2.604651102
nan	nan	97.76	2.525235613
nan	nan	97.78	3.354752512
nan	nan	97.8	1.768914752
nan	nan	97.82	0.037140834
nan	nan	97.84	2.649838089
nan	nan	97.86	1.266882698
nan	nan	97.88	0.068305888
nan	nan	97.9	1.541143471
nan	nan	97.92	1.896467049
nan	nan	97.94	-0.519754284
nan	nan	99.06	-0.920797907


==> Data/phase_u5.txt <==
X1	Y1	X2	Y2
0	0	0.62	1.852082704
0.02	0	0.64	1.921561277
0.04	0	0.66	2.06958519
0.06	0	0.68	1.629444287
0.08	0	0.7	-0.140542555
0.1	0	0.72	0.719674648
0.12	0	0.74	0.386686299
0.14	0	0.76	0.224714698
0.16	0	0.78	0.40129326
0.18	0	0.8	0.121157967
0.2	0	0.82	-0.373159869
0.22	0	0.84	-0.2029992
0.24	0	0.86	0.138124977
0.26	0	0.88	-0.031471941
0.28	0	0.9	1.013883126
0.3	0	0.92	2.117977339
0.32	0	0.94	1.9797614
0.34	0	0.96	2.978163159
0.36	0	0.98	2.433180676
0.38	0	1	3.314408097
0.4	0	1.02	2.756375269
0.42	0	1.04	2.369313613
0.44	0	1.06	2.546401066
0.46	0	1.08	2.573280811
0.48	0	1.1	2.735276578
0.5	0	1.12	1.980664436
0.52	0	1.14	1.026135114
0.54	0	1.16	3.697432766
0.56	0	1.18	0.543051506
0.58	0	1.2	2.461625677
0.6	0	1.22	2.435901785
1.66	0	1.24	1.245757248
1.68	0	1.26	1.246344819
1.7	0	1.28	1.247789621
1.72	0	1.3	1.548311242
1.74	0	1.32	1.081901732
1.76	0	1.34	-1.165938671
1.78	0	1.36	-0.091589875
1.8	0	1.38	-1.0526313
1.82	0	1.4	-3.860779046
1.84	0	1.42	-0.146710191
1.86	0	1.44	0.331067558
1.88	0	1.46	0.662867544
1.9	0	1.48	0.230969897
1.92	0	1.5	-0.205084287
1.94	0	1.52	0.391754263
1.96	0	1.54	0.675394686
1.98	0	1.56	-0.219610746
2	0	1.58	0.125083015
2.02	0	1.6	0.769217405
2.04	0	1.62	0.03152913
2.06	0	1.64	-0.434362778
2.08	0	5.32	-3.97422724
2.1	0	5.34	-4.285515919
2.12	0	5.36	-3.891352299
2.14	0	5.38	-3.717323912
2.16	0	5.4	-3.94948377
2.18	0	5.42	-3.851765838
2.2	0	5.44	-4.067388768
2.22	0	5.46	-4.000701193
2.24	0	5.48	-4.240303285
2.26	0	5.5	-4.052678041
2.28	0	5.52	-3.949817029
2.3	0	5.54	-3.634754223
2.32	0	5.56	-2.983195248
2.34	0	5.58	-2.685651561
2.36	0	5.6	-2.457270568
2.38	0	5.62	-2.106215824
2.4	0	5.64	-2.002208191
2.42	0	5.66	-1.795755874
2.44	0	5.68	-1.535108751
2.46	0	5.7	-1.396938394
2.48	0	5.72	-1.248157929
2.5	0	5.74	-1.053055134
2.52	0	5.76	-0.867435731
2.54	0	5.78	-0.684005669
2.56	0	5.8	-0.492909608
2.58	0	5.82	-0.337024538
2.6	0	5.84	-0.18992842
2.62	0	5.86	-0.053185331
2.64	0	5.88	0.043746154
2.66	0	5.9	0.15473272
2.68	0	5.92	0.243320388
2.7	0	5.94	0.308573878
2.72	0	5.96	0.369410508
2.74	0	5.98	0.414272766
2.76	0	6	0.456904853
2.78	0	6.02	0.494423758
2.8	0	6.04	0.515917988
2.82	0	6.06	0.541002519
2.84	0	6.08	0.546959229
2.86	0	6.1	0.560105092
2.88	0	6.12	0.566469517
2.9	0	6.14	0.572304461
2.92	0	6.16	0.568402286
2.94	0	6.18	0.563161774
2.96	0	6.2	0.573522219
2.98	0	6.22	0.56379846
3	0	6.24	0.559370507
3.02	0	6.26	0.558797354
3.04	0	6.28	0.552967142
3.06	0	6.3	0.548937982
3.08	0	6.32	0.543689595
3.1	0	6.34	0.534488569
3.12	0	6.36	0.540186926
3.14	0	6.38	0.523005256
3.16	0	6.4	0.519629112
3.18	0	6.42	0.509015113
3.2	0	6.44	0.497223459
3.22	0	6.46	0.488096245
3.24	0	6.48	0.483948585
3.26	0	6.5	0.474043975
3.28	0	6.52	0.458148735
3.3	0	6.54	0.451166233
3.32	0	6.56	0.439806771
3.34	0	6.58	0.420267779
3.36	0	6.6	0.409042787
3.38	0	6.62	0.391294928
3.4	0	6.64	0.373714296
3.42	0	6.66	0.354753955
3.44	0	6.68	0.33392278
3.46	0	6.7	0.306578282
3.48	0	6.72	0.281988686
3.5	0	6.74	0.26192664
3.52	0	6.76	0.226775469
3.54	0	6.78	0.194056898
3.56	0	6.8	0.160203249
3.58	0	6.82	0.119546579
3.6	0	6.84	0.083181443
3.62	0	6.86	0.032036617
3.64	0	6.88	-0.016073732
3.66	0	6.9	-0.057850682
3.68	0	6.92	-0.113628772
3.7	0	6.94	-0.167037013
3.72	0	6.96	-0.222171046
3.74	0	6.98	-0.278004507
3.76	0	7	-0.349315491
3.78	0	7.02	-0.408563298
3.8	0	7.04	-0.47834037
3.82	0	7.06	-0.553166467
3.84	0	7.08	-0.636287005
3.86	0	7.1	-0.715235713
3.88	0	7.12	-0.810248589
3.9	0	7.14	-0.904201321
3.92	0	7.16	-1.003938382
3.94	0	7.18	-1.099235886
3.96	0	7.2	-1.187643893
3.98	0	7.22	-1.288834417
4	0	7.24	-1.382376155
4.02	0	7.26	-1.491226353
4.04	0	7.28	-1.616461154
4.06	0	7.3	-1.757194006
4.08	0	7.32	-1.902789381
4.1	0	7.34	-2.033925868
4.12	0	7.36	-2.140309137
4.14	0	7.38	-2.242457523
4.16	0	7.4	-2.336983834
4.18	0	7.42	-2.457481501
4.2	0	7.44	-2.586710214
4.22	0	7.46	-2.701219332
4.24	0	7.48	-2.781320649
4.26	0	7.5	-2.850259217
4.28	0	7.52	-2.940693896
4.3	0	7.54	-3.076530775
4.32	0	7.56	-3.237780303
4.34	0	7.58	-3.336477561
4.36	0	7.6	-3.364283522
4.38	0	7.62	-3.379374068
4.4	0	7.64	-3.426833254
4.42	0	7.66	-3.521210915
4.44	0	7.68	-3.622533409
4.46	0	7.7	-3.715758425
4.48	0	7.72	-3.793037667
4.5	0	7.74	-3.850072337
4.52	0	7.76	-3.875177152
4.54	0	7.78	-3.881791328
4.56	0	7.8	-3.922200835
4.58	0	7.82	-4.039082657
4.6	0	7.84	-4.128056409
4.62	0	7.86	-4.153899608
4.64	0	7.88	-4.097756136
4.66	0	7.9	-4.110877129
4.68	0	7.92	-4.229748227
4.7	0	7.94	-4.295988391
4.72	0	7.96	-4.267659079
4.74	0	7.98	-4.237355116
4.76	0	8	-4.268757762
4.78	0	8.02	-4.330981509
4.8	0	8.04	-4.347454548
4.82	0	8.06	-4.312123846
4.84	0	8.08	-4.319679402
4.86	0	8.1	-4.358443967
4.88	0	8.12	-4.37430896
4.9	0	8.14	-4.350092575
4.92	0	8.16	-4.331154979
4.94	0	8.18	-4.349357926
4.96	0	8.2	-4.383810342
4.98	0	8.22	-4.360549515
5	0	8.24	-4.321584146
5.02	0	8.26	-4.335565627
5.04	0	8.28	-4.369065378
5.06	0	8.3	-4.365711836
5.08	0	8.32	-4.310184385
5.1	0	8.34	-4.286213907
5.12	0	8.36	-4.339287751
5.14	0	8.38	-4.353719964
5.16	0	8.4	-4.294110218
5.18	0	8.42	-4.252103025
5.2	0	8.44	-4.306376881
5.22	0	8.46	-4.339830827
5.24	0	8.48	-4.30477888
5.26	0	8.5	-4.230982951
5.28	0	8.52	-4.239117217
5.3	0	8.54	-4.323474326
99.42	0	8.56	-4.313648735
99.44	0	8.58	-4.237387381
99.46	0	8.6	-4.229335255
99.48	0	8.62	-4.306110549
99.5	0	8.64	-4.340114991
99.52	0	8.66	-4.300698617
99.54	0	8.68	-4.222086504
99.56	0	8.7	-4.279930569
99.58	0	8.72	-4.339492572
99.6	0	8.74	-4.307303021
99.62	0	8.76	-4.236645878
99.64	0	8.78	-4.263102137
99.66	0	8.8	-4.335218453
99.68	0	8.82	-4.336481476
99.7	0	8.84	-4.302816211
99.72	0	8.86	-4.282916719
99.74	0	8.88	-4.314475783
99.76	0	8.9	-4.345556328
99.78	0	8.92	-4.354712972
99.8	0	8.94	-4.322191601
99.82	0	8.96	-4.296067744
nan	nan	8.98	-4.330458717
nan	nan	9	-4.40544912
nan	nan	9.02	-4.362303243
nan	nan	9.04	-4.280117136
nan	nan	9.06	-4.376028696
nan	nan	9.08	-4.49093324
nan	nan	9.1	-4.377468943
nan	nan	9.12	-4.321447126
nan	nan	9.14	-4.455822926
nan	nan	9.16	-4.439847373
nan	nan	9.18	-4.359863026
nan	nan	9.2	-4.425836611
nan	nan	9.22	-4.489242696
nan	nan	9.24	-4.368693126
nan	nan	9.26	-4.409699972
nan	nan	9.28	-4.454579679
nan	nan	9.3	-4.398857075
nan	nan	9.32	-4.421149399
nan	nan	9.34	-4.428025262
nan	nan	9.36	-4.370365319
nan	nan	9.38	-4.397629264
nan	nan	9.4	-4.306364858
nan	nan	9.42	-4.307244233
nan	nan	9.44	-4.400934159
nan	nan	9.46	-4.255412203
nan	nan	9.48	-4.239770031
nan	nan	9.5	-4.29939687
nan	nan	9.52	-4.137547051
nan	nan	9.54	-4.072731265
nan	nan	9.56	-4.167592092
nan	nan	9.58	-3.965862234
nan	nan	9.6	-3.839390956
nan	nan	9.62	-3.926266292
nan	nan	9.64	-3.75556236
nan	nan	9.66	-3.617490331
nan	nan	9.68	-3.67969269
nan	nan	9.7	-3.437112751
nan	nan	9.72	-3.39981368
nan	nan	9.74	-3.370280456
nan	nan	9.76	-3.173317135
nan	nan	9.78	-3.152031577
nan	nan	9.8	-3.014416358
nan	nan	9.82	-3.003718869
nan	nan	9.84	-2.843294591
nan	nan	9.86	-2.73454797
nan	nan	9.88	-2.629198506
nan	nan	9.9	-2.520822561
nan	nan	9.92	-2.588196463
nan	nan	9.94	-2.309397
nan	nan	9.96	-2.327825432
nan	nan	9.98	-2.097109007
nan	nan	10	-2.030634223
nan	nan	10.02	-2.103515674
nan	nan	10.04	-1.805167285
nan	nan	10.06	-1.901776484
nan	nan	10.08	-1.671827946
nan	nan	10.1	-1.723783786
nan	nan	10.12	-1.759054142
nan	nan	10.14	-1.474280989
nan	nan	10.16	-1.607013186
nan	nan	10.18	-1.365016919
nan	nan	10.2	-1.473141664
nan	nan	10.22	-1.420636194
nan	nan	10.24	-1.265308106
nan	nan	10.26	-1.312106488
nan	nan	10.28	-1.167834306
nan	nan	10.3	-1.401678637
nan	nan	10.32	-1.31849988
nan	nan	10.34	-1.283728112
nan	nan	10.36	-1.350421077
nan	nan	10.38	-1.236543223
nan	nan	10.4	-1.446089647
nan	nan	10.42	-1.306027693
nan	nan	10.44	-1.262296363
nan	nan	10.46	-1.437096829
nan	nan	10.48	-1.370980562
nan	nan	10.5	-1.579391682
nan	nan	10.52	-1.448980055
nan	nan	10.54	-1.483147079
nan	nan	10.56	-1.644697238
nan	nan	10.58	-1.617744826
nan	nan	10.6	-1.796782421
nan	nan	10.62	-1.641323224
nan	nan	10.64	-1.708833109
nan	nan	10.66	-1.76554797
nan	nan	10.68	-1.793436597
nan	nan	10.7	-1.864153594
nan	nan	10.72	-1.699700239
nan	nan	10.74	-1.758350704
nan	nan	10.76	-1.821959344
nan	nan	10.78	-1.715548812
nan	nan	10.8	-1.722261103
nan	nan	10.82	-1.646362407
nan	nan	10.84	-1.698974618
nan	nan	10.86	-1.749705271
nan	nan	10.88	-1.648968289
nan	nan	10.9	-1.666085791
nan	nan	10.92	-1.602104435
nan	nan	10.94	-1.548883417
nan	nan	10.96	-1.624956717
nan	nan	10.98	-1.411550614
nan	nan	11	-1.362425723
nan	nan	11.02	-1.35990195
nan	nan	11.04	-1.29499078
nan	nan	11.06	-1.409484699
nan	nan	11.08	-1.191650092
nan	nan	11.1	-1.235354418
nan	nan	11.12	-1.289454668
nan	nan	11.14	-1.221596056
nan	nan	11.16	-1.318875478
nan	nan	11.18	-1.112792181
nan	nan	11.2	-1.135035507
nan	nan	11.22	-1.119465184
nan	nan	11.24	-1.071320684
nan	nan	11.26	-1.16489187
nan	nan	11.28	-1.013726554
nan	nan	11.3	-1.103377629
nan	nan	11.32	-1.056610921
nan	nan	11.34	-0.979805503
nan	nan	11.36	-1.048151832
nan	nan	11.38	-0.862905524
nan	nan	11.4	-0.972105606
nan	nan	11.42	-0.94329033
nan	nan	11.44	-0.822396966
nan	nan	11.46	-0.931926519
nan	nan	11.48	-0.749428895
nan	nan	11.5	-0.886248122
nan	nan	11.52	-0.829211607
nan	nan	11.54	-0.666516728
nan	nan	11.56	-0.773295678
nan	nan	11.58	-0.756910821
nan	nan	11.6	-0.853244061
nan	nan	11.62	-0.831743346
nan	nan	11.64	-0.892399571
nan	nan	11.66	-1.012789182
nan	nan	11.68	-1.004293019
nan	nan	11.7	-1.117041139
nan	nan	11.72	-1.080929849
nan	nan	11.74	-1.162365318
nan	nan	11.76	-1.258076047
nan	nan	11.78	-1.353773406
nan	nan	11.8	-1.489771555
nan	nan	11.82	-1.403197071
nan	nan	11.84	-1.590610125
nan	nan	11.86	-1.68414769
nan	nan	11.88	-1.821573456
nan	nan	11.9	-1.7849421
nan	nan	11.92	-1.793920052
nan	nan	11.94	-1.966008855
nan	nan	11.96	-1.956369266
nan	nan	11.98	-2.153543662
nan	nan	12	-2.039345177
nan	nan	12.02	-2.135807153
nan	nan	12.04	-2.260957276
nan	nan	12.06	-2.291376624
nan	nan	12.08	-2.484154842
nan	nan	12.1	-2.348930918
nan	nan	12.12	-2.469787612
nan	nan	12.14	-2.596273806
nan	nan	12.16	-2.647474002
nan	nan	12.18	-2.820856246
nan	nan	12.2	-2.760624714
nan	nan	12.22	-2.866411703
nan	nan	12.24	-2.955459242
nan	nan	12.26	-3.058888247
nan	nan	12.28	-3.137664898
nan	nan	12.3	-3.111886494
nan	nan	12.32	-3.263971342
nan	nan	12.34	-3.277384944
nan	nan	12.36	-3.399601004
nan	nan	12.38	-3.441681301
nan	nan	12.4	-3.39349322
nan	nan	12.42	-3.530129078
nan	nan	12.44	-3.509903265
nan	nan	12.46	-3.556492346
nan	nan	12.48	-3.65368208
nan	nan	12.5	-3.555636651
nan	nan	12.52	-3.687742974
nan	nan	12.54	-3.699929682
nan	nan	12.56	-3.675757233
nan	nan	12.58	-3.786739816
nan	nan	12.6	-3.736597504
nan	nan	12.62	-3.78637669
nan	nan	12.64	-3.856274836
nan	nan	12.66	-3.809991425
nan	nan	12.68	-3.853497495
nan	nan	12.7	-3.909734239
nan	nan	12.72	-3.826918759
nan	nan	12.74	-3.94397662
nan	nan	12.76	-3.941894935
nan	nan	12.78	-3.891096702
nan	nan	12.8	-3.980065338
nan	nan	12.82	-3.964558416
nan	nan	12.84	-3.919689829
nan	nan	12.86	-4.062636674
nan	nan	12.88	-3.962747976
nan	nan	12.9	-3.943435872
nan	nan	12.92	-4.128785897
nan	nan	12.94	-3.969552979
nan	nan	12.96	-4.039188306
nan	nan	12.98	-4.133463402
nan	nan	13	-3.951200772
nan	nan	13.02	-4.05193762
nan	nan	13.04	-4.203114819
nan	nan	13.06	-4.037761255
nan	nan	13.08	-4.203484102
nan	nan	13.1	-4.243829483
nan	nan	13.12	-4.088403637
nan	nan	13.14	-4.255359913
nan	nan	13.16	-4.305609588
nan	nan	13.18	-4.157454633
nan	nan	13.2	-4.326413657
nan	nan	13.22	-4.338793174
nan	nan	13.24	-4.194830799
nan	nan	13.26	-4.365160912
nan	nan	13.28	-4.359382264
nan	nan	13.3	-4.281367745
nan	nan	13.32	-4.371685083
nan	nan	13.34	-4.334470681
nan	nan	13.36	-4.248039025
nan	nan	13.38	-4.353560368
nan	nan	13.4	-4.316977772
nan	nan	13.42	-4.298246018
nan	nan	13.44	-4.350420162
nan	nan	13.46	-4.268587086
nan	nan	13.48	-4.255364352
nan	nan	13.5	-4.351900742
nan	nan	13.52	-4.321727152
nan	nan	13.54	-4.273396968
nan	nan	13.56	-4.351856577
nan	nan	13.58	-4.300685307
nan	nan	13.6	-4.260437624
nan	nan	13.62	-4.353717365
nan	nan	13.64	-4.394048941
nan	nan	13.66	-4.348777309
nan	nan	13.68	-4.39529122
nan	nan	13.7	-4.418228419
nan	nan	13.72	-4.389297467
nan	nan	13.74	-4.395304584
nan	nan	13.76	-4.455103879
nan	nan	13.78	-4.495459119
nan	nan	13.8	-4.453878847
nan	nan	13.82	-4.448415395
nan	nan	13.84	-4.453818516
nan	nan	13.86	-4.475272309
nan	nan	13.88	-4.466707074
nan	nan	13.9	-4.506209173
nan	nan	13.92	-4.511788899
nan	nan	13.94	-4.497637835
nan	nan	13.96	-4.494495099
nan	nan	13.98	-4.472683961
nan	nan	14	-4.502332355
nan	nan	14.02	-4.503854356
nan	nan	14.04	-4.488763608
nan	nan	14.06	-4.487420951
nan	nan	14.08	-4.501413373
nan	nan	14.1	-4.480394879
nan	nan	14.12	-4.443867643
nan	nan	14.14	-4.465777393
nan	nan	14.16	-4.510639946
nan	nan	14.18	-4.473608976
nan	nan	14.2	-4.446390878
nan	nan	14.22	-4.458007748
nan	nan	14.24	-4.492170826
nan	nan	14.26	-4.458332055
nan	nan	14.28	-4.437965015
nan	nan	14.3	-4.494406747
nan	nan	14.32	-4.487795416
nan	nan	14.34	-4.474816128
nan	nan	14.36	-4.466739775
nan	nan	14.38	-4.481369119
nan	nan	14.4	-4.463879545
nan	nan	14.42	-4.450814168
nan	nan	14.44	-4.47261133
nan	nan	14.46	-4.485567697
nan	nan	14.48	-4.474384053
nan	nan	14.5	-4.468181497
nan	nan	14.52	-4.453379236
nan	nan	14.54	-4.474173563
nan	nan	14.56	-4.478932596
nan	nan	14.58	-4.443319651
nan	nan	14.6	-4.445784889
nan	nan	14.62	-4.517796285
nan	nan	14.64	-4.496838322
nan	nan	14.66	-4.410820765
nan	nan	14.68	-4.456652493
nan	nan	14.7	-4.534026111
nan	nan	14.72	-4.463219232
nan	nan	14.74	-4.39848943
nan	nan	14.76	-4.494705258
nan	nan	14.78	-4.548980575
nan	nan	14.8	-4.426412494
nan	nan	14.82	-4.402970995
nan	nan	14.84	-4.554719731
nan	nan	14.86	-4.539258435
nan	nan	14.88	-4.396268049
nan	nan	14.9	-4.461426653
nan	nan	14.92	-4.573552853
nan	nan	14.94	-4.448997546
nan	nan	14.96	-4.347841565
nan	nan	14.98	-4.490659746
nan	nan	15	-4.52653312
nan	nan	15.02	-4.391535923
nan	nan	15.04	-4.400099899
nan	nan	15.06	-4.513999363
nan	nan	15.08	-4.497214101
nan	nan	15.1	-4.363928179
nan	nan	15.12	-4.400257145
nan	nan	15.14	-4.517272453
nan	nan	15.16	-4.42043948
nan	nan	15.18	-4.367220061
nan	nan	15.2	-4.451086816
nan	nan	15.22	-4.480393295
nan	nan	15.24	-4.416405599
nan	nan	15.26	-4.381986306
nan	nan	15.28	-4.474483353
nan	nan	15.3	-4.457261806
nan	nan	15.32	-4.404956473
nan	nan	15.34	-4.408704575
nan	nan	15.36	-4.469251357
nan	nan	15.38	-4.459784814
nan	nan	15.4	-4.40778292
nan	nan	15.42	-4.428282171
nan	nan	15.44	-4.478293882
nan	nan	15.46	-4.449481831
nan	nan	15.48	-4.430188928
nan	nan	15.5	-4.436303375
nan	nan	15.52	-4.470263078
nan	nan	15.54	-4.460079564
nan	nan	15.56	-4.416694998
nan	nan	15.58	-4.432921354
nan	nan	15.6	-4.450584037
nan	nan	15.62	-4.460986569
nan	nan	15.64	-4.44544582
nan	nan	15.66	-4.461622187
nan	nan	15.68	-4.458297454
nan	nan	15.7	-4.490062709
nan	nan	15.72	-4.422510734
nan	nan	15.74	-4.447924663
nan	nan	15.76	-4.522212964
nan	nan	15.78	-4.453633778
nan	nan	15.8	-4.420969179
nan	nan	15.82	-4.485509903
nan	nan	15.84	-4.512215101
nan	nan	15.86	-4.395704116
nan	nan	15.88	-4.429665441
nan	nan	15.9	-4.560516397
nan	nan	15.92	-4.472677342
nan	nan	15.94	-4.412050368
nan	nan	15.96	-4.513405106
nan	nan	15.98	-4.51188786
nan	nan	16	-4.416686536
nan	nan	16.02	-4.451161323
nan	nan	16.04	-4.526723802
nan	nan	16.06	-4.454621663
nan	nan	16.08	-4.46913551
nan	nan	16.1	-4.538548223
nan	nan	16.12	-4.50567552
nan	nan	16.14	-4.473247706
nan	nan	16.16	-4.505081172
nan	nan	16.18	-4.535049811
nan	nan	16.2	-4.528711489
nan	nan	16.22	-4.5088066
nan	nan	16.24	-4.555192605
nan	nan	16.26	-4.519602291
nan	nan	16.28	-4.468851341
nan	nan	16.3	-4.484646744
nan	nan	16.32	-4.525460492
nan	nan	16.34	-4.458364993
nan	nan	16.36	-4.465584518
nan	nan	16.38	-4.507366323
nan	nan	16.4	-4.41095232
nan	nan	16.42	-4.398315914
nan	nan	16.44	-4.486232629
nan	nan	16.46	-4.412967462
nan	nan	16.48	-4.392255681
nan	nan	16.5	-4.466797782
nan	nan	16.52	-4.394468958
nan	nan	16.54	-4.339116694
nan	nan	16.56	-4.40808704
nan	nan	16.58	-4.379977729
nan	nan	16.6	-4.37999667
nan	nan	16.62	-4.465310673
nan	nan	16.64	-4.398787067
nan	nan	16.66	-4.394842116
nan	nan	16.68	-4.459402609
nan	nan	16.7	-4.362515223
nan	nan	16.72	-4.394263812
nan	nan	16.74	-4.472216542
nan	nan	16.76	-4.332047717
nan	nan	16.78	-4.381273683
nan	nan	16.8	-4.425971906
nan	nan	16.82	-4.273802782
nan	nan	16.84	-4.359679323
nan	nan	16.86	-4.447444495
nan	nan	16.88	-4.260471934
nan	nan	16.9	-4.346069547
nan	nan	16.92	-4.363456993
nan	nan	16.94	-4.179281566
nan	nan	16.96	-4.293333304
nan	nan	16.98	-4.339876247
nan	nan	17	-4.172064404
nan	nan	17.02	-4.26892497
nan	nan	17.04	-4.270811479
nan	nan	17.06	-4.124986709
nan	nan	17.08	-4.240988592
nan	nan	17.1	-4.289148074
nan	nan	17.12	-4.152444665
nan	nan	17.14	-4.221182182
nan	nan	17.16	-4.21348275
nan	nan	17.18	-4.123593208
nan	nan	17.2	-4.206338135
nan	nan	17.22	-4.24469816
nan	nan	17.24	-4.190647214
nan	nan	17.26	-4.187837257
nan	nan	17.28	-4.241732332
nan	nan	17.3	-4.193307617
nan	nan	17.32	-4.149174629
nan	nan	17.34	-4.272714947
nan	nan	17.36	-4.238534976
nan	nan	17.38	-4.12793125
nan	nan	17.4	-4.249603324
nan	nan	17.42	-4.186430746
nan	nan	17.44	-4.08982391
nan	nan	17.46	-4.294887991
nan	nan	17.48	-4.225174869
nan	nan	17.5	-4.060365821
nan	nan	17.52	-4.272601699
nan	nan	17.54	-4.16019195
nan	nan	17.56	-4.018446689
nan	nan	17.58	-4.287094065
nan	nan	17.6	-4.152102643
nan	nan	17.62	-4.019719804
nan	nan	17.64	-4.306364312
nan	nan	17.66	-4.122307356
nan	nan	17.68	-4.036280058
nan	nan	17.7	-4.313727739
nan	nan	17.72	-4.119436997
nan	nan	17.74	-4.069060807
nan	nan	17.76	-4.277513268
nan	nan	17.78	-4.083477832
nan	nan	17.8	-4.108859499
nan	nan	17.82	-4.294456258
nan	nan	17.84	-4.121232208
nan	nan	17.86	-4.153053877
nan	nan	17.88	-4.273122036
nan	nan	17.9	-4.128241138
nan	nan	17.92	-4.17918406
nan	nan	17.94	-4.275159252
nan	nan	17.96	-4.1722941
nan	nan	17.98	-4.232515428
nan	nan	18	-4.25623096
nan	nan	18.02	-4.215573896
nan	nan	18.04	-4.25250855
nan	nan	18.06	-4.269739846
nan	nan	18.08	-4.257442906
nan	nan	18.1	-4.303074091
nan	nan	18.12	-4.280754987
nan	nan	18.14	-4.301793339
nan	nan	18.16	-4.3148223
nan	nan	18.18	-4.310700558
nan	nan	18.2	-4.358485685
nan	nan	18.22	-4.333662065
nan	nan	18.24	-4.327483188
nan	nan	18.26	-4.375174653
nan	nan	18.28	-4.318432896
nan	nan	18.3	-4.306563052
nan	nan	18.32	-4.403508235
nan	nan	18.34	-4.326948094
nan	nan	18.36	-4.314233414
nan	nan	18.38	-4.398582777
nan	nan	18.4	-4.334336342
nan	nan	18.42	-4.293199755
nan	nan	18.44	-4.424253527
nan	nan	18.46	-4.355280873
nan	nan	18.48	-4.316826512
nan	nan	18.5	-4.432881298
nan	nan	18.52	-4.392267382
nan	nan	18.54	-4.290700859
nan	nan	18.56	-4.412052086
nan	nan	18.58	-4.423806095
nan	nan	18.6	-4.309039959
nan	nan	18.62	-4.38541978
nan	nan	18.64	-4.454252494
nan	nan	18.66	-4.347215816
nan	nan	18.68	-4.36303542
nan	nan	18.7	-4.496917437
nan	nan	18.72	-4.422709362
nan	nan	18.74	-4.350104962
nan	nan	18.76	-4.455847261
nan	nan	18.78	-4.465006797
nan	nan	18.8	-4.32969702
nan	nan	18.82	-4.400345832
nan	nan	18.84	-4.507313929
nan	nan	18.86	-4.440761018
nan	nan	18.88	-4.400054856
nan	nan	18.9	-4.537138243
nan	nan	18.92	-4.5568023
nan	nan	18.94	-4.414828241
nan	nan	18.96	-4.501758985
nan	nan	18.98	-4.638940605
nan	nan	19	-4.470160198
nan	nan	19.02	-4.404670063
nan	nan	19.04	-4.625558133
nan	nan	19.06	-4.548024094
nan	nan	19.08	-4.345293602
nan	nan	19.1	-4.543496466
nan	nan	19.12	-4.674448845
nan	nan	19.14	-4.384043053
nan	nan	19.16	-4.431548965
nan	nan	19.18	-4.677978801
nan	nan	19.2	-4.451286419
nan	nan	19.22	-4.337156212
nan	nan	19.24	-4.593489861
nan	nan	19.26	-4.608775275
nan	nan	19.28	-4.319429728
nan	nan	19.3	-4.455621674
nan	nan	19.32	-4.688842008
nan	nan	19.34	-4.429815692
nan	nan	19.36	-4.360276138
nan	nan	19.38	-4.672710706
nan	nan	19.4	-4.604472766
nan	nan	19.42	-4.329548128
nan	nan	19.44	-4.516510592
nan	nan	19.46	-4.683427783
nan	nan	19.48	-4.403650973
nan	nan	19.5	-4.414300306
nan	nan	19.52	-4.675602472
nan	nan	19.54	-4.557548405
nan	nan	19.56	-4.362201407
nan	nan	19.58	-4.524804916
nan	nan	19.6	-4.645656046
nan	nan	19.62	-4.432386902
nan	nan	19.64	-4.42893939
nan	nan	19.66	-4.635245429
nan	nan	19.68	-4.568463542
nan	nan	19.7	-4.388200516
nan	nan	19.72	-4.523243099
nan	nan	19.74	-4.633497436
nan	nan	19.76	-4.466860652
nan	nan	19.78	-4.450173293
nan	nan	19.8	-4.58089599
nan	nan	19.82	-4.550472425
nan	nan	19.84	-4.448143557
nan	nan	19.86	-4.489715319
nan	nan	19.88	-4.56446729
nan	nan	19.9	-4.50621234
nan	nan	19.92	-4.459918688
nan	nan	19.94	-4.53296328
nan	nan	19.96	-4.55562806
nan	nan	19.98	-4.456927325
nan	nan	20	-4.471633896
nan	nan	20.02	-4.517710653
nan	nan	20.04	-4.490151574
nan	nan	20.06	-4.457555597
nan	nan	20.08	-4.48250002
nan	nan	20.1	-4.495265721
nan	nan	20.12	-4.480078947
nan	nan	20.14	-4.455042617
nan	nan	20.16	-4.457304538
nan	nan	20.18	-4.472183406
nan	nan	20.2	-4.441345705
nan	nan	20.22	-4.457989381
nan	nan	20.24	-4.454065371
nan	nan	20.26	-4.434180513
nan	nan	20.28	-4.427141613
nan	nan	20.3	-4.439056436
nan	nan	20.32	-4.423359656
nan	nan	20.34	-4.436398282
nan	nan	20.36	-4.444736078
nan	nan	20.38	-4.427754526
nan	nan	20.4	-4.410122629
nan	nan	20.42	-4.421324687
nan	nan	20.44	-4.408261679
nan	nan	20.46	-4.415825515
nan	nan	20.48	-4.389589575
nan	nan	20.5	-4.39815127
nan	nan	20.52	-4.41348962
nan	nan	20.54	-4.379711642
nan	nan	20.56	-4.38622611
nan	nan	20.58	-4.386266367
nan	nan	20.6	-4.380279146
nan	nan	20.62	-4.359228893
nan	nan	20.64	-4.367941444
nan	nan	20.66	-4.373232004
nan	nan	20.68	-4.355496921
nan	nan	20.7	-4.353337003
nan	nan	20.72	-4.381877618
nan	nan	20.74	-4.380011652
nan	nan	20.76	-4.363668803
nan	nan	20.78	-4.349166429
nan	nan	20.8	-4.359857524
nan	nan	20.82	-4.363926582
nan	nan	20.84	-4.337333169
nan	nan	20.86	-4.341887627
nan	nan	20.88	-4.341288955
nan	nan	20.9	-4.36142521
nan	nan	20.92	-4.350179904
nan	nan	20.94	-4.350050106
nan	nan	20.96	-4.340542523
nan	nan	20.98	-4.341602643
nan	nan	21	-4.353585745
nan	nan	21.02	-4.341403785
nan	nan	21.04	-4.30683401
nan	nan	21.06	-4.311516768
nan	nan	21.08	-4.330680329
nan	nan	21.1	-4.32235188
nan	nan	21.12	-4.308898649
nan	nan	21.14	-4.28599204
nan	nan	21.16	-4.302695562
nan	nan	21.18	-4.313727459
nan	nan	21.2	-4.283042369
nan	nan	21.22	-4.234319902
nan	nan	21.24	-4.263719051
nan	nan	21.26	-4.286281533
nan	nan	21.28	-4.260339283
nan	nan	21.3	-4.207130439
nan	nan	21.32	-4.187413131
nan	nan	21.34	-4.214933812
nan	nan	21.36	-4.241703532
nan	nan	21.38	-4.183501772
nan	nan	21.4	-4.137816776
nan	nan	21.42	-4.173730799
nan	nan	21.44	-4.216399607
nan	nan	21.46	-4.192970503
nan	nan	21.48	-4.135133688
nan	nan	21.5	-4.110179878
nan	nan	21.52	-4.17086346
nan	nan	21.54	-4.202326328
nan	nan	21.56	-4.116802742
nan	nan	21.58	-4.085108189
nan	nan	21.6	-4.14556936
nan	nan	21.62	-4.208836712
nan	nan	21.64	-4.177383958
nan	nan	21.66	-4.10131172
nan	nan	21.68	-4.100531416
nan	nan	21.7	-4.162980973
nan	nan	21.72	-4.210372768
nan	nan	21.74	-4.133484588
nan	nan	21.76	-4.082890656
nan	nan	21.78	-4.130779144
nan	nan	21.8	-4.21747556
nan	nan	21.82	-4.21475612
nan	nan	21.84	-4.11167668
nan	nan	21.86	-4.086403928
nan	nan	21.88	-4.180922234
nan	nan	21.9	-4.254732851
nan	nan	21.92	-4.163640984
nan	nan	21.94	-4.076319168
nan	nan	21.96	-4.125080292
nan	nan	21.98	-4.248174282
nan	nan	22	-4.251449747
nan	nan	22.02	-4.12870926
nan	nan	22.04	-4.071392667
nan	nan	22.06	-4.172957981
nan	nan	22.08	-4.278480645
nan	nan	22.1	-4.202209538
nan	nan	22.12	-4.072226246
nan	nan	22.14	-4.092451569
nan	nan	22.16	-4.2411854
nan	nan	22.18	-4.299167267
nan	nan	22.2	-4.157589789
nan	nan	22.22	-4.037081071
nan	nan	22.24	-4.150341994
nan	nan	22.26	-4.292634181
nan	nan	22.28	-4.236285072
nan	nan	22.3	-4.06456902
nan	nan	22.32	-4.057404748
nan	nan	22.34	-4.253896377
nan	nan	22.36	-4.316849484
nan	nan	22.38	-4.172144913
nan	nan	22.4	-4.035888364
nan	nan	22.42	-4.129989126
nan	nan	22.44	-4.301560135
nan	nan	22.46	-4.266990471
nan	nan	22.48	-4.099065621
nan	nan	22.5	-4.056629114
nan	nan	22.52	-4.238711139
nan	nan	22.54	-4.352829487
nan	nan	22.56	-4.202341758
nan	nan	22.58	-4.064740355
nan	nan	22.6	-4.156635952
nan	nan	22.62	-4.326224336
nan	nan	22.64	-4.299382271
nan	nan	22.66	-4.114411359
nan	nan	22.68	-4.094406777
nan	nan	22.7	-4.255552215
nan	nan	22.72	-4.306479865
nan	nan	22.74	-4.213365455
nan	nan	22.76	-4.097556893
nan	nan	22.78	-4.137433379
nan	nan	22.8	-4.257867867
nan	nan	22.82	-4.237330782
nan	nan	22.84	-4.114320097
nan	nan	22.86	-4.081030274
nan	nan	22.88	-4.202599743
nan	nan	22.9	-4.222745579
nan	nan	22.92	-4.125816804
nan	nan	22.94	-4.078148462
nan	nan	22.96	-4.134913272
nan	nan	22.98	-4.191778432
nan	nan	23	-4.119807245
nan	nan	23.02	-4.055055974
nan	nan	23.04	-4.10879972
nan	nan	23.06	-4.195024715
nan	nan	23.08	-4.156133782
nan	nan	23.1	-4.071101367
nan	nan	23.12	-4.069329754
nan	nan	23.14	-4.153975974
nan	nan	23.16	-4.201684547
nan	nan	23.18	-4.086104372
nan	nan	23.2	-4.006869305
nan	nan	23.22	-4.071237955
nan	nan	23.24	-4.168922401
nan	nan	23.26	-4.14351896
nan	nan	23.28	-4.028652001
nan	nan	23.3	-3.996446102
nan	nan	23.32	-4.07727499
nan	nan	23.34	-4.135131455
nan	nan	23.36	-4.075200194
nan	nan	23.38	-3.960284521
nan	nan	23.4	-3.961864752
nan	nan	23.42	-4.049469212
nan	nan	23.44	-4.053148747
nan	nan	23.46	-3.981479936
nan	nan	23.48	-3.909010527
nan	nan	23.5	-3.944976447
nan	nan	23.52	-3.991737867
nan	nan	23.54	-3.973182943
nan	nan	23.56	-3.922337179
nan	nan	23.58	-3.889826663
nan	nan	23.6	-3.925106903
nan	nan	23.62	-3.950392931
nan	nan	23.64	-3.913881889
nan	nan	23.66	-3.863080899
nan	nan	23.68	-3.82350313
nan	nan	23.7	-3.858683529
nan	nan	23.72	-3.891376253
nan	nan	23.74	-3.837652032
nan	nan	23.76	-3.800309673
nan	nan	23.78	-3.764297504
nan	nan	23.8	-3.7932134
nan	nan	23.82	-3.807457067
nan	nan	23.84	-3.788544618
nan	nan	23.86	-3.758138069
nan	nan	23.88	-3.723321312
nan	nan	23.9	-3.726386618
nan	nan	23.92	-3.716401042
nan	nan	23.94	-3.72060751
nan	nan	23.96	-3.711986984
nan	nan	23.98	-3.699248856
nan	nan	24	-3.720932922
nan	nan	24.02	-3.691647705
nan	nan	24.04	-3.664833659
nan	nan	24.06	-3.668153752
nan	nan	24.08	-3.660689848
nan	nan	24.1	-3.695696135
nan	nan	24.12	-3.685375864
nan	nan	24.14	-3.660427606
nan	nan	24.16	-3.62171864
nan	nan	24.18	-3.598540014
nan	nan	24.2	-3.620620886
nan	nan	24.22	-3.645680501
nan	nan	24.24	-3.661093774
nan	nan	24.26	-3.619861793
nan	nan	24.28	-3.572851591
nan	nan	24.3	-3.535402412
nan	nan	24.32	-3.541840984
nan	nan	24.34	-3.594422942
nan	nan	24.36	-3.601933545
nan	nan	24.38	-3.578039636
nan	nan	24.4	-3.523715471
nan	nan	24.42	-3.4645078
nan	nan	24.44	-3.500015688
nan	nan	24.46	-3.531919633
nan	nan	24.48	-3.559400357
nan	nan	24.5	-3.556324023
nan	nan	24.52	-3.496590765
nan	nan	24.54	-3.433925394
nan	nan	24.56	-3.442714205
nan	nan	24.58	-3.480741364
nan	nan	24.6	-3.520056988
nan	nan	24.62	-3.539259837
nan	nan	24.64	-3.488095737
nan	nan	24.66	-3.427814543
nan	nan	24.68	-3.443064144
nan	nan	24.7	-3.464073714
nan	nan	24.72	-3.511663688
nan	nan	24.74	-3.545669359
nan	nan	24.76	-3.494632586
nan	nan	24.78	-3.451997607
nan	nan	24.8	-3.441980314
nan	nan	24.82	-3.444715851
nan	nan	24.84	-3.492913398
nan	nan	24.86	-3.533454679
nan	nan	24.88	-3.52047916
nan	nan	24.9	-3.496747899
nan	nan	24.92	-3.464624691
nan	nan	24.94	-3.45476839
nan	nan	24.96	-3.502637242
nan	nan	24.98	-3.562721461
nan	nan	25	-3.554655002
nan	nan	25.02	-3.54568994
nan	nan	25.04	-3.495885759
nan	nan	25.06	-3.477358811
nan	nan	25.08	-3.502756801
nan	nan	25.1	-3.552434312
nan	nan	25.12	-3.604386719
nan	nan	25.14	-3.605969282
nan	nan	25.16	-3.541438941
nan	nan	25.18	-3.499287128
nan	nan	25.2	-3.517834183
nan	nan	25.22	-3.566849818
nan	nan	25.24	-3.636118874
nan	nan	25.26	-3.661192545
nan	nan	25.28	-3.589002675
nan	nan	25.3	-3.510551568
nan	nan	25.32	-3.53297178
nan	nan	25.34	-3.588110209
nan	nan	25.36	-3.680263961
nan	nan	25.38	-3.699075029
nan	nan	25.4	-3.63192343
nan	nan	25.42	-3.567203921
nan	nan	25.44	-3.547272795
nan	nan	25.46	-3.634921462
nan	nan	25.48	-3.719936832
nan	nan	25.5	-3.732452808
nan	nan	25.52	-3.665585125
nan	nan	25.54	-3.600889983
nan	nan	25.56	-3.615722444
nan	nan	25.58	-3.67093212
nan	nan	25.6	-3.747844578
nan	nan	25.62	-3.766997546
nan	nan	25.64	-3.702192297
nan	nan	25.66	-3.656947545
nan	nan	25.68	-3.662293252
nan	nan	25.7	-3.725913821
nan	nan	25.72	-3.779906414
nan	nan	25.74	-3.775013614
nan	nan	25.76	-3.751339446
nan	nan	25.78	-3.693812209
nan	nan	25.8	-3.712520219
nan	nan	25.82	-3.769611004
nan	nan	25.84	-3.796011996
nan	nan	25.86	-3.791544396
nan	nan	25.88	-3.745130328
nan	nan	25.9	-3.737979456
nan	nan	25.92	-3.7436831
nan	nan	25.94	-3.766035516
nan	nan	25.96	-3.78951266
nan	nan	25.98	-3.791770677
nan	nan	26	-3.782954863
nan	nan	26.02	-3.746743769
nan	nan	26.04	-3.768269086
nan	nan	26.06	-3.792474833
nan	nan	26.08	-3.801578336
nan	nan	26.1	-3.813006422
nan	nan	26.12	-3.778054164
nan	nan	26.14	-3.747597452
nan	nan	26.16	-3.761577829
nan	nan	26.18	-3.78645152
nan	nan	26.2	-3.802843139
nan	nan	26.22	-3.778067984
nan	nan	26.24	-3.7689539
nan	nan	26.26	-3.770288534
nan	nan	26.28	-3.778887605
nan	nan	26.3	-3.7851697
nan	nan	26.32	-3.760007941
nan	nan	26.34	-3.761084949
nan	nan	26.36	-3.743558047
nan	nan	26.38	-3.761330674
nan	nan	26.4	-3.758664459
nan	nan	26.42	-3.733126045
nan	nan	26.44	-3.730103284
nan	nan	26.46	-3.745644121
nan	nan	26.48	-3.767253966
nan	nan	26.5	-3.76964581
nan	nan	26.52	-3.726048125
nan	nan	26.54	-3.702926215
nan	nan	26.56	-3.707738811
nan	nan	26.58	-3.71745958
nan	nan	26.6	-3.73280336
nan	nan	26.62	-3.710581073
nan	nan	26.64	-3.678356141
nan	nan	26.66	-3.659033281
nan	nan	26.68	-3.67222283
nan	nan	26.7	-3.685367664
nan	nan	26.72	-3.688697395
nan	nan	26.74	-3.668249315
nan	nan	26.76	-3.638038009
nan	nan	26.78	-3.622252683
nan	nan	26.8	-3.625330969
nan	nan	26.82	-3.620444103
nan	nan	26.84	-3.631462683
nan	nan	26.86	-3.617265518
nan	nan	26.88	-3.586602176
nan	nan	26.9	-3.578225613
nan	nan	26.92	-3.559994794
nan	nan	26.94	-3.56163872
nan	nan	26.96	-3.550367622
nan	nan	26.98	-3.553051952
nan	nan	27	-3.539396412
nan	nan	27.02	-3.516252942
nan	nan	27.04	-3.485219807
nan	nan	27.06	-3.46690846
nan	nan	27.08	-3.467722373
nan	nan	27.1	-3.464655253
nan	nan	27.12	-3.458788026
nan	nan	27.14	-3.444622077
nan	nan	27.16	-3.412916363
nan	nan	27.18	-3.391664122
nan	nan	27.2	-3.378249382
nan	nan	27.22	-3.38866497
nan	nan	27.24	-3.373282425
nan	nan	27.26	-3.368154648
nan	nan	27.28	-3.363955774
nan	nan	27.3	-3.340384222
nan	nan	27.32	-3.320687183
nan	nan	27.34	-3.302981837
nan	nan	27.36	-3.296520978
nan	nan	27.38	-3.292758176
nan	nan	27.4	-3.295136607
nan	nan	27.42	-3.282840561
nan	nan	27.44	-3.265569412
nan	nan	27.46	-3.257113888
nan	nan	27.48	-3.243185673
nan	nan	27.5	-3.225451759
nan	nan	27.52	-3.20924957
nan	nan	27.54	-3.208555242
nan	nan	27.56	-3.222102985
nan	nan	27.58	-3.208461685
nan	nan	27.6	-3.199831556
nan	nan	27.62	-3.146902402
nan	nan	27.64	-3.119251687
nan	nan	27.66	-3.116173311
nan	nan	27.68	-3.138098621
nan	nan	27.7	-3.159268547
nan	nan	27.72	-3.146035927
nan	nan	27.74	-3.114581358
nan	nan	27.76	-3.06372654
nan	nan	27.78	-3.014296778
nan	nan	27.8	-3.022158597
nan	nan	27.82	-3.059986665
nan	nan	27.84	-3.097866782
nan	nan	27.86	-3.079729134
nan	nan	27.88	-3.031951666
nan	nan	27.9	-2.964106543
nan	nan	27.92	-2.920901256
nan	nan	27.94	-2.943086081
nan	nan	27.96	-2.989643473
nan	nan	27.98	-3.016820865
nan	nan	28	-3.014574994
nan	nan	28.02	-2.974816907
nan	nan	28.04	-2.917215479
nan	nan	28.06	-2.877002377
nan	nan	28.08	-2.873248447
nan	nan	28.1	-2.913595217
nan	nan	28.12	-2.939481348
nan	nan	28.14	-2.942541184
nan	nan	28.16	-2.926311689
nan	nan	28.18	-2.888224964
nan	nan	28.2	-2.861750958
nan	nan	28.22	-2.8496791
nan	nan	28.24	-2.864378371
nan	nan	28.26	-2.875414507
nan	nan	28.28	-2.860091126
nan	nan	28.3	-2.849887459
nan	nan	28.32	-2.835553987
nan	nan	28.34	-2.833025685
nan	nan	28.36	-2.826387688
nan	nan	28.38	-2.831098712
nan	nan	28.4	-2.830014958
nan	nan	28.42	-2.833501097
nan	nan	28.44	-2.81790667
nan	nan	28.46	-2.800222634
nan	nan	28.48	-2.793453264
nan	nan	28.5	-2.791203915
nan	nan	28.52	-2.806245958
nan	nan	28.54	-2.820834679
nan	nan	28.56	-2.824328695
nan	nan	28.58	-2.820077736
nan	nan	28.6	-2.81796295
nan	nan	28.62	-2.803671647
nan	nan	28.64	-2.803279271
nan	nan	28.66	-2.787598075
nan	nan	28.68	-2.80512401
nan	nan	28.7	-2.82175481
nan	nan	28.72	-2.831976491
nan	nan	28.74	-2.822641709
nan	nan	28.76	-2.820008199
nan	nan	28.78	-2.816643905
nan	nan	28.8	-2.795151572
nan	nan	28.82	-2.803483519
nan	nan	28.84	-2.808723884
nan	nan	28.86	-2.830667113
nan	nan	28.88	-2.830961778
nan	nan	28.9	-2.818302936
nan	nan	28.92	-2.82033703
nan	nan	28.94	-2.820949754
nan	nan	28.96	-2.807890756
nan	nan	28.98	-2.828235591
nan	nan	29	-2.831181597
nan	nan	29.02	-2.836516116
nan	nan	29.04	-2.83998035
nan	nan	29.06	-2.834282064
nan	nan	29.08	-2.822269294
nan	nan	29.1	-2.812779907
nan	nan	29.12	-2.828494356
nan	nan	29.14	-2.854344743
nan	nan	29.16	-2.865495698
nan	nan	29.18	-2.869467182
nan	nan	29.2	-2.863289822
nan	nan	29.22	-2.855973575
nan	nan	29.24	-2.831595574
nan	nan	29.26	-2.824514817
nan	nan	29.28	-2.833055859
nan	nan	29.3	-2.846644633
nan	nan	29.32	-2.873849805
nan	nan	29.34	-2.886963402
nan	nan	29.36	-2.877897657
nan	nan	29.38	-2.865799616
nan	nan	29.4	-2.84150864
nan	nan	29.42	-2.827769008
nan	nan	29.44	-2.834516795
nan	nan	29.46	-2.835331876
nan	nan	29.48	-2.855154711
nan	nan	29.5	-2.862722503
nan	nan	29.52	-2.863628886
nan	nan	29.54	-2.849348811
nan	nan	29.56	-2.833610483
nan	nan	29.58	-2.826977817
nan	nan	29.6	-2.825429477
nan	nan	29.62	-2.838009114
nan	nan	29.64	-2.843345648
nan	nan	29.66	-2.844043218
nan	nan	29.68	-2.842986859
nan	nan	29.7	-2.823683182
nan	nan	29.72	-2.814081287
nan	nan	29.74	-2.812526054
nan	nan	29.76	-2.803613347
nan	nan	29.78	-2.810134415
nan	nan	29.8	-2.810675052
nan	nan	29.82	-2.811797447
nan	nan	29.84	-2.797685937
nan	nan	29.86	-2.809576543
nan	nan	29.88	-2.809987918
nan	nan	29.9	-2.796045067
nan	nan	29.92	-2.7847078
nan	nan	29.94	-2.769688809
nan	nan	29.96	-2.769016035
nan	nan	29.98	-2.772315573
nan	nan	30	-2.779479395
nan	nan	30.02	-2.782152858
nan	nan	30.04	-2.781137716
nan	nan	30.06	-2.76669801
nan	nan	30.08	-2.756139363
nan	nan	30.1	-2.736520177
nan	nan	30.12	-2.715642557
nan	nan	30.14	-2.715677533
nan	nan	30.16	-2.737254549
nan	nan	30.18	-2.738609231
nan	nan	30.2	-2.734511956
nan	nan	30.22	-2.717262104
nan	nan	30.24	-2.689685195
nan	nan	30.26	-2.670269085
nan	nan	30.28	-2.657238243
nan	nan	30.3	-2.655359193
nan	nan	30.32	-2.659968047
nan	nan	30.34	-2.676930672
nan	nan	30.36	-2.67497278
nan	nan	30.38	-2.66908818
nan	nan	30.4	-2.632656362
nan	nan	30.42	-2.604438188
nan	nan	30.44	-2.594895058
nan	nan	30.46	-2.590934342
nan	nan	30.48	-2.601211899
nan	nan	30.5	-2.610013267
nan	nan	30.52	-2.620781125
nan	nan	30.54	-2.61222979
nan	nan	30.56	-2.595233836
nan	nan	30.58	-2.555754238
nan	nan	30.6	-2.531903878
nan	nan	30.62	-2.507162514
nan	nan	30.64	-2.50285601
nan	nan	30.66	-2.501852078
nan	nan	30.68	-2.522518352
nan	nan	30.7	-2.526290785
nan	nan	30.72	-2.532756161
nan	nan	30.74	-2.516986303
nan	nan	30.76	-2.490257888
nan	nan	30.78	-2.462986502
nan	nan	30.8	-2.422790441
nan	nan	30.82	-2.409103506
nan	nan	30.84	-2.397185333
nan	nan	30.86	-2.404452496
nan	nan	30.88	-2.419521676
nan	nan	30.9	-2.424727185
nan	nan	30.92	-2.420585286
nan	nan	30.94	-2.425078819
nan	nan	30.96	-2.405160956
nan	nan	30.98	-2.382017667
nan	nan	31	-2.367047531
nan	nan	31.02	-2.344815749
nan	nan	31.04	-2.333852421
nan	nan	31.06	-2.324266715
nan	nan	31.08	-2.329531288
nan	nan	31.1	-2.311761854
nan	nan	31.12	-2.321033966
nan	nan	31.14	-2.321555108
nan	nan	31.16	-2.313744345
nan	nan	31.18	-2.327888763
nan	nan	31.2	-2.321275132
nan	nan	31.22	-2.317289273
nan	nan	31.24	-2.298102096
nan	nan	31.26	-2.272648267
nan	nan	31.28	-2.256074795
nan	nan	31.3	-2.2385732
nan	nan	31.32	-2.223166986
nan	nan	31.34	-2.237659628
nan	nan	31.36	-2.251934298
nan	nan	31.38	-2.268321992
nan	nan	31.4	-2.279210549
nan	nan	31.42	-2.286407401
nan	nan	31.44	-2.266457183
nan	nan	31.46	-2.237520268
nan	nan	31.48	-2.220144293
nan	nan	31.5	-2.194627262
nan	nan	31.52	-2.192000103
nan	nan	31.54	-2.196761208
nan	nan	31.56	-2.216502376
nan	nan	31.58	-2.2249927
nan	nan	31.6	-2.237282025
nan	nan	31.62	-2.236584689
nan	nan	31.64	-2.226358257
nan	nan	31.66	-2.202509531
nan	nan	31.68	-2.198472671
nan	nan	31.7	-2.202522022
nan	nan	31.72	-2.202712491
nan	nan	31.74	-2.210837249
nan	nan	31.76	-2.223769189
nan	nan	31.78	-2.227995461
nan	nan	31.8	-2.232005398
nan	nan	31.82	-2.213496775
nan	nan	31.84	-2.199422451
nan	nan	31.86	-2.194150248
nan	nan	31.88	-2.184472237
nan	nan	31.9	-2.198663628
nan	nan	31.92	-2.203212043
nan	nan	31.94	-2.228241543
nan	nan	31.96	-2.240350967
nan	nan	31.98	-2.243408844
nan	nan	32	-2.232309706
nan	nan	32.02	-2.223818065
nan	nan	32.04	-2.204665282
nan	nan	32.06	-2.209392899
nan	nan	32.08	-2.199478322
nan	nan	32.1	-2.20381471
nan	nan	32.12	-2.211540452
nan	nan	32.14	-2.224504233
nan	nan	32.16	-2.232400616
nan	nan	32.18	-2.239476053
nan	nan	32.2	-2.241664545
nan	nan	32.22	-2.23344524
nan	nan	32.24	-2.238109551
nan	nan	32.26	-2.229738708
nan	nan	32.28	-2.232374368
nan	nan	32.3	-2.2448867
nan	nan	32.32	-2.243754931
nan	nan	32.34	-2.234908068
nan	nan	32.36	-2.242857523
nan	nan	32.38	-2.222867331
nan	nan	32.4	-2.215646727
nan	nan	32.42	-2.226886054
nan	nan	32.44	-2.237362773
nan	nan	32.46	-2.259508108
nan	nan	32.48	-2.274743101
nan	nan	32.5	-2.272552619
nan	nan	32.52	-2.268803138
nan	nan	32.54	-2.25373103
nan	nan	32.56	-2.250337742
nan	nan	32.58	-2.250683376
nan	nan	32.6	-2.242634231
nan	nan	32.62	-2.238770774
nan	nan	32.64	-2.255258225
nan	nan	32.66	-2.283541214
nan	nan	32.68	-2.295736747
nan	nan	32.7	-2.30621242
nan	nan	32.72	-2.318013258
nan	nan	32.74	-2.303491859
nan	nan	32.76	-2.302080718
nan	nan	32.78	-2.292940844
nan	nan	32.8	-2.289054871
nan	nan	32.82	-2.292952525
nan	nan	32.84	-2.302232862
nan	nan	32.86	-2.320167706
nan	nan	32.88	-2.315780226
nan	nan	32.9	-2.311655339
nan	nan	32.92	-2.312769521
nan	nan	32.94	-2.321118836
nan	nan	32.96	-2.330315934
nan	nan	32.98	-2.335755516
nan	nan	33	-2.335243585
nan	nan	33.02	-2.337338494
nan	nan	33.04	-2.335535222
nan	nan	33.06	-2.341225602
nan	nan	33.08	-2.319575445
nan	nan	33.1	-2.328458859
nan	nan	33.12	-2.325162261
nan	nan	33.14	-2.331455712
nan	nan	33.16	-2.348515809
nan	nan	33.18	-2.35892594
nan	nan	33.2	-2.365888656
nan	nan	33.22	-2.367078571
nan	nan	33.24	-2.357075301
nan	nan	33.26	-2.34824662
nan	nan	33.28	-2.330430188
nan	nan	33.3	-2.316048506
nan	nan	33.32	-2.312865964
nan	nan	33.34	-2.325995103
nan	nan	33.36	-2.335091819
nan	nan	33.38	-2.352780583
nan	nan	33.4	-2.369093655
nan	nan	33.42	-2.365030421
nan	nan	33.44	-2.356899287
nan	nan	33.46	-2.340429189
nan	nan	33.48	-2.314827095
nan	nan	33.5	-2.313391118
nan	nan	33.52	-2.311582712
nan	nan	33.54	-2.305226279
nan	nan	33.56	-2.322111833
nan	nan	33.58	-2.32557986
nan	nan	33.6	-2.33768587
nan	nan	33.62	-2.342556974
nan	nan	33.64	-2.352332169
nan	nan	33.66	-2.344881359
nan	nan	33.68	-2.327818172
nan	nan	33.7	-2.298839353
nan	nan	33.72	-2.276396773
nan	nan	33.74	-2.260460035
nan	nan	33.76	-2.265566594
nan	nan	33.78	-2.279103643
nan	nan	33.8	-2.297131061
nan	nan	33.82	-2.298887001
nan	nan	33.84	-2.307106564
nan	nan	33.86	-2.308938615
nan	nan	33.88	-2.298607673
nan	nan	33.9	-2.273554563
nan	nan	33.92	-2.252846901
nan	nan	33.94	-2.239380027
nan	nan	33.96	-2.205754393
nan	nan	33.98	-2.206159366
nan	nan	34	-2.210759646
nan	nan	34.02	-2.228202197
nan	nan	34.04	-2.242039816
nan	nan	34.06	-2.245680244
nan	nan	34.08	-2.239806225
nan	nan	34.1	-2.21167255
nan	nan	34.12	-2.187614939
nan	nan	34.14	-2.170167823
nan	nan	34.16	-2.152063842
nan	nan	34.18	-2.147778528
nan	nan	34.2	-2.135165577
nan	nan	34.22	-2.153281612
nan	nan	34.24	-2.149550779
nan	nan	34.26	-2.130343309
nan	nan	34.28	-2.129392585
nan	nan	34.3	-2.107058197
nan	nan	34.32	-2.103437864
nan	nan	34.34	-2.080968201
nan	nan	34.36	-2.080738135
nan	nan	34.38	-2.078176194
nan	nan	34.4	-2.067253679
nan	nan	34.42	-2.068349273
nan	nan	34.44	-2.057792794
nan	nan	34.46	-2.04315794
nan	nan	34.48	-2.034763954
nan	nan	34.5	-2.017469141
nan	nan	34.52	-2.013318892
nan	nan	34.54	-1.992797898
nan	nan	34.56	-1.984459629
nan	nan	34.58	-1.984099409
nan	nan	34.6	-1.981635185
nan	nan	34.62	-1.97951765
nan	nan	34.64	-1.957298681
nan	nan	34.66	-1.962202524
nan	nan	34.68	-1.94728938
nan	nan	34.7	-1.944094328
nan	nan	34.72	-1.938929117
nan	nan	34.74	-1.931332189
nan	nan	34.76	-1.922810368
nan	nan	34.78	-1.91366883
nan	nan	34.8	-1.894958485
nan	nan	34.82	-1.87636168
nan	nan	34.84	-1.867225365
nan	nan	34.86	-1.852058368
nan	nan	34.88	-1.844292617
nan	nan	34.9	-1.841867911
nan	nan	34.92	-1.844677
nan	nan	34.94	-1.841352056
nan	nan	34.96	-1.850256607
nan	nan	34.98	-1.839718469
nan	nan	35	-1.830084987
nan	nan	35.02	-1.804005373
nan	nan	35.04	-1.786756721
nan	nan	35.06	-1.771891239
nan	nan	35.08	-1.75008863
nan	nan	35.1	-1.739630414
nan	nan	35.12	-1.732107844
nan	nan	35.14	-1.737565846
nan	nan	35.16	-1.728616171
nan	nan	35.18	-1.742362286
nan	nan	35.2	-1.736922895
nan	nan	35.22	-1.736984632
nan	nan	35.24	-1.710395798
nan	nan	35.26	-1.701741646
nan	nan	35.28	-1.687242039
nan	nan	35.3	-1.667742077
nan	nan	35.32	-1.658536906
nan	nan	35.34	-1.654583095
nan	nan	35.36	-1.644245108
nan	nan	35.38	-1.640768963
nan	nan	35.4	-1.642972157
nan	nan	35.42	-1.647988418
nan	nan	35.44	-1.65104054
nan	nan	35.46	-1.641974419
nan	nan	35.48	-1.634587409
nan	nan	35.5	-1.621678283
nan	nan	35.52	-1.620602054
nan	nan	35.54	-1.610202956
nan	nan	35.56	-1.613350135
nan	nan	35.58	-1.611051668
nan	nan	35.6	-1.591130938
nan	nan	35.62	-1.587035119
nan	nan	35.64	-1.574287615
nan	nan	35.66	-1.569139952
nan	nan	35.68	-1.566703459
nan	nan	35.7	-1.555924811
nan	nan	35.72	-1.554192252
nan	nan	35.74	-1.556446019
nan	nan	35.76	-1.558127261
nan	nan	35.78	-1.567384091
nan	nan	35.8	-1.57093905
nan	nan	35.82	-1.575688863
nan	nan	35.84	-1.573715714
nan	nan	35.86	-1.563556446
nan	nan	35.88	-1.559925672
nan	nan	35.9	-1.541511022
nan	nan	35.92	-1.541493202
nan	nan	35.94	-1.526031292
nan	nan	35.96	-1.518371847
nan	nan	35.98	-1.518475813
nan	nan	36	-1.510865962
nan	nan	36.02	-1.518788516
nan	nan	36.04	-1.513094311
nan	nan	36.06	-1.507954172
nan	nan	36.08	-1.50893083
nan	nan	36.1	-1.502911753
nan	nan	36.12	-1.500168769
nan	nan	36.14	-1.498774754
nan	nan	36.16	-1.496588212
nan	nan	36.18	-1.494175436
nan	nan	36.2	-1.489719158
nan	nan	36.22	-1.485165528
nan	nan	36.24	-1.491873581
nan	nan	36.26	-1.497247905
nan	nan	36.28	-1.50255492
nan	nan	36.3	-1.497425891
nan	nan	36.32	-1.50320413
nan	nan	36.34	-1.49880509
nan	nan	36.36	-1.503554338
nan	nan	36.38	-1.500582218
nan	nan	36.4	-1.489913081
nan	nan	36.42	-1.482950447
nan	nan	36.44	-1.47800157
nan	nan	36.46	-1.470881171
nan	nan	36.48	-1.459931306
nan	nan	36.5	-1.458337221
nan	nan	36.52	-1.456640654
nan	nan	36.54	-1.460673578
nan	nan	36.56	-1.461435683
nan	nan	36.58	-1.461147567
nan	nan	36.6	-1.470690153
nan	nan	36.62	-1.472700914
nan	nan	36.64	-1.477899355
nan	nan	36.66	-1.484588207
nan	nan	36.68	-1.48461748
nan	nan	36.7	-1.480911283
nan	nan	36.72	-1.477747873
nan	nan	36.74	-1.480111032
nan	nan	36.76	-1.47161993
nan	nan	36.78	-1.461570658
nan	nan	36.8	-1.464252925
nan	nan	36.82	-1.465541472
nan	nan	36.84	-1.475074648
nan	nan	36.86	-1.477597766
nan	nan	36.88	-1.482005412
nan	nan	36.9	-1.494909314
nan	nan	36.92	-1.494063574
nan	nan	36.94	-1.503305905
nan	nan	36.96	-1.501132218
nan	nan	36.98	-1.495498967
nan	nan	37	-1.500259451
nan	nan	37.02	-1.501429009
nan	nan	37.04	-1.502914743
nan	nan	37.06	-1.505651587
nan	nan	37.08	-1.514122809
nan	nan	37.1	-1.518388488
nan	nan	37.12	-1.529556734
nan	nan	37.14	-1.534189696
nan	nan	37.16	-1.53429356
nan	nan	37.18	-1.540343636
nan	nan	37.2	-1.536973617
nan	nan	37.22	-1.539011515
nan	nan	37.24	-1.542644413
nan	nan	37.26	-1.538047635
nan	nan	37.28	-1.542627811
nan	nan	37.3	-1.534969568
nan	nan	37.32	-1.538000036
nan	nan	37.34	-1.540629216
nan	nan	37.36	-1.555336137
nan	nan	37.38	-1.554551711
nan	nan	37.4	-1.568055398
nan	nan	37.42	-1.579101159
nan	nan	37.44	-1.573984542
nan	nan	37.46	-1.584540776
nan	nan	37.48	-1.573873603
nan	nan	37.5	-1.572637933
nan	nan	37.52	-1.573113109
nan	nan	37.54	-1.571175836
nan	nan	37.56	-1.569556334
nan	nan	37.58	-1.572598851
nan	nan	37.6	-1.579390168
nan	nan	37.62	-1.592793559
nan	nan	37.64	-1.588002301
nan	nan	37.66	-1.597328259
nan	nan	37.68	-1.588399242
nan	nan	37.7	-1.598487504
nan	nan	37.72	-1.596941968
nan	nan	37.74	-1.59682408
nan	nan	37.76	-1.600362128
nan	nan	37.78	-1.594116874
nan	nan	37.8	-1.601511303
nan	nan	37.82	-1.591640667
nan	nan	37.84	-1.593230164
nan	nan	37.86	-1.589286924
nan	nan	37.88	-1.588965613
nan	nan	37.9	-1.590781254
nan	nan	37.92	-1.59087412
nan	nan	37.94	-1.592286417
nan	nan	37.96	-1.606027486
nan	nan	37.98	-1.599879838
nan	nan	38	-1.602742132
nan	nan	38.02	-1.598343407
nan	nan	38.04	-1.589176949
nan	nan	38.06	-1.581550598
nan	nan	38.08	-1.570751971
nan	nan	38.1	-1.566837234
nan	nan	38.12	-1.557322445
nan	nan	38.14	-1.554048385
nan	nan	38.16	-1.541221963
nan	nan	38.18	-1.544037138
nan	nan	38.2	-1.538224854
nan	nan	38.22	-1.539680516
nan	nan	38.24	-1.533421549
nan	nan	38.26	-1.533900399
nan	nan	38.28	-1.529777928
nan	nan	38.3	-1.531231473
nan	nan	38.32	-1.522664118
nan	nan	38.34	-1.520031264
nan	nan	38.36	-1.508282316
nan	nan	38.38	-1.50736864
nan	nan	38.4	-1.498987161
nan	nan	38.42	-1.49079361
nan	nan	38.44	-1.484153462
nan	nan	38.46	-1.489295599
nan	nan	38.48	-1.497882089
nan	nan	38.5	-1.477093247
nan	nan	38.52	-1.483727783
nan	nan	38.54	-1.469026722
nan	nan	38.56	-1.458779499
nan	nan	38.58	-1.450467665
nan	nan	38.6	-1.433379126
nan	nan	38.62	-1.427216815
nan	nan	38.64	-1.422057771
nan	nan	38.66	-1.412768916
nan	nan	38.68	-1.41751114
nan	nan	38.7	-1.411665106
nan	nan	38.72	-1.413610019
nan	nan	38.74	-1.405652561
nan	nan	38.76	-1.406994034
nan	nan	38.78	-1.398454876
nan	nan	38.8	-1.392516875
nan	nan	38.82	-1.389202808
nan	nan	38.84	-1.377669964
nan	nan	38.86	-1.366775288
nan	nan	38.88	-1.36055608
nan	nan	38.9	-1.351497588
nan	nan	38.92	-1.348819959
nan	nan	38.94	-1.335823393
nan	nan	38.96	-1.336955874
nan	nan	38.98	-1.328566295
nan	nan	39	-1.32082974
nan	nan	39.02	-1.313194071
nan	nan	39.04	-1.3091117
nan	nan	39.06	-1.305678689
nan	nan	39.08	-1.302954463
nan	nan	39.1	-1.293737792
nan	nan	39.12	-1.282557365
nan	nan	39.14	-1.282502757
nan	nan	39.16	-1.280040412
nan	nan	39.18	-1.287438852
nan	nan	39.2	-1.290195806
nan	nan	39.22	-1.28282809
nan	nan	39.24	-1.283841692
nan	nan	39.26	-1.280861945
nan	nan	39.28	-1.275429436
nan	nan	39.3	-1.272533382
nan	nan	39.32	-1.27040114
nan	nan	39.34	-1.260023194
nan	nan	39.36	-1.255020625
nan	nan	39.38	-1.24733263
nan	nan	39.4	-1.237952686
nan	nan	39.42	-1.240074342
nan	nan	39.44	-1.233229737
nan	nan	39.46	-1.22731306
nan	nan	39.48	-1.215960313
nan	nan	39.5	-1.202917904
nan	nan	39.52	-1.194948409
nan	nan	39.54	-1.191692107
nan	nan	39.56	-1.184909295
nan	nan	39.58	-1.190816184
nan	nan	39.6	-1.182052623
nan	nan	39.62	-1.185921859
nan	nan	39.64	-1.175471608
nan	nan	39.66	-1.17951691
nan	nan	39.68	-1.177080564
nan	nan	39.7	-1.177861669
nan	nan	39.72	-1.178761776
nan	nan	39.74	-1.172745143
nan	nan	39.76	-1.177803828
nan	nan	39.78	-1.166504
nan	nan	39.8	-1.172781502
nan	nan	39.82	-1.167710971
nan	nan	39.84	-1.158770988
nan	nan	39.86	-1.158564863
nan	nan	39.88	-1.15097255
nan	nan	39.9	-1.137875283
nan	nan	39.92	-1.133559352
nan	nan	39.94	-1.119385201
nan	nan	39.96	-1.121293284
nan	nan	39.98	-1.112759005
nan	nan	40	-1.106395021
nan	nan	40.02	-1.103319117
nan	nan	40.04	-1.09948051
nan	nan	40.06	-1.093305783
nan	nan	40.08	-1.086836067
nan	nan	40.1	-1.09427856
nan	nan	40.12	-1.082078555
nan	nan	40.14	-1.085886534
nan	nan	40.16	-1.088092964
nan	nan	40.18	-1.085382341
nan	nan	40.2	-1.07626593
nan	nan	40.22	-1.072912234
nan	nan	40.24	-1.079318539
nan	nan	40.26	-1.080825721
nan	nan	40.28	-1.079475198
nan	nan	40.3	-1.080062317
nan	nan	40.32	-1.082193562
nan	nan	40.34	-1.087015834
nan	nan	40.36	-1.087126882
nan	nan	40.38	-1.085610746
nan	nan	40.4	-1.084594525
nan	nan	40.42	-1.086889095
nan	nan	40.44	-1.078374585
nan	nan	40.46	-1.07382869
nan	nan	40.48	-1.065929938
nan	nan	40.5	-1.059099573
nan	nan	40.52	-1.061790671
nan	nan	40.54	-1.055381237
nan	nan	40.56	-1.040093628
nan	nan	40.58	-1.041688228
nan	nan	40.6	-1.033757672
nan	nan	40.62	-1.037597125
nan	nan	40.64	-1.033121096
nan	nan	40.66	-1.036132345
nan	nan	40.68	-1.035956611
nan	nan	40.7	-1.041094204
nan	nan	40.72	-1.043279695
nan	nan	40.74	-1.047752394
nan	nan	40.76	-1.05791792
nan	nan	40.78	-1.05600354
nan	nan	40.8	-1.064541933
nan	nan	40.82	-1.073996977
nan	nan	40.84	-1.070482474
nan	nan	40.86	-1.076029571
nan	nan	40.88	-1.083029157
nan	nan	40.9	-1.074431606
nan	nan	40.92	-1.076826872
nan	nan	40.94	-1.070181778
nan	nan	40.96	-1.073120074
nan	nan	40.98	-1.068304284
nan	nan	41	-1.070852779
nan	nan	41.02	-1.070323911
nan	nan	41.04	-1.068843857
nan	nan	41.06	-1.069751757
nan	nan	41.08	-1.068891826
nan	nan	41.1	-1.074313132
nan	nan	41.12	-1.07140053
nan	nan	41.14	-1.069337118
nan	nan	41.16	-1.078577346
nan	nan	41.18	-1.071999863
nan	nan	41.2	-1.075539859
nan	nan	41.22	-1.078594069
nan	nan	41.24	-1.078944004
nan	nan	41.26	-1.082198904
nan	nan	41.28	-1.078512307
nan	nan	41.3	-1.073933348
nan	nan	41.32	-1.074180871
nan	nan	41.34	-1.079319611
nan	nan	41.36	-1.076417361
nan	nan	41.38	-1.076023386
nan	nan	41.4	-1.081071345
nan	nan	41.42	-1.074832417
nan	nan	41.44	-1.075380373
nan	nan	41.46	-1.077389592
nan	nan	41.48	-1.073383859
nan	nan	41.5	-1.076607342
nan	nan	41.52	-1.081222542
nan	nan	41.54	-1.08930137
nan	nan	41.56	-1.097215009
nan	nan	41.58	-1.098281474
nan	nan	41.6	-1.103187984
nan	nan	41.62	-1.115100263
nan	nan	41.64	-1.114205463
nan	nan	41.66	-1.113593062
nan	nan	41.68	-1.126641307
nan	nan	41.7	-1.126590643
nan	nan	41.72	-1.133437478
nan	nan	41.74	-1.138097046
nan	nan	41.76	-1.146221979
nan	nan	41.78	-1.140238143
nan	nan	41.8	-1.147590449
nan	nan	41.82	-1.142355231
nan	nan	41.84	-1.140661911
nan	nan	41.86	-1.137966472
nan	nan	41.88	-1.126394012
nan	nan	41.9	-1.128618491
nan	nan	41.92	-1.131115988
nan	nan	41.94	-1.125038046
nan	nan	41.96	-1.122949686
nan	nan	41.98	-1.132760423
nan	nan	42	-1.117403425
nan	nan	42.02	-1.125010845
nan	nan	42.04	-1.119386032
nan	nan	42.06	-1.127295558
nan	nan	42.08	-1.125204167
nan	nan	42.1	-1.144502794
nan	nan	42.12	-1.146035899
nan	nan	42.14	-1.154192736
nan	nan	42.16	-1.161905738
nan	nan	42.18	-1.168680606
nan	nan	42.2	-1.176003346
nan	nan	42.22	-1.1769434
nan	nan	42.24	-1.172588872
nan	nan	42.26	-1.174376089
nan	nan	42.28	-1.169729904
nan	nan	42.3	-1.158060883
nan	nan	42.32	-1.157743788
nan	nan	42.34	-1.15131863
nan	nan	42.36	-1.142146989
nan	nan	42.38	-1.132271096
nan	nan	42.4	-1.135487707
nan	nan	42.42	-1.114669992
nan	nan	42.44	-1.116137506
nan	nan	42.46	-1.114846748
nan	nan	42.48	-1.111606541
nan	nan	42.5	-1.104355712
nan	nan	42.52	-1.114173629
nan	nan	42.54	-1.107344193
nan	nan	42.56	-1.107567468
nan	nan	42.58	-1.105670871
nan	nan	42.6	-1.114079323
nan	nan	42.62	-1.108623418
nan	nan	42.64	-1.113829429
nan	nan	42.66	-1.109580981
nan	nan	42.68	-1.110924108
nan	nan	42.7	-1.104911076
nan	nan	42.72	-1.102541249
nan	nan	42.74	-1.099333432
nan	nan	42.76	-1.079964606
nan	nan	42.78	-1.078706398
nan	nan	42.8	-1.063986227
nan	nan	42.82	-1.060003063
nan	nan	42.84	-1.047995846
nan	nan	42.86	-1.048974303
nan	nan	42.88	-1.047444349
nan	nan	42.9	-1.037326016
nan	nan	42.92	-1.037367674
nan	nan	42.94	-1.036538432
nan	nan	42.96	-1.035444629
nan	nan	42.98	-1.033742031
nan	nan	43	-1.030076684
nan	nan	43.02	-1.033532435
nan	nan	43.04	-1.024653089
nan	nan	43.06	-1.028071539
nan	nan	43.08	-1.030280329
nan	nan	43.1	-1.027843499
nan	nan	43.12	-1.020115967
nan	nan	43.14	-1.019379049
nan	nan	43.16	-1.014552362
nan	nan	43.18	-1.004123102
nan	nan	43.2	-0.996197763
nan	nan	43.22	-0.999236071
nan	nan	43.24	-0.987673596
nan	nan	43.26	-0.985098243
nan	nan	43.28	-0.980115611
nan	nan	43.3	-0.975522877
nan	nan	43.32	-0.965650993
nan	nan	43.34	-0.96556978
nan	nan	43.36	-0.960550346
nan	nan	43.38	-0.95096709
nan	nan	43.4	-0.951554572
nan	nan	43.42	-0.953861019
nan	nan	43.44	-0.954531309
nan	nan	43.46	-0.948350455
nan	nan	43.48	-0.943550444
nan	nan	43.5	-0.948594011
nan	nan	43.52	-0.951011894
nan	nan	43.54	-0.950095932
nan	nan	43.56	-0.949818028
nan	nan	43.58	-0.945488591
nan	nan	43.6	-0.946300074
nan	nan	43.62	-0.943381916
nan	nan	43.64	-0.948474767
nan	nan	43.66	-0.942431578
nan	nan	43.68	-0.937621409
nan	nan	43.7	-0.941235129
nan	nan	43.72	-0.9287964
nan	nan	43.74	-0.925027954
nan	nan	43.76	-0.922997444
nan	nan	43.78	-0.919760218
nan	nan	43.8	-0.924169538
nan	nan	43.82	-0.913153957
nan	nan	43.84	-0.9153367
nan	nan	43.86	-0.915153783
nan	nan	43.88	-0.912606806
nan	nan	43.9	-0.918592024
nan	nan	43.92	-0.91319834
nan	nan	43.94	-0.912457265
nan	nan	43.96	-0.912396182
nan	nan	43.98	-0.918485923
nan	nan	44	-0.913060009
nan	nan	44.02	-0.911474345
nan	nan	44.04	-0.919482684
nan	nan	44.06	-0.91375596
nan	nan	44.08	-0.919046329
nan	nan	44.1	-0.909951958
nan	nan	44.12	-0.905843696
nan	nan	44.14	-0.905357923
nan	nan	44.16	-0.894801058
nan	nan	44.18	-0.890402455
nan	nan	44.2	-0.88652883
nan	nan	44.22	-0.881143745
nan	nan	44.24	-0.877781549
nan	nan	44.26	-0.880500318
nan	nan	44.28	-0.878289367
nan	nan	44.3	-0.86834478
nan	nan	44.32	-0.871375559
nan	nan	44.34	-0.868826622
nan	nan	44.36	-0.866252021
nan	nan	44.38	-0.870494136
nan	nan	44.4	-0.859728395
nan	nan	44.42	-0.864941753
nan	nan	44.44	-0.864622447
nan	nan	44.46	-0.877265988
nan	nan	44.48	-0.873229751
nan	nan	44.5	-0.872695458
nan	nan	44.52	-0.871164303
nan	nan	44.54	-0.874887702
nan	nan	44.56	-0.87588407
nan	nan	44.58	-0.86974863
nan	nan	44.6	-0.870005345
nan	nan	44.62	-0.870820218
nan	nan	44.64	-0.867026602
nan	nan	44.66	-0.863636848
nan	nan	44.68	-0.860498365
nan	nan	44.7	-0.85865685
nan	nan	44.72	-0.868381353
nan	nan	44.74	-0.87151795
nan	nan	44.76	-0.876087662
nan	nan	44.78	-0.873892626
nan	nan	44.8	-0.883577341
nan	nan	44.82	-0.885696962
nan	nan	44.84	-0.89197555
nan	nan	44.86	-0.894753205
nan	nan	44.88	-0.901400471
nan	nan	44.9	-0.903062505
nan	nan	44.92	-0.91189381
nan	nan	44.94	-0.910500858
nan	nan	44.96	-0.911346113
nan	nan	44.98	-0.918030101
nan	nan	45	-0.917482206
nan	nan	45.02	-0.913669751
nan	nan	45.04	-0.918239149
nan	nan	45.06	-0.909099462
nan	nan	45.08	-0.912590947
nan	nan	45.1	-0.89774238
nan	nan	45.12	-0.90179051
nan	nan	45.14	-0.903219131
nan	nan	45.16	-0.905290637
nan	nan	45.18	-0.905270262
nan	nan	45.2	-0.912881343
nan	nan	45.22	-0.916515653
nan	nan	45.24	-0.923230827
nan	nan	45.26	-0.932080416
nan	nan	45.28	-0.9391439
nan	nan	45.3	-0.944926454
nan	nan	45.32	-0.964242592
nan	nan	45.34	-0.966157558
nan	nan	45.36	-0.966613159
nan	nan	45.38	-0.97390837
nan	nan	45.4	-0.967030075
nan	nan	45.42	-0.983394647
nan	nan	45.44	-0.97587955
nan	nan	45.46	-0.98134368
nan	nan	45.48	-0.98176198
nan	nan	45.5	-0.976555458
nan	nan	45.52	-0.971496378
nan	nan	45.54	-0.971143788
nan	nan	45.56	-0.962317334
nan	nan	45.58	-0.961210897
nan	nan	45.6	-0.962380292
nan	nan	45.62	-0.957396734
nan	nan	45.64	-0.949076824
nan	nan	45.66	-0.950752602
nan	nan	45.68	-0.952175624
nan	nan	45.7	-0.95106707
nan	nan	45.72	-0.958051858
nan	nan	45.74	-0.962112698
nan	nan	45.76	-0.967974016
nan	nan	45.78	-0.962701482
nan	nan	45.8	-0.96769726
nan	nan	45.82	-0.969565432
nan	nan	45.84	-0.962069193
nan	nan	45.86	-0.959729145
nan	nan	45.88	-0.958891528
nan	nan	45.9	-0.949211057
nan	nan	45.92	-0.950632723
nan	nan	45.94	-0.942168191
nan	nan	45.96	-0.942479901
nan	nan	45.98	-0.937190681
nan	nan	46	-0.930198846
nan	nan	46.02	-0.933244336
nan	nan	46.04	-0.928679019
nan	nan	46.06	-0.917908728
nan	nan	46.08	-0.920093761
nan	nan	46.1	-0.915118489
nan	nan	46.12	-0.903309301
nan	nan	46.14	-0.904574487
nan	nan	46.16	-0.910338006
nan	nan	46.18	-0.90631955
nan	nan	46.2	-0.905509709
nan	nan	46.22	-0.905631757
nan	nan	46.24	-0.899040063
nan	nan	46.26	-0.906726675
nan	nan	46.28	-0.898778306
nan	nan	46.3	-0.903801546
nan	nan	46.32	-0.894623792
nan	nan	46.34	-0.898734279
nan	nan	46.36	-0.892600082
nan	nan	46.38	-0.891453647
nan	nan	46.4	-0.876973019
nan	nan	46.42	-0.883810191
nan	nan	46.44	-0.882257028
nan	nan	46.46	-0.87767148
nan	nan	46.48	-0.87122169
nan	nan	46.5	-0.874144516
nan	nan	46.52	-0.871085513
nan	nan	46.54	-0.875775468
nan	nan	46.56	-0.866318296
nan	nan	46.58	-0.863345468
nan	nan	46.6	-0.857629215
nan	nan	46.62	-0.84815663
nan	nan	46.64	-0.842995059
nan	nan	46.66	-0.837027298
nan	nan	46.68	-0.827717265
nan	nan	46.7	-0.824056021
nan	nan	46.72	-0.825638256
nan	nan	46.74	-0.81988858
nan	nan	46.76	-0.819844979
nan	nan	46.78	-0.80853482
nan	nan	46.8	-0.810872004
nan	nan	46.82	-0.803158887
nan	nan	46.84	-0.801756724
nan	nan	46.86	-0.799406398
nan	nan	46.88	-0.806255355
nan	nan	46.9	-0.801104137
nan	nan	46.92	-0.807600163
nan	nan	46.94	-0.806527189
nan	nan	46.96	-0.810269395
nan	nan	46.98	-0.805875473
nan	nan	47	-0.808750988
nan	nan	47.02	-0.810274244
nan	nan	47.04	-0.806191847
nan	nan	47.06	-0.802495466
nan	nan	47.08	-0.794059996
nan	nan	47.1	-0.803196606
nan	nan	47.12	-0.790355028
nan	nan	47.14	-0.790931891
nan	nan	47.16	-0.78839801
nan	nan	47.18	-0.778775981
nan	nan	47.2	-0.780193431
nan	nan	47.22	-0.777419002
nan	nan	47.24	-0.769962456
nan	nan	47.26	-0.768099311
nan	nan	47.28	-0.773932063
nan	nan	47.3	-0.773066353
nan	nan	47.32	-0.774500521
nan	nan	47.34	-0.768983607
nan	nan	47.36	-0.771739838
nan	nan	47.38	-0.765978925
nan	nan	47.4	-0.775778748
nan	nan	47.42	-0.765134919
nan	nan	47.44	-0.76955598
nan	nan	47.46	-0.767718429
nan	nan	47.48	-0.76870396
nan	nan	47.5	-0.769656342
nan	nan	47.52	-0.765530312
nan	nan	47.54	-0.76565253
nan	nan	47.56	-0.767692913
nan	nan	47.58	-0.772363805
nan	nan	47.6	-0.767456328
nan	nan	47.62	-0.770151045
nan	nan	47.64	-0.766725127
nan	nan	47.66	-0.767758218
nan	nan	47.68	-0.771694503
nan	nan	47.7	-0.776095874
nan	nan	47.72	-0.766740357
nan	nan	47.74	-0.777554126
nan	nan	47.76	-0.776567428
nan	nan	47.78	-0.778431582
nan	nan	47.8	-0.77617556
nan	nan	47.82	-0.776659139
nan	nan	47.84	-0.776414891
nan	nan	47.86	-0.77301223
nan	nan	47.88	-0.775117871
nan	nan	47.9	-0.775394667
nan	nan	47.92	-0.770750798
nan	nan	47.94	-0.769172257
nan	nan	47.96	-0.767278028
nan	nan	47.98	-0.767216562
nan	nan	48	-0.763255104
nan	nan	48.02	-0.76871925
nan	nan	48.04	-0.768677739
nan	nan	48.06	-0.762181219
nan	nan	48.08	-0.767661132
nan	nan	48.1	-0.765982413
nan	nan	48.12	-0.76390869
nan	nan	48.14	-0.76152034
nan	nan	48.16	-0.758211313
nan	nan	48.18	-0.768431095
nan	nan	48.2	-0.762101975
nan	nan	48.22	-0.757730065
nan	nan	48.24	-0.767220951
nan	nan	48.26	-0.760459159
nan	nan	48.28	-0.768167563
nan	nan	48.3	-0.774154967
nan	nan	48.32	-0.770972486
nan	nan	48.34	-0.764115795
nan	nan	48.36	-0.771041363
nan	nan	48.38	-0.772475273
nan	nan	48.4	-0.768891319
nan	nan	48.42	-0.767474835
nan	nan	48.44	-0.770034955
nan	nan	48.46	-0.76873928
nan	nan	48.48	-0.769974417
nan	nan	48.5	-0.766551775
nan	nan	48.52	-0.761924898
nan	nan	48.54	-0.764613287
nan	nan	48.56	-0.759717036
nan	nan	48.58	-0.758870008
nan	nan	48.6	-0.756285385
nan	nan	48.62	-0.747012208
nan	nan	48.64	-0.754507794
nan	nan	48.66	-0.746985584
nan	nan	48.68	-0.746875656
nan	nan	48.7	-0.744094856
nan	nan	48.72	-0.742404439
nan	nan	48.74	-0.742203598
nan	nan	48.76	-0.740009973
nan	nan	48.78	-0.750319649
nan	nan	48.8	-0.745615255
nan	nan	48.82	-0.744015705
nan	nan	48.84	-0.747286675
nan	nan	48.86	-0.745815731
nan	nan	48.88	-0.742549965
nan	nan	48.9	-0.74785969
nan	nan	48.92	-0.739978258
nan	nan	48.94	-0.743394293
nan	nan	48.96	-0.728908253
nan	nan	48.98	-0.733047527
nan	nan	49	-0.722075428
nan	nan	49.02	-0.724411868
nan	nan	49.04	-0.71534074
nan	nan	49.06	-0.721644646
nan	nan	49.08	-0.716235251
nan	nan	49.1	-0.707022194
nan	nan	49.12	-0.706731417
nan	nan	49.14	-0.701236129
nan	nan	49.16	-0.700676505
nan	nan	49.18	-0.693607376
nan	nan	49.2	-0.691773283
nan	nan	49.22	-0.689930474
nan	nan	49.24	-0.691111117
nan	nan	49.26	-0.685510961
nan	nan	49.28	-0.691876138
nan	nan	49.3	-0.687929106
nan	nan	49.32	-0.692159143
nan	nan	49.34	-0.693080765
nan	nan	49.36	-0.693271218
nan	nan	49.38	-0.68376677
nan	nan	49.4	-0.685783925
nan	nan	49.42	-0.681450713
nan	nan	49.44	-0.684642897
nan	nan	49.46	-0.67940994
nan	nan	49.48	-0.672647817
nan	nan	49.5	-0.681735565
nan	nan	49.52	-0.676480306
nan	nan	49.54	-0.666750505
nan	nan	49.56	-0.666932822
nan	nan	49.58	-0.661116286
nan	nan	49.6	-0.658794897
nan	nan	49.62	-0.657447607
nan	nan	49.64	-0.655003086
nan	nan	49.66	-0.65048972
nan	nan	49.68	-0.651074936
nan	nan	49.7	-0.649478873
nan	nan	49.72	-0.641766135
nan	nan	49.74	-0.641677892
nan	nan	49.76	-0.64323462
nan	nan	49.78	-0.639449703
nan	nan	49.8	-0.644963247
nan	nan	49.82	-0.636670165
nan	nan	49.84	-0.639798409
nan	nan	49.86	-0.641404666
nan	nan	49.88	-0.633729234
nan	nan	49.9	-0.639889144
nan	nan	49.92	-0.63467131
nan	nan	49.94	-0.632628346
nan	nan	49.96	-0.625782819
nan	nan	49.98	-0.628414438
nan	nan	50	-0.633771005
nan	nan	50.02	-0.62773754
nan	nan	50.04	-0.624600104
nan	nan	50.06	-0.624578063
nan	nan	50.08	-0.617243685
nan	nan	50.1	-0.615516405
nan	nan	50.12	-0.612268745
nan	nan	50.14	-0.607385439
nan	nan	50.16	-0.594569032
nan	nan	50.18	-0.599082251
nan	nan	50.2	-0.595375391
nan	nan	50.22	-0.590227221
nan	nan	50.24	-0.583033004
nan	nan	50.26	-0.579386704
nan	nan	50.28	-0.578975289
nan	nan	50.3	-0.571802178
nan	nan	50.32	-0.564450999
nan	nan	50.34	-0.55680621
nan	nan	50.36	-0.55719023
nan	nan	50.38	-0.550460803
nan	nan	50.4	-0.547225547
nan	nan	50.42	-0.548066104
nan	nan	50.44	-0.548406388
nan	nan	50.46	-0.543226278
nan	nan	50.48	-0.544172849
nan	nan	50.5	-0.531531452
nan	nan	50.52	-0.539141761
nan	nan	50.54	-0.52590553
nan	nan	50.56	-0.528870907
nan	nan	50.58	-0.527520599
nan	nan	50.6	-0.52271797
nan	nan	50.62	-0.515415475
nan	nan	50.64	-0.508026645
nan	nan	50.66	-0.514058776
nan	nan	50.68	-0.503911363
nan	nan	50.7	-0.505384712
nan	nan	50.72	-0.500793925
nan	nan	50.74	-0.495968343
nan	nan	50.76	-0.479616961
nan	nan	50.78	-0.478988227
nan	nan	50.8	-0.479584654
nan	nan	50.82	-0.477551121
nan	nan	50.84	-0.470712613
nan	nan	50.86	-0.476314652
nan	nan	50.88	-0.467864291
nan	nan	50.9	-0.465435599
nan	nan	50.92	-0.460463993
nan	nan	50.94	-0.459812061
nan	nan	50.96	-0.46723331
nan	nan	50.98	-0.458627281
nan	nan	51	-0.460386162
nan	nan	51.02	-0.458037759
nan	nan	51.04	-0.459204592
nan	nan	51.06	-0.456304369
nan	nan	51.08	-0.460903381
nan	nan	51.1	-0.465505132
nan	nan	51.12	-0.458146026
nan	nan	51.14	-0.458436714
nan	nan	51.16	-0.454573246
nan	nan	51.18	-0.451245137
nan	nan	51.2	-0.449903507
nan	nan	51.22	-0.448263631
nan	nan	51.24	-0.44737536
nan	nan	51.26	-0.446513673
nan	nan	51.28	-0.435317525
nan	nan	51.3	-0.439916614
nan	nan	51.32	-0.438286322
nan	nan	51.34	-0.441143578
nan	nan	51.36	-0.432323869
nan	nan	51.38	-0.433374052
nan	nan	51.4	-0.430200451
nan	nan	51.42	-0.429254107
nan	nan	51.44	-0.430153692
nan	nan	51.46	-0.426412401
nan	nan	51.48	-0.423645513
nan	nan	51.5	-0.424414927
nan	nan	51.52	-0.424652626
nan	nan	51.54	-0.424695634
nan	nan	51.56	-0.43151027
nan	nan	51.58	-0.424744619
nan	nan	51.6	-0.426041382
nan	nan	51.62	-0.421241777
nan	nan	51.64	-0.419195993
nan	nan	51.66	-0.41721914
nan	nan	51.68	-0.4183844
nan	nan	51.7	-0.418951618
nan	nan	51.72	-0.419384548
nan	nan	51.74	-0.415583348
nan	nan	51.76	-0.415451289
nan	nan	51.78	-0.415127221
nan	nan	51.8	-0.419320708
nan	nan	51.82	-0.409427903
nan	nan	51.84	-0.41287061
nan	nan	51.86	-0.404509295
nan	nan	51.88	-0.399658513
nan	nan	51.9	-0.401244529
nan	nan	51.92	-0.399703846
nan	nan	51.94	-0.403205141
nan	nan	51.96	-0.402198592
nan	nan	51.98	-0.390325209
nan	nan	52	-0.388919636
nan	nan	52.02	-0.38305785
nan	nan	52.04	-0.382374517
nan	nan	52.06	-0.37032525
nan	nan	52.08	-0.365194531
nan	nan	52.1	-0.366490108
nan	nan	52.12	-0.357551511
nan	nan	52.14	-0.362177126
nan	nan	52.16	-0.357357353
nan	nan	52.18	-0.356363397
nan	nan	52.2	-0.357110671
nan	nan	52.22	-0.357632845
nan	nan	52.24	-0.35077338
nan	nan	52.26	-0.347776052
nan	nan	52.28	-0.346597172
nan	nan	52.3	-0.344858483
nan	nan	52.32	-0.345551085
nan	nan	52.34	-0.354275225
nan	nan	52.36	-0.349484834
nan	nan	52.38	-0.350884644
nan	nan	52.4	-0.355358773
nan	nan	52.42	-0.34745108
nan	nan	52.44	-0.34814199
nan	nan	52.46	-0.345538577
nan	nan	52.48	-0.341762481
nan	nan	52.5	-0.342430156
nan	nan	52.52	-0.338731254
nan	nan	52.54	-0.334423177
nan	nan	52.56	-0.339340224
nan	nan	52.58	-0.334478113
nan	nan	52.6	-0.337220907
nan	nan	52.62	-0.338272065
nan	nan	52.64	-0.340825997
nan	nan	52.66	-0.328789987
nan	nan	52.68	-0.330485208
nan	nan	52.7	-0.334090518
nan	nan	52.72	-0.3314524
nan	nan	52.74	-0.334098189
nan	nan	52.76	-0.329520186
nan	nan	52.78	-0.333727139
nan	nan	52.8	-0.333957845
nan	nan	52.82	-0.334766093
nan	nan	52.84	-0.334685702
nan	nan	52.86	-0.337148912
nan	nan	52.88	-0.334705687
nan	nan	52.9	-0.334295851
nan	nan	52.92	-0.331261318
nan	nan	52.94	-0.330526907
nan	nan	52.96	-0.329205261
nan	nan	52.98	-0.332505068
nan	nan	53	-0.333271542
nan	nan	53.02	-0.332376794
nan	nan	53.04	-0.334687491
nan	nan	53.06	-0.335028516
nan	nan	53.08	-0.342077901
nan	nan	53.1	-0.334839761
nan	nan	53.12	-0.341237445
nan	nan	53.14	-0.339780344
nan	nan	53.16	-0.33921436
nan	nan	53.18	-0.339526513
nan	nan	53.2	-0.336995128
nan	nan	53.22	-0.33822406
nan	nan	53.24	-0.345366699
nan	nan	53.26	-0.35270332
nan	nan	53.28	-0.344947702
nan	nan	53.3	-0.347863297
nan	nan	53.32	-0.343571594
nan	nan	53.34	-0.352445197
nan	nan	53.36	-0.349876622
nan	nan	53.38	-0.345662997
nan	nan	53.4	-0.343332592
nan	nan	53.42	-0.349275249
nan	nan	53.44	-0.346174983
nan	nan	53.46	-0.343033448
nan	nan	53.48	-0.342935976
nan	nan	53.5	-0.350940801
nan	nan	53.52	-0.349476168
nan	nan	53.54	-0.350519542
nan	nan	53.56	-0.343258641
nan	nan	53.58	-0.340705503
nan	nan	53.6	-0.343279007
nan	nan	53.62	-0.340405511
nan	nan	53.64	-0.336993297
nan	nan	53.66	-0.328284285
nan	nan	53.68	-0.334961363
nan	nan	53.7	-0.330820738
nan	nan	53.72	-0.332044708
nan	nan	53.74	-0.325855064
nan	nan	53.76	-0.325072579
nan	nan	53.78	-0.31662466
nan	nan	53.8	-0.315233116
nan	nan	53.82	-0.306164604
nan	nan	53.84	-0.304889602
nan	nan	53.86	-0.304867474
nan	nan	53.88	-0.299630172
nan	nan	53.9	-0.294322888
nan	nan	53.92	-0.288644747
nan	nan	53.94	-0.285498755
nan	nan	53.96	-0.28397284
nan	nan	53.98	-0.276679026
nan	nan	54	-0.270936253
nan	nan	54.02	-0.273822861
nan	nan	54.04	-0.264650718
nan	nan	54.06	-0.265525474
nan	nan	54.08	-0.262223523
nan	nan	54.1	-0.262006893
nan	nan	54.12	-0.262297904
nan	nan	54.14	-0.252527752
nan	nan	54.16	-0.253282585
nan	nan	54.18	-0.244661551
nan	nan	54.2	-0.241919085
nan	nan	54.22	-0.238832109
nan	nan	54.24	-0.240783003
nan	nan	54.26	-0.234203239
nan	nan	54.28	-0.229723992
nan	nan	54.3	-0.229139236
nan	nan	54.32	-0.229280013
nan	nan	54.34	-0.216006301
nan	nan	54.36	-0.22234248
nan	nan	54.38	-0.216934658
nan	nan	54.4	-0.217149437
nan	nan	54.42	-0.217242404
nan	nan	54.44	-0.204709806
nan	nan	54.46	-0.209049105
nan	nan	54.48	-0.203783358
nan	nan	54.5	-0.201768226
nan	nan	54.52	-0.204441513
nan	nan	54.54	-0.200638429
nan	nan	54.56	-0.196988668
nan	nan	54.58	-0.200779275
nan	nan	54.6	-0.19614383
nan	nan	54.62	-0.196809025
nan	nan	54.64	-0.189787643
nan	nan	54.66	-0.195685117
nan	nan	54.68	-0.186343552
nan	nan	54.7	-0.185683587
nan	nan	54.72	-0.179366066
nan	nan	54.74	-0.188896499
nan	nan	54.76	-0.189295689
nan	nan	54.78	-0.180498131
nan	nan	54.8	-0.182404852
nan	nan	54.82	-0.179126474
nan	nan	54.84	-0.174475118
nan	nan	54.86	-0.176191326
nan	nan	54.88	-0.173752813
nan	nan	54.9	-0.170043299
nan	nan	54.92	-0.171684699
nan	nan	54.94	-0.17154959
nan	nan	54.96	-0.172297387
nan	nan	54.98	-0.167805414
nan	nan	55	-0.171741026
nan	nan	55.02	-0.167088
nan	nan	55.04	-0.16577804
nan	nan	55.06	-0.164954509
nan	nan	55.08	-0.161769258
nan	nan	55.1	-0.164409438
nan	nan	55.12	-0.164412293
nan	nan	55.14	-0.160648779
nan	nan	55.16	-0.162677423
nan	nan	55.18	-0.16110858
nan	nan	55.2	-0.159008068
nan	nan	55.22	-0.153807727
nan	nan	55.24	-0.153748189
nan	nan	55.26	-0.144865948
nan	nan	55.28	-0.146905504
nan	nan	55.3	-0.153844647
nan	nan	55.32	-0.142176803
nan	nan	55.34	-0.141666577
nan	nan	55.36	-0.144728679
nan	nan	55.38	-0.132286312
nan	nan	55.4	-0.133763312
nan	nan	55.42	-0.134575713
nan	nan	55.44	-0.13308609
nan	nan	55.46	-0.137152174
nan	nan	55.48	-0.136443106
nan	nan	55.5	-0.1304709
nan	nan	55.52	-0.136555945
nan	nan	55.54	-0.136495745
nan	nan	55.56	-0.136978971
nan	nan	55.58	-0.137609576
nan	nan	55.6	-0.133527368
nan	nan	55.62	-0.1294415
nan	nan	55.64	-0.13557678
nan	nan	55.66	-0.13801828
nan	nan	55.68	-0.137353932
nan	nan	55.7	-0.136613884
nan	nan	55.72	-0.135691707
nan	nan	55.74	-0.133815746
nan	nan	55.76	-0.131787798
nan	nan	55.78	-0.129582317
nan	nan	55.8	-0.127429994
nan	nan	55.82	-0.132927943
nan	nan	55.84	-0.122479698
nan	nan	55.86	-0.125293003
nan	nan	55.88	-0.123649081
nan	nan	55.9	-0.129113999
nan	nan	55.92	-0.123672127
nan	nan	55.94	-0.124920586
nan	nan	55.96	-0.128871476
nan	nan	55.98	-0.123835898
nan	nan	56	-0.113075117
nan	nan	56.02	-0.126395985
nan	nan	56.04	-0.116921766
nan	nan	56.06	-0.116979914
nan	nan	56.08	-0.110874524
nan	nan	56.1	-0.114301481
nan	nan	56.12	-0.111844342
nan	nan	56.14	-0.110993772
nan	nan	56.16	-0.11358775
nan	nan	56.18	-0.103334813
nan	nan	56.2	-0.108900642
nan	nan	56.22	-0.100189122
nan	nan	56.24	-0.102494021
nan	nan	56.26	-0.099359942
nan	nan	56.28	-0.09253278
nan	nan	56.3	-0.094183876
nan	nan	56.32	-0.097813498
nan	nan	56.34	-0.090138076
nan	nan	56.36	-0.096149981
nan	nan	56.38	-0.095806981
nan	nan	56.4	-0.102559647
nan	nan	56.42	-0.09317122
nan	nan	56.44	-0.091156828
nan	nan	56.46	-0.093299523
nan	nan	56.48	-0.087332768
nan	nan	56.5	-0.094814242
nan	nan	56.52	-0.089732999
nan	nan	56.54	-0.09316503
nan	nan	56.56	-0.087323459
nan	nan	56.58	-0.090129389
nan	nan	56.6	-0.09160755
nan	nan	56.62	-0.090652443
nan	nan	56.64	-0.090552359
nan	nan	56.66	-0.084979794
nan	nan	56.68	-0.086746205
nan	nan	56.7	-0.077202722
nan	nan	56.72	-0.074315256
nan	nan	56.74	-0.078323859
nan	nan	56.76	-0.079707766
nan	nan	56.78	-0.074688271
nan	nan	56.8	-0.080933417
nan	nan	56.82	-0.079349816
nan	nan	56.84	-0.072719569
nan	nan	56.86	-0.07249489
nan	nan	56.88	-0.079107538
nan	nan	56.9	-0.075910463
nan	nan	56.92	-0.064772141
nan	nan	56.94	-0.072968671
nan	nan	56.96	-0.072303849
nan	nan	56.98	-0.074621155
nan	nan	57	-0.081482732
nan	nan	57.02	-0.087409503
nan	nan	57.04	-0.086961081
nan	nan	57.06	-0.093593559
nan	nan	57.08	-0.090289265
nan	nan	57.1	-0.094949522
nan	nan	57.12	-0.091400062
nan	nan	57.14	-0.094403347
nan	nan	57.16	-0.100575985
nan	nan	57.18	-0.103275898
nan	nan	57.2	-0.102864129
nan	nan	57.22	-0.106363636
nan	nan	57.24	-0.120020906
nan	nan	57.26	-0.115758069
nan	nan	57.28	-0.113715141
nan	nan	57.3	-0.118211928
nan	nan	57.32	-0.113898434
nan	nan	57.34	-0.114288919
nan	nan	57.36	-0.113618074
nan	nan	57.38	-0.117338218
nan	nan	57.4	-0.123300066
nan	nan	57.42	-0.122660469
nan	nan	57.44	-0.123656414
nan	nan	57.46	-0.132835268
nan	nan	57.48	-0.134185417
nan	nan	57.5	-0.133608089
nan	nan	57.52	-0.139413648
nan	nan	57.54	-0.131224555
nan	nan	57.56	-0.136051019
nan	nan	57.58	-0.130934149
nan	nan	57.6	-0.141571352
nan	nan	57.62	-0.143300433
nan	nan	57.64	-0.146497441
nan	nan	57.66	-0.150925017
nan	nan	57.68	-0.157328469
nan	nan	57.7	-0.154902398
nan	nan	57.72	-0.158980488
nan	nan	57.74	-0.156419707
nan	nan	57.76	-0.161611292
nan	nan	57.78	-0.159292611
nan	nan	57.8	-0.165664094
nan	nan	57.82	-0.173284325
nan	nan	57.84	-0.163466105
nan	nan	57.86	-0.180860868
nan	nan	57.88	-0.176476057
nan	nan	57.9	-0.182684072
nan	nan	57.92	-0.18191978
nan	nan	57.94	-0.185168283
nan	nan	57.96	-0.182524557
nan	nan	57.98	-0.182082478
nan	nan	58	-0.183511943
nan	nan	58.02	-0.182457418
nan	nan	58.04	-0.178446949
nan	nan	58.06	-0.184140799
nan	nan	58.08	-0.184543871
nan	nan	58.1	-0.187502954
nan	nan	58.12	-0.182700668
nan	nan	58.14	-0.185031477
nan	nan	58.16	-0.188313268
nan	nan	58.18	-0.185602859
nan	nan	58.2	-0.182451034
nan	nan	58.22	-0.180234464
nan	nan	58.24	-0.185453604
nan	nan	58.26	-0.187725889
nan	nan	58.28	-0.189668302
nan	nan	58.3	-0.1971772
nan	nan	58.32	-0.194229345
nan	nan	58.34	-0.197511423
nan	nan	58.36	-0.202274828
nan	nan	58.38	-0.194436858
nan	nan	58.4	-0.199926977
nan	nan	58.42	-0.194704651
nan	nan	58.44	-0.198528733
nan	nan	58.46	-0.190753203
nan	nan	58.48	-0.198002553
nan	nan	58.5	-0.196618331
nan	nan	58.52	-0.205292805
nan	nan	58.54	-0.208350267
nan	nan	58.56	-0.203992986
nan	nan	58.58	-0.20354226
nan	nan	58.6	-0.206738047
nan	nan	58.62	-0.204445329
nan	nan	58.64	-0.206644995
nan	nan	58.66	-0.207992706
nan	nan	58.68	-0.206777384
nan	nan	58.7	-0.212851515
nan	nan	58.72	-0.212784681
nan	nan	58.74	-0.212345963
nan	nan	58.76	-0.209968078
nan	nan	58.78	-0.213920913
nan	nan	58.8	-0.211344305
nan	nan	58.82	-0.212449748
nan	nan	58.84	-0.213987181
nan	nan	58.86	-0.214613325
nan	nan	58.88	-0.212286921
nan	nan	58.9	-0.212434691
nan	nan	58.92	-0.208332976
nan	nan	58.94	-0.216218109
nan	nan	58.96	-0.21104852
nan	nan	58.98	-0.209918743
nan	nan	59	-0.215774099
nan	nan	59.02	-0.213390202
nan	nan	59.04	-0.21668066
nan	nan	59.06	-0.21689231
nan	nan	59.08	-0.22010196
nan	nan	59.1	-0.220491198
nan	nan	59.12	-0.221239499
nan	nan	59.14	-0.221908217
nan	nan	59.16	-0.217843274
nan	nan	59.18	-0.222864781
nan	nan	59.2	-0.225746979
nan	nan	59.22	-0.224868177
nan	nan	59.24	-0.224466574
nan	nan	59.26	-0.222132384
nan	nan	59.28	-0.226224886
nan	nan	59.3	-0.221116688
nan	nan	59.32	-0.229186298
nan	nan	59.34	-0.227527017
nan	nan	59.36	-0.228946399
nan	nan	59.38	-0.22513003
nan	nan	59.4	-0.229315244
nan	nan	59.42	-0.234321394
nan	nan	59.44	-0.234969518
nan	nan	59.46	-0.234496261
nan	nan	59.48	-0.233228449
nan	nan	59.5	-0.236818368
nan	nan	59.52	-0.233963285
nan	nan	59.54	-0.236642504
nan	nan	59.56	-0.242887933
nan	nan	59.58	-0.241861396
nan	nan	59.6	-0.244926522
nan	nan	59.62	-0.250404681
nan	nan	59.64	-0.239539189
nan	nan	59.66	-0.242438664
nan	nan	59.68	-0.240986009
nan	nan	59.7	-0.245821028
nan	nan	59.72	-0.246591567
nan	nan	59.74	-0.245048238
nan	nan	59.76	-0.243461961
nan	nan	59.78	-0.245412992
nan	nan	59.8	-0.255145032
nan	nan	59.82	-0.250401202
nan	nan	59.84	-0.256721421
nan	nan	59.86	-0.254344069
nan	nan	59.88	-0.257436236
nan	nan	59.9	-0.253582862
nan	nan	59.92	-0.257393362
nan	nan	59.94	-0.256308224
nan	nan	59.96	-0.261591038
nan	nan	59.98	-0.267324868
nan	nan	60	-0.269311603
nan	nan	60.02	-0.265117326
nan	nan	60.04	-0.268833443
nan	nan	60.06	-0.265939916
nan	nan	60.08	-0.272540096
nan	nan	60.1	-0.272476402
nan	nan	60.12	-0.268583605
nan	nan	60.14	-0.268907983
nan	nan	60.16	-0.263097131
nan	nan	60.18	-0.265237238
nan	nan	60.2	-0.262463208
nan	nan	60.22	-0.268897791
nan	nan	60.24	-0.265732089
nan	nan	60.26	-0.266215545
nan	nan	60.28	-0.266749326
nan	nan	60.3	-0.262991008
nan	nan	60.32	-0.260064671
nan	nan	60.34	-0.267511594
nan	nan	60.36	-0.261384058
nan	nan	60.38	-0.260720874
nan	nan	60.4	-0.2604487
nan	nan	60.42	-0.259608573
nan	nan	60.44	-0.255832436
nan	nan	60.46	-0.256676449
nan	nan	60.48	-0.254114151
nan	nan	60.5	-0.260070199
nan	nan	60.52	-0.257014892
nan	nan	60.54	-0.258194856
nan	nan	60.56	-0.256038266
nan	nan	60.58	-0.25970184
nan	nan	60.6	-0.258255048
nan	nan	60.62	-0.267252823
nan	nan	60.64	-0.256932237
nan	nan	60.66	-0.261769618
nan	nan	60.68	-0.261147619
nan	nan	60.7	-0.268530901
nan	nan	60.72	-0.265924306
nan	nan	60.74	-0.262730567
nan	nan	60.76	-0.271264633
nan	nan	60.78	-0.272842535
nan	nan	60.8	-0.280464115
nan	nan	60.82	-0.270085927
nan	nan	60.84	-0.278623821
nan	nan	60.86	-0.275694113
nan	nan	60.88	-0.27779466
nan	nan	60.9	-0.285033953
nan	nan	60.92	-0.28644125
nan	nan	60.94	-0.278061508
nan	nan	60.96	-0.292400827
nan	nan	60.98	-0.28811864
nan	nan	61	-0.297955896
nan	nan	61.02	-0.29636576
nan	nan	61.04	-0.299958666
nan	nan	61.06	-0.307017912
nan	nan	61.08	-0.30794224
nan	nan	61.1	-0.309224603
nan	nan	61.12	-0.312504407
nan	nan	61.14	-0.324677039
nan	nan	61.16	-0.324332459
nan	nan	61.18	-0.328416532
nan	nan	61.2	-0.33280576
nan	nan	61.22	-0.334485657
nan	nan	61.24	-0.33699807
nan	nan	61.26	-0.346856235
nan	nan	61.28	-0.344325571
nan	nan	61.3	-0.350978601
nan	nan	61.32	-0.343900479
nan	nan	61.34	-0.350344232
nan	nan	61.36	-0.350019299
nan	nan	61.38	-0.352746765
nan	nan	61.4	-0.352276698
nan	nan	61.42	-0.353694708
nan	nan	61.44	-0.356010654
nan	nan	61.46	-0.348595416
nan	nan	61.48	-0.354338118
nan	nan	61.5	-0.348460583
nan	nan	61.52	-0.355986603
nan	nan	61.54	-0.349165174
nan	nan	61.56	-0.352676473
nan	nan	61.58	-0.348579024
nan	nan	61.6	-0.354221583
nan	nan	61.62	-0.354443105
nan	nan	61.64	-0.35717257
nan	nan	61.66	-0.356850427
nan	nan	61.68	-0.359647018
nan	nan	61.7	-0.361642379
nan	nan	61.72	-0.363082786
nan	nan	61.74	-0.357305054
nan	nan	61.76	-0.362620875
nan	nan	61.78	-0.362898397
nan	nan	61.8	-0.356784254
nan	nan	61.82	-0.363634731
nan	nan	61.84	-0.352430939
nan	nan	61.86	-0.349749224
nan	nan	61.88	-0.346671274
nan	nan	61.9	-0.347358833
nan	nan	61.92	-0.342641921
nan	nan	61.94	-0.333958214
nan	nan	61.96	-0.333272852
nan	nan	61.98	-0.328896461
nan	nan	62	-0.319992706
nan	nan	62.02	-0.3141119
nan	nan	62.04	-0.309939093
nan	nan	62.06	-0.312696213
nan	nan	62.08	-0.303423164
nan	nan	62.1	-0.299228339
nan	nan	62.12	-0.301043322
nan	nan	62.14	-0.290817471
nan	nan	62.16	-0.291545982
nan	nan	62.18	-0.294010695
nan	nan	62.2	-0.287643498
nan	nan	62.22	-0.27960957
nan	nan	62.24	-0.276216196
nan	nan	62.26	-0.276604193
nan	nan	62.28	-0.272998568
nan	nan	62.3	-0.272882128
nan	nan	62.32	-0.272911588
nan	nan	62.34	-0.274015537
nan	nan	62.36	-0.268212574
nan	nan	62.38	-0.267479189
nan	nan	62.4	-0.267915772
nan	nan	62.42	-0.27229964
nan	nan	62.44	-0.261844028
nan	nan	62.46	-0.267757366
nan	nan	62.48	-0.265670429
nan	nan	62.5	-0.261635189
nan	nan	62.52	-0.256257474
nan	nan	62.54	-0.260655427
nan	nan	62.56	-0.261967215
nan	nan	62.58	-0.26489041
nan	nan	62.6	-0.264253936
nan	nan	62.62	-0.260435968
nan	nan	62.64	-0.258860895
nan	nan	62.66	-0.256229723
nan	nan	62.68	-0.254188989
nan	nan	62.7	-0.25855962
nan	nan	62.72	-0.259945291
nan	nan	62.74	-0.256404837
nan	nan	62.76	-0.250770309
nan	nan	62.78	-0.255887162
nan	nan	62.8	-0.253051644
nan	nan	62.82	-0.255995324
nan	nan	62.84	-0.253340043
nan	nan	62.86	-0.253738048
nan	nan	62.88	-0.261834115
nan	nan	62.9	-0.24975467
nan	nan	62.92	-0.254222532
nan	nan	62.94	-0.24943188
nan	nan	62.96	-0.250848794
nan	nan	62.98	-0.254836169
nan	nan	63	-0.253061975
nan	nan	63.02	-0.247739323
nan	nan	63.04	-0.243947163
nan	nan	63.06	-0.252477325
nan	nan	63.08	-0.257309797
nan	nan	63.1	-0.25291557
nan	nan	63.12	-0.255889423
nan	nan	63.14	-0.253989228
nan	nan	63.16	-0.253511792
nan	nan	63.18	-0.260565176
nan	nan	63.2	-0.254026204
nan	nan	63.22	-0.259378925
nan	nan	63.24	-0.255720341
nan	nan	63.26	-0.252256178
nan	nan	63.28	-0.26491747
nan	nan	63.3	-0.253742945
nan	nan	63.32	-0.257102291
nan	nan	63.34	-0.259440758
nan	nan	63.36	-0.261301637
nan	nan	63.38	-0.251530061
nan	nan	63.4	-0.251277694
nan	nan	63.42	-0.24894119
nan	nan	63.44	-0.246028452
nan	nan	63.46	-0.242451215
nan	nan	63.48	-0.248550851
nan	nan	63.5	-0.240201215
nan	nan	63.52	-0.237789149
nan	nan	63.54	-0.241813883
nan	nan	63.56	-0.235224523
nan	nan	63.58	-0.245910975
nan	nan	63.6	-0.233087803
nan	nan	63.62	-0.244629687
nan	nan	63.64	-0.243073902
nan	nan	63.66	-0.239913813
nan	nan	63.68	-0.237861748
nan	nan	63.7	-0.239983625
nan	nan	63.72	-0.238867353
nan	nan	63.74	-0.241195267
nan	nan	63.76	-0.242566986
nan	nan	63.78	-0.249596884
nan	nan	63.8	-0.244485393
nan	nan	63.82	-0.244223756
nan	nan	63.84	-0.247115845
nan	nan	63.86	-0.239864703
nan	nan	63.88	-0.245780664
nan	nan	63.9	-0.235747497
nan	nan	63.92	-0.237344679
nan	nan	63.94	-0.233560694
nan	nan	63.96	-0.23005141
nan	nan	63.98	-0.228032478
nan	nan	64	-0.226963321
nan	nan	64.02	-0.22322584
nan	nan	64.04	-0.233425785
nan	nan	64.06	-0.228715356
nan	nan	64.08	-0.223646884
nan	nan	64.1	-0.21897438
nan	nan	64.12	-0.223183183
nan	nan	64.14	-0.220876921
nan	nan	64.16	-0.218096835
nan	nan	64.18	-0.215710446
nan	nan	64.2	-0.218935177
nan	nan	64.22	-0.216025234
nan	nan	64.24	-0.218042767
nan	nan	64.26	-0.211116083
nan	nan	64.28	-0.218652939
nan	nan	64.3	-0.217061501
nan	nan	64.32	-0.212394725
nan	nan	64.34	-0.213706861
nan	nan	64.36	-0.209396872
nan	nan	64.38	-0.204008054
nan	nan	64.4	-0.205026873
nan	nan	64.42	-0.200907231
nan	nan	64.44	-0.19855637
nan	nan	64.46	-0.196834196
nan	nan	64.48	-0.193712905
nan	nan	64.5	-0.194456951
nan	nan	64.52	-0.191089875
nan	nan	64.54	-0.192223979
nan	nan	64.56	-0.184610112
nan	nan	64.58	-0.18481228
nan	nan	64.6	-0.182964775
nan	nan	64.62	-0.182517112
nan	nan	64.64	-0.177599486
nan	nan	64.66	-0.177001217
nan	nan	64.68	-0.177316626
nan	nan	64.7	-0.1778739
nan	nan	64.72	-0.177984809
nan	nan	64.74	-0.179902501
nan	nan	64.76	-0.172637587
nan	nan	64.78	-0.173501362
nan	nan	64.8	-0.171181958
nan	nan	64.82	-0.17215719
nan	nan	64.84	-0.165254751
nan	nan	64.86	-0.168035457
nan	nan	64.88	-0.169141126
nan	nan	64.9	-0.163209666
nan	nan	64.92	-0.166790747
nan	nan	64.94	-0.16144662
nan	nan	64.96	-0.165497605
nan	nan	64.98	-0.162502728
nan	nan	65	-0.15794022
nan	nan	65.02	-0.157101735
nan	nan	65.04	-0.151889191
nan	nan	65.06	-0.151061508
nan	nan	65.08	-0.156075583
nan	nan	65.1	-0.15256959
nan	nan	65.12	-0.150089053
nan	nan	65.14	-0.144097707
nan	nan	65.16	-0.14931425
nan	nan	65.18	-0.142722346
nan	nan	65.2	-0.141161855
nan	nan	65.22	-0.140120028
nan	nan	65.24	-0.137054041
nan	nan	65.26	-0.134466707
nan	nan	65.28	-0.13791992
nan	nan	65.3	-0.136270035
nan	nan	65.32	-0.124135284
nan	nan	65.34	-0.129511821
nan	nan	65.36	-0.125455449
nan	nan	65.38	-0.122464801
nan	nan	65.4	-0.12224142
nan	nan	65.42	-0.12290357
nan	nan	65.44	-0.120110834
nan	nan	65.46	-0.121903753
nan	nan	65.48	-0.11443979
nan	nan	65.5	-0.120303171
nan	nan	65.52	-0.113205637
nan	nan	65.54	-0.124024507
nan	nan	65.56	-0.113449617
nan	nan	65.58	-0.116308278
nan	nan	65.6	-0.107961075
nan	nan	65.62	-0.108789346
nan	nan	65.64	-0.112277694
nan	nan	65.66	-0.104526635
nan	nan	65.68	-0.105366075
nan	nan	65.7	-0.106069829
nan	nan	65.72	-0.102422125
nan	nan	65.74	-0.094700203
nan	nan	65.76	-0.096762002
nan	nan	65.78	-0.093432617
nan	nan	65.8	-0.096068449
nan	nan	65.82	-0.086952424
nan	nan	65.84	-0.086786245
nan	nan	65.86	-0.080856419
nan	nan	65.88	-0.077848907
nan	nan	65.9	-0.07837692
nan	nan	65.92	-0.074878109
nan	nan	65.94	-0.07187889
nan	nan	65.96	-0.066541481
nan	nan	65.98	-0.064972414
nan	nan	66	-0.065084868
nan	nan	66.02	-0.055650956
nan	nan	66.04	-0.057003877
nan	nan	66.06	-0.052581166
nan	nan	66.08	-0.050318146
nan	nan	66.1	-0.048434214
nan	nan	66.12	-0.044044703
nan	nan	66.14	-0.043752877
nan	nan	66.16	-0.038487924
nan	nan	66.18	-0.035416971
nan	nan	66.2	-0.035115132
nan	nan	66.22	-0.029976928
nan	nan	66.24	-0.029304019
nan	nan	66.26	-0.028986783
nan	nan	66.28	-0.026642156
nan	nan	66.3	-0.02790988
nan	nan	66.32	-0.023189768
nan	nan	66.34	-0.026464494
nan	nan	66.36	-0.019153929
nan	nan	66.38	-0.024595387
nan	nan	66.4	-0.02123794
nan	nan	66.42	-0.028010176
nan	nan	66.44	-0.02553239
nan	nan	66.46	-0.028030663
nan	nan	66.48	-0.026273007
nan	nan	66.5	-0.022296764
nan	nan	66.52	-0.026343694
nan	nan	66.54	-0.02530527
nan	nan	66.56	-0.025669775
nan	nan	66.58	-0.022883263
nan	nan	66.6	-0.030334911
nan	nan	66.62	-0.019596725
nan	nan	66.64	-0.024441429
nan	nan	66.66	-0.022575741
nan	nan	66.68	-0.025596434
nan	nan	66.7	-0.018948039
nan	nan	66.72	-0.021877356
nan	nan	66.74	-0.010359342
nan	nan	66.76	-0.0102174
nan	nan	66.78	-0.006428463
nan	nan	66.8	-0.009614067
nan	nan	66.82	-0.00760301
nan	nan	66.84	-0.0004036
nan	nan	66.86	-0.00449054
nan	nan	66.88	-0.001821657
nan	nan	66.9	0.003092739
nan	nan	66.92	0.00515576
nan	nan	66.94	0.004546364
nan	nan	66.96	0.007925534
nan	nan	66.98	0.011650227
nan	nan	67	0.015512474
nan	nan	67.02	0.011227215
nan	nan	67.04	0.016854893
nan	nan	67.06	0.020314371
nan	nan	67.08	0.021448878
nan	nan	67.1	0.026049292
nan	nan	67.12	0.022622527
nan	nan	67.14	0.026340026
nan	nan	67.16	0.031785669
nan	nan	67.18	0.035880257
nan	nan	67.2	0.034482543
nan	nan	67.22	0.033406335
nan	nan	67.24	0.040911255
nan	nan	67.26	0.031400268
nan	nan	67.28	0.034025987
nan	nan	67.3	0.034893538
nan	nan	67.32	0.040924683
nan	nan	67.34	0.039994862
nan	nan	67.36	0.039749776
nan	nan	67.38	0.032203353
nan	nan	67.4	0.0293651
nan	nan	67.42	0.027445555
nan	nan	67.44	0.030086602
nan	nan	67.46	0.027249767
nan	nan	67.48	0.014944806
nan	nan	67.5	0.019321637
nan	nan	67.52	0.01100007
nan	nan	67.54	0.01439393
nan	nan	67.56	0.006688174
nan	nan	67.58	0.014351007
nan	nan	67.6	0.004048079
nan	nan	67.62	0.005473514
nan	nan	67.64	-0.006532242
nan	nan	67.66	-0.002238842
nan	nan	67.68	-0.007374761
nan	nan	67.7	-0.011149133
nan	nan	67.72	-0.01004324
nan	nan	67.74	-0.017657876
nan	nan	67.76	-0.020363648
nan	nan	67.78	-0.022287055
nan	nan	67.8	-0.023906858
nan	nan	67.82	-0.028754859
nan	nan	67.84	-0.023701932
nan	nan	67.86	-0.031939179
nan	nan	67.88	-0.031247979
nan	nan	67.9	-0.038144741
nan	nan	67.92	-0.034011704
nan	nan	67.94	-0.041533211
nan	nan	67.96	-0.039569036
nan	nan	67.98	-0.045391602
nan	nan	68	-0.048651975
nan	nan	68.02	-0.049636294
nan	nan	68.04	-0.055080055
nan	nan	68.06	-0.051426689
nan	nan	68.08	-0.05366869
nan	nan	68.1	-0.053741075
nan	nan	68.12	-0.050459738
nan	nan	68.14	-0.054650882
nan	nan	68.16	-0.050692335
nan	nan	68.18	-0.057683725
nan	nan	68.2	-0.051675877
nan	nan	68.22	-0.056814889
nan	nan	68.24	-0.057807616
nan	nan	68.26	-0.059248307
nan	nan	68.28	-0.058633114
nan	nan	68.3	-0.060419212
nan	nan	68.32	-0.056171677
nan	nan	68.34	-0.053801435
nan	nan	68.36	-0.047146912
nan	nan	68.38	-0.045033797
nan	nan	68.4	-0.041905877
nan	nan	68.42	-0.054685995
nan	nan	68.44	-0.044301025
nan	nan	68.46	-0.050324423
nan	nan	68.48	-0.055229115
nan	nan	68.5	-0.046961347
nan	nan	68.52	-0.054962966
nan	nan	68.54	-0.050849001
nan	nan	68.56	-0.046635609
nan	nan	68.58	-0.048682203
nan	nan	68.6	-0.047539851
nan	nan	68.62	-0.046333009
nan	nan	68.64	-0.056235006
nan	nan	68.66	-0.058960614
nan	nan	68.68	-0.056449504
nan	nan	68.7	-0.06327717
nan	nan	68.72	-0.067192297
nan	nan	68.74	-0.057162381
nan	nan	68.76	-0.066485198
nan	nan	68.78	-0.057359891
nan	nan	68.8	-0.056834909
nan	nan	68.82	-0.063085583
nan	nan	68.84	-0.069137021
nan	nan	68.86	-0.068179383
nan	nan	68.88	-0.073220002
nan	nan	68.9	-0.069915804
nan	nan	68.92	-0.076700033
nan	nan	68.94	-0.076734876
nan	nan	68.96	-0.071122679
nan	nan	68.98	-0.076288845
nan	nan	69	-0.085312075
nan	nan	69.02	-0.078346473
nan	nan	69.04	-0.081738812
nan	nan	69.06	-0.089043474
nan	nan	69.08	-0.092282613
nan	nan	69.1	-0.092981054
nan	nan	69.12	-0.098125364
nan	nan	69.14	-0.099372686
nan	nan	69.16	-0.094050499
nan	nan	69.18	-0.099765923
nan	nan	69.2	-0.103099576
nan	nan	69.22	-0.109292238
nan	nan	69.24	-0.103766724
nan	nan	69.26	-0.108875509
nan	nan	69.28	-0.111550514
nan	nan	69.3	-0.10760476
nan	nan	69.32	-0.107760866
nan	nan	69.34	-0.114448966
nan	nan	69.36	-0.117394178
nan	nan	69.38	-0.116103945
nan	nan	69.4	-0.122728836
nan	nan	69.42	-0.124184824
nan	nan	69.44	-0.124759352
nan	nan	69.46	-0.125889024
nan	nan	69.48	-0.130008742
nan	nan	69.5	-0.124200799
nan	nan	69.52	-0.125838654
nan	nan	69.54	-0.124945591
nan	nan	69.56	-0.128333788
nan	nan	69.58	-0.132236467
nan	nan	69.6	-0.127140693
nan	nan	69.62	-0.135906838
nan	nan	69.64	-0.136864436
nan	nan	69.66	-0.131599057
nan	nan	69.68	-0.131931995
nan	nan	69.7	-0.136708201
nan	nan	69.72	-0.131046397
nan	nan	69.74	-0.131776998
nan	nan	69.76	-0.133686185
nan	nan	69.78	-0.130281067
nan	nan	69.8	-0.132289167
nan	nan	69.82	-0.135666465
nan	nan	69.84	-0.134355071
nan	nan	69.86	-0.135896456
nan	nan	69.88	-0.135683393
nan	nan	69.9	-0.13289701
nan	nan	69.92	-0.137815729
nan	nan	69.94	-0.127628434
nan	nan	69.96	-0.127577191
nan	nan	69.98	-0.128959932
nan	nan	70	-0.131070597
nan	nan	70.02	-0.126399078
nan	nan	70.04	-0.120948157
nan	nan	70.06	-0.123354867
nan	nan	70.08	-0.117237174
nan	nan	70.1	-0.118652029
nan	nan	70.12	-0.111392566
nan	nan	70.14	-0.106909295
nan	nan	70.16	-0.111181787
nan	nan	70.18	-0.103798741
nan	nan	70.2	-0.104182134
nan	nan	70.22	-0.100303152
nan	nan	70.24	-0.101386198
nan	nan	70.26	-0.100222997
nan	nan	70.28	-0.101659228
nan	nan	70.3	-0.104012695
nan	nan	70.32	-0.093970008
nan	nan	70.34	-0.09632229
nan	nan	70.36	-0.100304811
nan	nan	70.38	-0.09302437
nan	nan	70.4	-0.097197966
nan	nan	70.42	-0.093916805
nan	nan	70.44	-0.095821055
nan	nan	70.46	-0.096559928
nan	nan	70.48	-0.087710987
nan	nan	70.5	-0.092250907
nan	nan	70.52	-0.093659558
nan	nan	70.54	-0.090810445
nan	nan	70.56	-0.088295957
nan	nan	70.58	-0.090851974
nan	nan	70.6	-0.087581292
nan	nan	70.62	-0.08442626
nan	nan	70.64	-0.09150166
nan	nan	70.66	-0.09090524
nan	nan	70.68	-0.086205351
nan	nan	70.7	-0.090513672
nan	nan	70.72	-0.086945286
nan	nan	70.74	-0.091671782
nan	nan	70.76	-0.088214398
nan	nan	70.78	-0.092751867
nan	nan	70.8	-0.094035422
nan	nan	70.82	-0.095866935
nan	nan	70.84	-0.095479891
nan	nan	70.86	-0.092021896
nan	nan	70.88	-0.095367034
nan	nan	70.9	-0.093725876
nan	nan	70.92	-0.091660481
nan	nan	70.94	-0.091673162
nan	nan	70.96	-0.090177166
nan	nan	70.98	-0.086937755
nan	nan	71	-0.093131393
nan	nan	71.02	-0.093742145
nan	nan	71.04	-0.094110762
nan	nan	71.06	-0.090624998
nan	nan	71.08	-0.093337234
nan	nan	71.1	-0.089598029
nan	nan	71.12	-0.08782528
nan	nan	71.14	-0.084868058
nan	nan	71.16	-0.083099835
nan	nan	71.18	-0.091935993
nan	nan	71.2	-0.082641808
nan	nan	71.22	-0.087729134
nan	nan	71.24	-0.085929467
nan	nan	71.26	-0.088617621
nan	nan	71.28	-0.091820527
nan	nan	71.3	-0.088081247
nan	nan	71.32	-0.08339165
nan	nan	71.34	-0.07960355
nan	nan	71.36	-0.079789468
nan	nan	71.38	-0.082393089
nan	nan	71.4	-0.079478173
nan	nan	71.42	-0.081458865
nan	nan	71.44	-0.079625653
nan	nan	71.46	-0.07426662
nan	nan	71.48	-0.074742205
nan	nan	71.5	-0.072009248
nan	nan	71.52	-0.072504121
nan	nan	71.54	-0.063207961
nan	nan	71.56	-0.072299881
nan	nan	71.58	-0.064290005
nan	nan	71.6	-0.06592411
nan	nan	71.62	-0.060343175
nan	nan	71.64	-0.06231168
nan	nan	71.66	-0.059092821
nan	nan	71.68	-0.060368129
nan	nan	71.7	-0.053093488
nan	nan	71.72	-0.053867487
nan	nan	71.74	-0.045519604
nan	nan	71.76	-0.046522249
nan	nan	71.78	-0.047809593
nan	nan	71.8	-0.040002422
nan	nan	71.82	-0.035524052
nan	nan	71.84	-0.041376765
nan	nan	71.86	-0.041807656
nan	nan	71.88	-0.027148119
nan	nan	71.9	-0.031435629
nan	nan	71.92	-0.023467209
nan	nan	71.94	-0.020700346
nan	nan	71.96	-0.019805304
nan	nan	71.98	-0.01722317
nan	nan	72	-0.009941368
nan	nan	72.02	-0.010385115
nan	nan	72.04	-0.003755424
nan	nan	72.06	-1.33E-05
nan	nan	72.08	-0.000431874
nan	nan	72.1	-0.000123
nan	nan	72.12	-0.002262341
nan	nan	72.14	0.007864769
nan	nan	72.16	0.01315878
nan	nan	72.18	0.01107533
nan	nan	72.2	0.01431198
nan	nan	72.22	0.023005398
nan	nan	72.24	0.026286707
nan	nan	72.26	0.026267121
nan	nan	72.28	0.032328861
nan	nan	72.3	0.033370698
nan	nan	72.32	0.036974732
nan	nan	72.34	0.041992718
nan	nan	72.36	0.042035785
nan	nan	72.38	0.044138082
nan	nan	72.4	0.04788534
nan	nan	72.42	0.051706634
nan	nan	72.44	0.057753609
nan	nan	72.46	0.052475886
nan	nan	72.48	0.062181001
nan	nan	72.5	0.067851742
nan	nan	72.52	0.070038788
nan	nan	72.54	0.070047034
nan	nan	72.56	0.073962615
nan	nan	72.58	0.076983792
nan	nan	72.6	0.080589107
nan	nan	72.62	0.085608627
nan	nan	72.64	0.082161451
nan	nan	72.66	0.085358313
nan	nan	72.68	0.086265847
nan	nan	72.7	0.092484265
nan	nan	72.72	0.0966101
nan	nan	72.74	0.102447436
nan	nan	72.76	0.106494262
nan	nan	72.78	0.109740175
nan	nan	72.8	0.109934463
nan	nan	72.82	0.114371352
nan	nan	72.84	0.119014512
nan	nan	72.86	0.12206747
nan	nan	72.88	0.122892113
nan	nan	72.9	0.12288892
nan	nan	72.92	0.122305586
nan	nan	72.94	0.121637713
nan	nan	72.96	0.132742251
nan	nan	72.98	0.137730462
nan	nan	73	0.140943384
nan	nan	73.02	0.13434651
nan	nan	73.04	0.136399446
nan	nan	73.06	0.140106756
nan	nan	73.08	0.140658331
nan	nan	73.1	0.141487231
nan	nan	73.12	0.148895783
nan	nan	73.14	0.148296761
nan	nan	73.16	0.147782498
nan	nan	73.18	0.154432486
nan	nan	73.2	0.158740345
nan	nan	73.22	0.163871503
nan	nan	73.24	0.163540459
nan	nan	73.26	0.167971822
nan	nan	73.28	0.165006684
nan	nan	73.3	0.1688188
nan	nan	73.32	0.170177201
nan	nan	73.34	0.172132965
nan	nan	73.36	0.179549351
nan	nan	73.38	0.180054818
nan	nan	73.4	0.179171445
nan	nan	73.42	0.184967522
nan	nan	73.44	0.184397741
nan	nan	73.46	0.189585234
nan	nan	73.48	0.193763471
nan	nan	73.5	0.188613488
nan	nan	73.52	0.193749596
nan	nan	73.54	0.191490674
nan	nan	73.56	0.197073885
nan	nan	73.58	0.199723035
nan	nan	73.6	0.208258133
nan	nan	73.62	0.208874403
nan	nan	73.64	0.208079211
nan	nan	73.66	0.213906165
nan	nan	73.68	0.216076272
nan	nan	73.7	0.213657068
nan	nan	73.72	0.224011881
nan	nan	73.74	0.21895478
nan	nan	73.76	0.224481715
nan	nan	73.78	0.219095123
nan	nan	73.8	0.22231067
nan	nan	73.82	0.224537054
nan	nan	73.84	0.227147213
nan	nan	73.86	0.230533269
nan	nan	73.88	0.227233235
nan	nan	73.9	0.230544518
nan	nan	73.92	0.224848432
nan	nan	73.94	0.229338577
nan	nan	73.96	0.232497997
nan	nan	73.98	0.23320592
nan	nan	74	0.23583591
nan	nan	74.02	0.238807059
nan	nan	74.04	0.237362849
nan	nan	74.06	0.244565
nan	nan	74.08	0.240100019
nan	nan	74.1	0.255088352
nan	nan	74.12	0.246744901
nan	nan	74.14	0.252243763
nan	nan	74.16	0.247372039
nan	nan	74.18	0.255299274
nan	nan	74.2	0.257793537
nan	nan	74.22	0.259738264
nan	nan	74.24	0.265323015
nan	nan	74.26	0.263039924
nan	nan	74.28	0.266170067
nan	nan	74.3	0.272740005
nan	nan	74.32	0.270856398
nan	nan	74.34	0.277096545
nan	nan	74.36	0.279177577
nan	nan	74.38	0.27978005
nan	nan	74.4	0.288736235
nan	nan	74.42	0.281085493
nan	nan	74.44	0.285726902
nan	nan	74.46	0.281916096
nan	nan	74.48	0.292882506
nan	nan	74.5	0.28569766
nan	nan	74.52	0.290884203
nan	nan	74.54	0.290240102
nan	nan	74.56	0.291921458
nan	nan	74.58	0.279708872
nan	nan	74.6	0.289094721
nan	nan	74.62	0.280389295
nan	nan	74.64	0.282736347
nan	nan	74.66	0.282197225
nan	nan	74.68	0.281748101
nan	nan	74.7	0.290736243
nan	nan	74.72	0.279794516
nan	nan	74.74	0.280823946
nan	nan	74.76	0.290650788
nan	nan	74.78	0.291333187
nan	nan	74.8	0.286865904
nan	nan	74.82	0.288854808
nan	nan	74.84	0.296998776
nan	nan	74.86	0.293354147
nan	nan	74.88	0.294267168
nan	nan	74.9	0.3115533
nan	nan	74.92	0.300018096
nan	nan	74.94	0.305220272
nan	nan	74.96	0.30486255
nan	nan	74.98	0.304321876
nan	nan	75	0.300782766
nan	nan	75.02	0.297343273
nan	nan	75.04	0.299321481
nan	nan	75.06	0.296704555
nan	nan	75.08	0.291077791
nan	nan	75.1	0.290840107
nan	nan	75.12	0.288927452
nan	nan	75.14	0.287315997
nan	nan	75.16	0.276703203
nan	nan	75.18	0.276705205
nan	nan	75.2	0.269287419
nan	nan	75.22	0.25835624
nan	nan	75.24	0.256549928
nan	nan	75.26	0.260301176
nan	nan	75.28	0.251175486
nan	nan	75.3	0.243885521
nan	nan	75.32	0.242798027
nan	nan	75.34	0.238368123
nan	nan	75.36	0.236600919
nan	nan	75.38	0.235420166
nan	nan	75.4	0.229830983
nan	nan	75.42	0.229285943
nan	nan	75.44	0.226319202
nan	nan	75.46	0.227335059
nan	nan	75.48	0.22597496
nan	nan	75.5	0.219923
nan	nan	75.52	0.220074187
nan	nan	75.54	0.225700799
nan	nan	75.56	0.224660244
nan	nan	75.58	0.215962871
nan	nan	75.6	0.220761879
nan	nan	75.62	0.218159349
nan	nan	75.64	0.216707885
nan	nan	75.66	0.217604262
nan	nan	75.68	0.214798511
nan	nan	75.7	0.212422996
nan	nan	75.72	0.209687574
nan	nan	75.74	0.207347245
nan	nan	75.76	0.204156265
nan	nan	75.78	0.198242937
nan	nan	75.8	0.196480135
nan	nan	75.82	0.195312825
nan	nan	75.84	0.191937023
nan	nan	75.86	0.1845569
nan	nan	75.88	0.187520081
nan	nan	75.9	0.184441132
nan	nan	75.92	0.183720263
nan	nan	75.94	0.186390118
nan	nan	75.96	0.187061843
nan	nan	75.98	0.181220649
nan	nan	76	0.18071111
nan	nan	76.02	0.183102677
nan	nan	76.04	0.18639457
nan	nan	76.06	0.184261414
nan	nan	76.08	0.180250179
nan	nan	76.1	0.186245687
nan	nan	76.12	0.18456441
nan	nan	76.14	0.189772607
nan	nan	76.16	0.187897528
nan	nan	76.18	0.191211692
nan	nan	76.2	0.190369009
nan	nan	76.22	0.189136188
nan	nan	76.24	0.179707254
nan	nan	76.26	0.184839797
nan	nan	76.28	0.185011194
nan	nan	76.3	0.186978456
nan	nan	76.32	0.186309948
nan	nan	76.34	0.18611645
nan	nan	76.36	0.176511877
nan	nan	76.38	0.171148699
nan	nan	76.4	0.180982739
nan	nan	76.42	0.175456876
nan	nan	76.44	0.172383112
nan	nan	76.46	0.167846641
nan	nan	76.48	0.164689856
nan	nan	76.5	0.163432165
nan	nan	76.52	0.160743658
nan	nan	76.54	0.161411597
nan	nan	76.56	0.16959127
nan	nan	76.58	0.163659977
nan	nan	76.6	0.159751657
nan	nan	76.62	0.160913465
nan	nan	76.64	0.158430931
nan	nan	76.66	0.15316043
nan	nan	76.68	0.155831708
nan	nan	76.7	0.160992935
nan	nan	76.72	0.152527618
nan	nan	76.74	0.148293322
nan	nan	76.76	0.153418819
nan	nan	76.78	0.148400888
nan	nan	76.8	0.153308623
nan	nan	76.82	0.146744088
nan	nan	76.84	0.152783791
nan	nan	76.86	0.1497861
nan	nan	76.88	0.144245018
nan	nan	76.9	0.140280643
nan	nan	76.92	0.133921153
nan	nan	76.94	0.131464898
nan	nan	76.96	0.12872912
nan	nan	76.98	0.126130144
nan	nan	77	0.124316851
nan	nan	77.02	0.117776351
nan	nan	77.04	0.116879509
nan	nan	77.06	0.112271283
nan	nan	77.08	0.10239391
nan	nan	77.1	0.09588504
nan	nan	77.12	0.093236499
nan	nan	77.14	0.092498742
nan	nan	77.16	0.080068335
nan	nan	77.18	0.07187643
nan	nan	77.2	0.07310512
nan	nan	77.22	0.065948992
nan	nan	77.24	0.060590197
nan	nan	77.26	0.05300448
nan	nan	77.28	0.049828368
nan	nan	77.3	0.042843509
nan	nan	77.32	0.027182222
nan	nan	77.34	0.02586223
nan	nan	77.36	0.020500934
nan	nan	77.38	0.013489273
nan	nan	77.4	0.010115196
nan	nan	77.42	0.005979326
nan	nan	77.44	-0.006707058
nan	nan	77.46	-0.016842233
nan	nan	77.48	-0.020042172
nan	nan	77.5	-0.024710678
nan	nan	77.52	-0.033342723
nan	nan	77.54	-0.040448777
nan	nan	77.56	-0.041285754
nan	nan	77.58	-0.055494522
nan	nan	77.6	-0.058022376
nan	nan	77.62	-0.061654419
nan	nan	77.64	-0.059675615
nan	nan	77.66	-0.067935502
nan	nan	77.68	-0.072780208
nan	nan	77.7	-0.075110796
nan	nan	77.72	-0.089362937
nan	nan	77.74	-0.084462477
nan	nan	77.76	-0.084187474
nan	nan	77.78	-0.086346766
nan	nan	77.8	-0.08991279
nan	nan	77.82	-0.09422873
nan	nan	77.84	-0.095207497
nan	nan	77.86	-0.093887899
nan	nan	77.88	-0.096574766
nan	nan	77.9	-0.09393683
nan	nan	77.92	-0.103949483
nan	nan	77.94	-0.103840691
nan	nan	77.96	-0.10924612
nan	nan	77.98	-0.105863894
nan	nan	78	-0.113311882
nan	nan	78.02	-0.111224223
nan	nan	78.04	-0.103578414
nan	nan	78.06	-0.112048284
nan	nan	78.08	-0.109513952
nan	nan	78.1	-0.105499195
nan	nan	78.12	-0.114725981
nan	nan	78.14	-0.110161581
nan	nan	78.16	-0.113591215
nan	nan	78.18	-0.105582529
nan	nan	78.2	-0.111888615
nan	nan	78.22	-0.112428211
nan	nan	78.24	-0.104210124
nan	nan	78.26	-0.104531725
nan	nan	78.28	-0.101037702
nan	nan	78.3	-0.101092311
nan	nan	78.32	-0.094605018
nan	nan	78.34	-0.097367699
nan	nan	78.36	-0.09060692
nan	nan	78.38	-0.088598837
nan	nan	78.4	-0.088309853
nan	nan	78.42	-0.09181467
nan	nan	78.44	-0.084590861
nan	nan	78.46	-0.084444156
nan	nan	78.48	-0.081804329
nan	nan	78.5	-0.08693649
nan	nan	78.52	-0.078757445
nan	nan	78.54	-0.073460289
nan	nan	78.56	-0.073679074
nan	nan	78.58	-0.075547769
nan	nan	78.6	-0.071550093
nan	nan	78.62	-0.073719269
nan	nan	78.64	-0.069850399
nan	nan	78.66	-0.067190209
nan	nan	78.68	-0.071076192
nan	nan	78.7	-0.067229939
nan	nan	78.72	-0.06641489
nan	nan	78.74	-0.066161688
nan	nan	78.76	-0.06383824
nan	nan	78.78	-0.063953788
nan	nan	78.8	-0.062872881
nan	nan	78.82	-0.058010196
nan	nan	78.84	-0.066879223
nan	nan	78.86	-0.058344767
nan	nan	78.88	-0.064036483
nan	nan	78.9	-0.054345602
nan	nan	78.92	-0.063019977
nan	nan	78.94	-0.061481941
nan	nan	78.96	-0.066725788
nan	nan	78.98	-0.064028274
nan	nan	79	-0.061989148
nan	nan	79.02	-0.069596444
nan	nan	79.04	-0.069748858
nan	nan	79.06	-0.066366372
nan	nan	79.08	-0.077788631
nan	nan	79.1	-0.075572369
nan	nan	79.12	-0.075680258
nan	nan	79.14	-0.084520162
nan	nan	79.16	-0.08101952
nan	nan	79.18	-0.091710713
nan	nan	79.2	-0.088768875
nan	nan	79.22	-0.092874839
nan	nan	79.24	-0.082185104
nan	nan	79.26	-0.089812747
nan	nan	79.28	-0.093439129
nan	nan	79.3	-0.095684036
nan	nan	79.32	-0.106565289
nan	nan	79.34	-0.104911917
nan	nan	79.36	-0.11016389
nan	nan	79.38	-0.110207236
nan	nan	79.4	-0.104192623
nan	nan	79.42	-0.109277722
nan	nan	79.44	-0.11149725
nan	nan	79.46	-0.111721804
nan	nan	79.48	-0.110992542
nan	nan	79.5	-0.11617498
nan	nan	79.52	-0.113395799
nan	nan	79.54	-0.118874003
nan	nan	79.56	-0.128211274
nan	nan	79.58	-0.123953495
nan	nan	79.6	-0.121813147
nan	nan	79.62	-0.13139501
nan	nan	79.64	-0.124723064
nan	nan	79.66	-0.130746713
nan	nan	79.68	-0.121695735
nan	nan	79.7	-0.123950255
nan	nan	79.72	-0.134735576
nan	nan	79.74	-0.130004952
nan	nan	79.76	-0.128792778
nan	nan	79.78	-0.129410379
nan	nan	79.8	-0.133505339
nan	nan	79.82	-0.129744212
nan	nan	79.84	-0.131380894
nan	nan	79.86	-0.137957991
nan	nan	79.88	-0.135957593
nan	nan	79.9	-0.135156179
nan	nan	79.92	-0.133826188
nan	nan	79.94	-0.125897837
nan	nan	79.96	-0.129620458
nan	nan	79.98	-0.123989034
nan	nan	80	-0.131797032
nan	nan	80.02	-0.129585787
nan	nan	80.04	-0.123875889
nan	nan	80.06	-0.127924816
nan	nan	80.08	-0.130475025
nan	nan	80.1	-0.126200527
nan	nan	80.12	-0.127392443
nan	nan	80.14	-0.120122583
nan	nan	80.16	-0.122010454
nan	nan	80.18	-0.10812467
nan	nan	80.2	-0.106401851
nan	nan	80.22	-0.111495582
nan	nan	80.24	-0.104001957
nan	nan	80.26	-0.103248342
nan	nan	80.28	-0.100245158
nan	nan	80.3	-0.095762461
nan	nan	80.32	-0.091635385
nan	nan	80.34	-0.092720133
nan	nan	80.36	-0.079500157
nan	nan	80.38	-0.079231509
nan	nan	80.4	-0.070726242
nan	nan	80.42	-0.070507073
nan	nan	80.44	-0.057384725
nan	nan	80.46	-0.063512217
nan	nan	80.48	-0.055062475
nan	nan	80.5	-0.051200854
nan	nan	80.52	-0.0476382
nan	nan	80.54	-0.036330939
nan	nan	80.56	-0.032042422
nan	nan	80.58	-0.022361647
nan	nan	80.6	-0.020896921
nan	nan	80.62	-0.01521618
nan	nan	80.64	-0.009211302
nan	nan	80.66	-0.006071359
nan	nan	80.68	-0.00437093
nan	nan	80.7	0.007602851
nan	nan	80.72	0.010684366
nan	nan	80.74	0.017016981
nan	nan	80.76	0.021466764
nan	nan	80.78	0.028693089
nan	nan	80.8	0.037843758
nan	nan	80.82	0.032276613
nan	nan	80.84	0.042376213
nan	nan	80.86	0.042305802
nan	nan	80.88	0.048652653
nan	nan	80.9	0.046448571
nan	nan	80.92	0.051933284
nan	nan	80.94	0.062487432
nan	nan	80.96	0.061534706
nan	nan	80.98	0.071342122
nan	nan	81	0.068864395
nan	nan	81.02	0.074986324
nan	nan	81.04	0.080570071
nan	nan	81.06	0.081545556
nan	nan	81.08	0.079327176
nan	nan	81.1	0.092537708
nan	nan	81.12	0.084579109
nan	nan	81.14	0.097339966
nan	nan	81.16	0.098346944
nan	nan	81.18	0.105704204
nan	nan	81.2	0.104261475
nan	nan	81.22	0.110375364
nan	nan	81.24	0.11543008
nan	nan	81.26	0.109111068
nan	nan	81.28	0.120074436
nan	nan	81.3	0.115527811
nan	nan	81.32	0.125199348
nan	nan	81.34	0.126914528
nan	nan	81.36	0.129567229
nan	nan	81.38	0.13483946
nan	nan	81.4	0.145127049
nan	nan	81.42	0.134045646
nan	nan	81.44	0.146696987
nan	nan	81.46	0.149664845
nan	nan	81.48	0.152013226
nan	nan	81.5	0.152523863
nan	nan	81.52	0.157723862
nan	nan	81.54	0.160418146
nan	nan	81.56	0.160312105
nan	nan	81.58	0.170542728
nan	nan	81.6	0.170342037
nan	nan	81.62	0.181083345
nan	nan	81.64	0.182085473
nan	nan	81.66	0.183939954
nan	nan	81.68	0.189925721
nan	nan	81.7	0.200968747
nan	nan	81.72	0.205789825
nan	nan	81.74	0.212028293
nan	nan	81.76	0.214806972
nan	nan	81.78	0.220129591
nan	nan	81.8	0.22469388
nan	nan	81.82	0.234373481
nan	nan	81.84	0.232472637
nan	nan	81.86	0.238406154
nan	nan	81.88	0.252539512
nan	nan	81.9	0.253275097
nan	nan	81.92	0.263436197
nan	nan	81.94	0.260433235
nan	nan	81.96	0.270447488
nan	nan	81.98	0.279425188
nan	nan	82	0.274643715
nan	nan	82.02	0.281717228
nan	nan	82.04	0.285879204
nan	nan	82.06	0.299634558
nan	nan	82.08	0.299516605
nan	nan	82.1	0.304538287
nan	nan	82.12	0.311422401
nan	nan	82.14	0.316090802
nan	nan	82.16	0.323796561
nan	nan	82.18	0.333571663
nan	nan	82.2	0.332118385
nan	nan	82.22	0.343042128
nan	nan	82.24	0.336079399
nan	nan	82.26	0.355469967
nan	nan	82.28	0.359438431
nan	nan	82.3	0.36165832
nan	nan	82.32	0.373355289
nan	nan	82.34	0.375324335
nan	nan	82.36	0.380343402
nan	nan	82.38	0.387520659
nan	nan	82.4	0.394220459
nan	nan	82.42	0.392754676
nan	nan	82.44	0.400494084
nan	nan	82.46	0.405804602
nan	nan	82.48	0.408853397
nan	nan	82.5	0.406548634
nan	nan	82.52	0.417350424
nan	nan	82.54	0.4203365
nan	nan	82.56	0.423780783
nan	nan	82.58	0.425370289
nan	nan	82.6	0.429760766
nan	nan	82.62	0.429643513
nan	nan	82.64	0.432590026
nan	nan	82.66	0.43520349
nan	nan	82.68	0.433561012
nan	nan	82.7	0.438350117
nan	nan	82.72	0.433759743
nan	nan	82.74	0.444349375
nan	nan	82.76	0.443444475
nan	nan	82.78	0.448529168
nan	nan	82.8	0.44711761
nan	nan	82.82	0.452410164
nan	nan	82.84	0.451900282
nan	nan	82.86	0.447784604
nan	nan	82.88	0.456923143
nan	nan	82.9	0.450342628
nan	nan	82.92	0.451153562
nan	nan	82.94	0.453249159
nan	nan	82.96	0.449647008
nan	nan	82.98	0.453815025
nan	nan	83	0.458936587
nan	nan	83.02	0.441216128
nan	nan	83.04	0.450643162
nan	nan	83.06	0.449644613
nan	nan	83.08	0.454160403
nan	nan	83.1	0.443011661
nan	nan	83.12	0.453330106
nan	nan	83.14	0.446767418
nan	nan	83.16	0.451860614
nan	nan	83.18	0.444417726
nan	nan	83.2	0.449532579
nan	nan	83.22	0.4440415
nan	nan	83.24	0.446436079
nan	nan	83.26	0.443590642
nan	nan	83.28	0.442750161
nan	nan	83.3	0.440745671
nan	nan	83.32	0.437595997
nan	nan	83.34	0.447047263
nan	nan	83.36	0.436522944
nan	nan	83.38	0.425235267
nan	nan	83.4	0.423159488
nan	nan	83.42	0.421302693
nan	nan	83.44	0.409760114
nan	nan	83.46	0.407531024
nan	nan	83.48	0.395587457
nan	nan	83.5	0.396693438
nan	nan	83.52	0.383490205
nan	nan	83.54	0.387941341
nan	nan	83.56	0.37823119
nan	nan	83.58	0.368970411
nan	nan	83.6	0.362106225
nan	nan	83.62	0.352810532
nan	nan	83.64	0.34619991
nan	nan	83.66	0.340935804
nan	nan	83.68	0.337337276
nan	nan	83.7	0.337393594
nan	nan	83.72	0.323924453
nan	nan	83.74	0.324402398
nan	nan	83.76	0.31567517
nan	nan	83.78	0.306907276
nan	nan	83.8	0.304575152
nan	nan	83.82	0.298552212
nan	nan	83.84	0.299341942
nan	nan	83.86	0.281467099
nan	nan	83.88	0.27738832
nan	nan	83.9	0.275429335
nan	nan	83.92	0.267013007
nan	nan	83.94	0.257856935
nan	nan	83.96	0.247784999
nan	nan	83.98	0.238041534
nan	nan	84	0.231282752
nan	nan	84.02	0.220814939
nan	nan	84.04	0.214967187
nan	nan	84.06	0.202142786
nan	nan	84.08	0.198080124
nan	nan	84.1	0.192744912
nan	nan	84.12	0.183126214
nan	nan	84.14	0.171968968
nan	nan	84.16	0.154458034
nan	nan	84.18	0.157357377
nan	nan	84.2	0.142580775
nan	nan	84.22	0.131261611
nan	nan	84.24	0.130950472
nan	nan	84.26	0.120225071
nan	nan	84.28	0.119154191
nan	nan	84.3	0.105307183
nan	nan	84.32	0.102416534
nan	nan	84.34	0.098290421
nan	nan	84.36	0.086145587
nan	nan	84.38	0.079421578
nan	nan	84.4	0.069445726
nan	nan	84.42	0.063377321
nan	nan	84.44	0.048619397
nan	nan	84.46	0.047305346
nan	nan	84.48	0.045273574
nan	nan	84.5	0.029590117
nan	nan	84.52	0.02479783
nan	nan	84.54	0.021671162
nan	nan	84.56	0.016932642
nan	nan	84.58	0.007831163
nan	nan	84.6	-0.006196221
nan	nan	84.62	-0.002307114
nan	nan	84.64	-0.010345496
nan	nan	84.66	-0.020888747
nan	nan	84.68	-0.02602794
nan	nan	84.7	-0.033412
nan	nan	84.72	-0.037462
nan	nan	84.74	-0.045587205
nan	nan	84.76	-0.05217043
nan	nan	84.78	-0.05725128
nan	nan	84.8	-0.068607114
nan	nan	84.82	-0.06792299
nan	nan	84.84	-0.081755538
nan	nan	84.86	-0.08722204
nan	nan	84.88	-0.102539858
nan	nan	84.9	-0.102034571
nan	nan	84.92	-0.110792802
nan	nan	84.94	-0.123873187
nan	nan	84.96	-0.143783737
nan	nan	84.98	-0.14689405
nan	nan	85	-0.152609735
nan	nan	85.02	-0.160192755
nan	nan	85.04	-0.166988144
nan	nan	85.06	-0.177872001
nan	nan	85.08	-0.181215459
nan	nan	85.1	-0.191561339
nan	nan	85.12	-0.199133775
nan	nan	85.14	-0.214014358
nan	nan	85.16	-0.210088501
nan	nan	85.18	-0.224370569
nan	nan	85.2	-0.226287785
nan	nan	85.22	-0.239738353
nan	nan	85.24	-0.241223302
nan	nan	85.26	-0.253148913
nan	nan	85.28	-0.25265177
nan	nan	85.3	-0.261420242
nan	nan	85.32	-0.273035401
nan	nan	85.34	-0.282508727
nan	nan	85.36	-0.292272957
nan	nan	85.38	-0.302654567
nan	nan	85.4	-0.311662752
nan	nan	85.42	-0.323078606
nan	nan	85.44	-0.334224944
nan	nan	85.46	-0.335954977
nan	nan	85.48	-0.353257303
nan	nan	85.5	-0.359616272
nan	nan	85.52	-0.369659013
nan	nan	85.54	-0.377483521
nan	nan	85.56	-0.387284819
nan	nan	85.58	-0.394313635
nan	nan	85.6	-0.40288466
nan	nan	85.62	-0.407650873
nan	nan	85.64	-0.410484503
nan	nan	85.66	-0.421421132
nan	nan	85.68	-0.426635255
nan	nan	85.7	-0.430124449
nan	nan	85.72	-0.434126797
nan	nan	85.74	-0.43649139
nan	nan	85.76	-0.441252158
nan	nan	85.78	-0.445320509
nan	nan	85.8	-0.443823039
nan	nan	85.82	-0.447198245
nan	nan	85.84	-0.456539683
nan	nan	85.86	-0.460793895
nan	nan	85.88	-0.468432629
nan	nan	85.9	-0.474112408
nan	nan	85.92	-0.477727372
nan	nan	85.94	-0.490791809
nan	nan	85.96	-0.501337122
nan	nan	85.98	-0.50354208
nan	nan	86	-0.509650303
nan	nan	86.02	-0.522392657
nan	nan	86.04	-0.526734277
nan	nan	86.06	-0.533964843
nan	nan	86.08	-0.540541739
nan	nan	86.1	-0.550868775
nan	nan	86.12	-0.560862538
nan	nan	86.14	-0.560905746
nan	nan	86.16	-0.560625443
nan	nan	86.18	-0.567365444
nan	nan	86.2	-0.570506911
nan	nan	86.22	-0.568365686
nan	nan	86.24	-0.577412208
nan	nan	86.26	-0.572148036
nan	nan	86.28	-0.57126047
nan	nan	86.3	-0.573818657
nan	nan	86.32	-0.5776865
nan	nan	86.34	-0.565031706
nan	nan	86.36	-0.579562115
nan	nan	86.38	-0.57958985
nan	nan	86.4	-0.58143464
nan	nan	86.42	-0.57781969
nan	nan	86.44	-0.580100851
nan	nan	86.46	-0.580686883
nan	nan	86.48	-0.587699797
nan	nan	86.5	-0.584945975
nan	nan	86.52	-0.590242643
nan	nan	86.54	-0.596702113
nan	nan	86.56	-0.591436722
nan	nan	86.58	-0.603567736
nan	nan	86.6	-0.599314989
nan	nan	86.62	-0.598961095
nan	nan	86.64	-0.606034447
nan	nan	86.66	-0.612422582
nan	nan	86.68	-0.602927648
nan	nan	86.7	-0.59915077
nan	nan	86.72	-0.597409733
nan	nan	86.74	-0.600677194
nan	nan	86.76	-0.595778331
nan	nan	86.78	-0.598428655
nan	nan	86.8	-0.590794351
nan	nan	86.82	-0.591482373
nan	nan	86.84	-0.578042197
nan	nan	86.86	-0.573035372
nan	nan	86.88	-0.564391039
nan	nan	86.9	-0.560913351
nan	nan	86.92	-0.55664815
nan	nan	86.94	-0.55560287
nan	nan	86.96	-0.549941587
nan	nan	86.98	-0.538125395
nan	nan	87	-0.537724488
nan	nan	87.02	-0.539626549
nan	nan	87.04	-0.53332607
nan	nan	87.06	-0.527856515
nan	nan	87.08	-0.528924261
nan	nan	87.1	-0.525934094
nan	nan	87.12	-0.523306173
nan	nan	87.14	-0.519327878
nan	nan	87.16	-0.517759517
nan	nan	87.18	-0.520064069
nan	nan	87.2	-0.519427462
nan	nan	87.22	-0.509474129
nan	nan	87.24	-0.50760409
nan	nan	87.26	-0.503152848
nan	nan	87.28	-0.497402291
nan	nan	87.3	-0.502758046
nan	nan	87.32	-0.495390285
nan	nan	87.34	-0.494667446
nan	nan	87.36	-0.481537954
nan	nan	87.38	-0.485704776
nan	nan	87.4	-0.47965153
nan	nan	87.42	-0.474647539
nan	nan	87.44	-0.468039887
nan	nan	87.46	-0.472071279
nan	nan	87.48	-0.468859718
nan	nan	87.5	-0.457994995
nan	nan	87.52	-0.461378
nan	nan	87.54	-0.454078871
nan	nan	87.56	-0.448531038
nan	nan	87.58	-0.441566344
nan	nan	87.6	-0.434404919
nan	nan	87.62	-0.42122892
nan	nan	87.64	-0.42061139
nan	nan	87.66	-0.409796025
nan	nan	87.68	-0.421759888
nan	nan	87.7	-0.407064893
nan	nan	87.72	-0.400398288
nan	nan	87.74	-0.390677686
nan	nan	87.76	-0.392275707
nan	nan	87.78	-0.372103204
nan	nan	87.8	-0.369589266
nan	nan	87.82	-0.366720863
nan	nan	87.84	-0.360238452
nan	nan	87.86	-0.357351805
nan	nan	87.88	-0.349608553
nan	nan	87.9	-0.346374049
nan	nan	87.92	-0.340904243
nan	nan	87.94	-0.338082832
nan	nan	87.96	-0.333197349
nan	nan	87.98	-0.324806571
nan	nan	88	-0.311020414
nan	nan	88.02	-0.299985354
nan	nan	88.04	-0.295767574
nan	nan	88.06	-0.293736206
nan	nan	88.08	-0.284634261
nan	nan	88.1	-0.274646817
nan	nan	88.12	-0.269636666
nan	nan	88.14	-0.258783074
nan	nan	88.16	-0.247988353
nan	nan	88.18	-0.229119601
nan	nan	88.2	-0.232986492
nan	nan	88.22	-0.220715272
nan	nan	88.24	-0.209596723
nan	nan	88.26	-0.201687917
nan	nan	88.28	-0.187476171
nan	nan	88.3	-0.181878766
nan	nan	88.32	-0.171704638
nan	nan	88.34	-0.168694015
nan	nan	88.36	-0.156425816
nan	nan	88.38	-0.147896654
nan	nan	88.4	-0.141512903
nan	nan	88.42	-0.135625429
nan	nan	88.44	-0.124086919
nan	nan	88.46	-0.112925202
nan	nan	88.48	-0.105241145
nan	nan	88.5	-0.106493218
nan	nan	88.52	-0.091838035
nan	nan	88.54	-0.085549428
nan	nan	88.56	-0.079809007
nan	nan	88.58	-0.068417473
nan	nan	88.6	-0.066550703
nan	nan	88.62	-0.054299775
nan	nan	88.64	-0.046628214
nan	nan	88.66	-0.043943546
nan	nan	88.68	-0.02920612
nan	nan	88.7	-0.019929484
nan	nan	88.72	-0.006153391
nan	nan	88.74	0.00102402
nan	nan	88.76	0.006709651
nan	nan	88.78	0.014426471
nan	nan	88.8	0.021183852
nan	nan	88.82	0.029985362
nan	nan	88.84	0.039084618
nan	nan	88.86	0.053224735
nan	nan	88.88	0.061698064
nan	nan	88.9	0.0645635
nan	nan	88.92	0.082540361
nan	nan	88.94	0.086347144
nan	nan	88.96	0.091129511
nan	nan	88.98	0.105018153
nan	nan	89	0.105959132
nan	nan	89.02	0.113876363
nan	nan	89.04	0.119820736
nan	nan	89.06	0.12238502
nan	nan	89.08	0.136489875
nan	nan	89.1	0.145709461
nan	nan	89.12	0.153065828
nan	nan	89.14	0.164113709
nan	nan	89.16	0.171490843
nan	nan	89.18	0.171623157
nan	nan	89.2	0.188548708
nan	nan	89.22	0.195300358
nan	nan	89.24	0.201617133
nan	nan	89.26	0.211043136
nan	nan	89.28	0.222806072
nan	nan	89.3	0.231709804
nan	nan	89.32	0.2461804
nan	nan	89.34	0.254286814
nan	nan	89.36	0.263920743
nan	nan	89.38	0.277312996
nan	nan	89.4	0.285186411
nan	nan	89.42	0.29300998
nan	nan	89.44	0.30585329
nan	nan	89.46	0.315044177
nan	nan	89.48	0.325595212
nan	nan	89.5	0.337012858
nan	nan	89.52	0.341331017
nan	nan	89.54	0.355685341
nan	nan	89.56	0.363575712
nan	nan	89.58	0.376214306
nan	nan	89.6	0.387358698
nan	nan	89.62	0.395694029
nan	nan	89.64	0.407815263
nan	nan	89.66	0.415447693
nan	nan	89.68	0.424847368
nan	nan	89.7	0.436466855
nan	nan	89.72	0.445330977
nan	nan	89.74	0.459036858
nan	nan	89.76	0.468060723
nan	nan	89.78	0.48332607
nan	nan	89.8	0.50019082
nan	nan	89.82	0.509973593
nan	nan	89.84	0.520839194
nan	nan	89.86	0.534365496
nan	nan	89.88	0.542624446
nan	nan	89.9	0.552932319
nan	nan	89.92	0.562956141
nan	nan	89.94	0.573976145
nan	nan	89.96	0.580017276
nan	nan	89.98	0.597502741
nan	nan	90	0.605460286
nan	nan	90.02	0.614333661
nan	nan	90.04	0.628511208
nan	nan	90.06	0.630912793
nan	nan	90.08	0.642246671
nan	nan	90.1	0.649524964
nan	nan	90.12	0.654096382
nan	nan	90.14	0.665354702
nan	nan	90.16	0.675647528
nan	nan	90.18	0.685690527
nan	nan	90.2	0.692966463
nan	nan	90.22	0.702211958
nan	nan	90.24	0.710435535
nan	nan	90.26	0.728215055
nan	nan	90.28	0.736121558
nan	nan	90.3	0.747599305
nan	nan	90.32	0.760158828
nan	nan	90.34	0.774383746
nan	nan	90.36	0.782623355
nan	nan	90.38	0.798606733
nan	nan	90.4	0.801956805
nan	nan	90.42	0.805456368
nan	nan	90.44	0.815854598
nan	nan	90.46	0.824442717
nan	nan	90.48	0.825456242
nan	nan	90.5	0.821907015
nan	nan	90.52	0.827398716
nan	nan	90.54	0.826059232
nan	nan	90.56	0.833517456
nan	nan	90.58	0.82956005
nan	nan	90.6	0.836704399
nan	nan	90.62	0.841269847
nan	nan	90.64	0.850773616
nan	nan	90.66	0.854146057
nan	nan	90.68	0.852389465
nan	nan	90.7	0.866616566
nan	nan	90.72	0.872097697
nan	nan	90.74	0.886240614
nan	nan	90.76	0.885664635
nan	nan	90.78	0.883349632
nan	nan	90.8	0.888610896
nan	nan	90.82	0.897703867
nan	nan	90.84	0.898193876
nan	nan	90.86	0.902588099
nan	nan	90.88	0.897708667
nan	nan	90.9	0.893481798
nan	nan	90.92	0.883899759
nan	nan	90.94	0.875940024
nan	nan	90.96	0.868478513
nan	nan	90.98	0.874819626
nan	nan	91	0.87687975
nan	nan	91.02	0.866762305
nan	nan	91.04	0.87331987
nan	nan	91.06	0.873040672
nan	nan	91.08	0.87385878
nan	nan	91.1	0.883642439
nan	nan	91.12	0.887911677
nan	nan	91.14	0.893138281
nan	nan	91.16	0.903423021
nan	nan	91.18	0.896753581
nan	nan	91.2	0.895200055
nan	nan	91.22	0.891391336
nan	nan	91.24	0.887379516
nan	nan	91.26	0.880154571
nan	nan	91.28	0.870779527
nan	nan	91.3	0.84872777
nan	nan	91.32	0.841734034
nan	nan	91.34	0.829386648
nan	nan	91.36	0.821474735
nan	nan	91.38	0.803445613
nan	nan	91.4	0.79710092
nan	nan	91.42	0.792720328
nan	nan	91.44	0.780181896
nan	nan	91.46	0.771681181
nan	nan	91.48	0.760805807
nan	nan	91.5	0.758474257
nan	nan	91.52	0.758471134
nan	nan	91.54	0.758652254
nan	nan	91.56	0.762651237
nan	nan	91.58	0.756450391
nan	nan	91.6	0.761278018
nan	nan	91.62	0.757219158
nan	nan	91.64	0.746801042
nan	nan	91.66	0.741940429
nan	nan	91.68	0.733242221
nan	nan	91.7	0.723596531
nan	nan	91.72	0.71147967
nan	nan	91.74	0.690001634
nan	nan	91.76	0.682442979
nan	nan	91.78	0.658100941
nan	nan	91.8	0.637309516
nan	nan	91.82	0.632601371
nan	nan	91.84	0.605560617
nan	nan	91.86	0.587878809
nan	nan	91.88	0.574612228
nan	nan	91.9	0.566621734
nan	nan	91.92	0.538145427
nan	nan	91.94	0.523671791
nan	nan	91.96	0.506691145
nan	nan	91.98	0.492721428
nan	nan	92	0.470479978
nan	nan	92.02	0.456144982
nan	nan	92.04	0.435592957
nan	nan	92.06	0.421110077
nan	nan	92.08	0.397521522
nan	nan	92.1	0.388321685
nan	nan	92.12	0.365389743
nan	nan	92.14	0.345452018
nan	nan	92.16	0.330922866
nan	nan	92.18	0.312992733
nan	nan	92.2	0.283254061
nan	nan	92.22	0.262032778
nan	nan	92.24	0.238342052
nan	nan	92.26	0.219603272
nan	nan	92.28	0.203973632
nan	nan	92.3	0.180072539
nan	nan	92.32	0.158504337
nan	nan	92.34	0.136303871
nan	nan	92.36	0.114780952
nan	nan	92.38	0.093133582
nan	nan	92.4	0.075535098
nan	nan	92.42	0.045533719
nan	nan	92.44	0.029746222
nan	nan	92.46	0.003201019
nan	nan	92.48	-0.019441014
nan	nan	92.5	-0.046857915
nan	nan	92.52	-0.072329207
nan	nan	92.54	-0.093170166
nan	nan	92.56	-0.109866713
nan	nan	92.58	-0.142617513
nan	nan	92.6	-0.167240609
nan	nan	92.62	-0.194943627
nan	nan	92.64	-0.225811421
nan	nan	92.66	-0.248905589
nan	nan	92.68	-0.276619876
nan	nan	92.7	-0.306570219
nan	nan	92.72	-0.337789469
nan	nan	92.74	-0.363899427
nan	nan	92.76	-0.393241155
nan	nan	92.78	-0.425074453
nan	nan	92.8	-0.451206329
nan	nan	92.82	-0.48254608
nan	nan	92.84	-0.498432707
nan	nan	92.86	-0.535081408
nan	nan	92.88	-0.561563838
nan	nan	92.9	-0.578770422
nan	nan	92.92	-0.610833907
nan	nan	92.94	-0.635626597
nan	nan	92.96	-0.648990846
nan	nan	92.98	-0.677333782
nan	nan	93	-0.698258052
nan	nan	93.02	-0.726023595
nan	nan	93.04	-0.750908739
nan	nan	93.06	-0.775771808
nan	nan	93.08	-0.802124058
nan	nan	93.1	-0.823015333
nan	nan	93.12	-0.84782308
nan	nan	93.14	-0.875885435
nan	nan	93.16	-0.904994976
nan	nan	93.18	-0.927966594
nan	nan	93.2	-0.954375356
nan	nan	93.22	-0.98671421
nan	nan	93.24	-1.00529584
nan	nan	93.26	-1.038618167
nan	nan	93.28	-1.053884429
nan	nan	93.3	-1.087068993
nan	nan	93.32	-1.110758511
nan	nan	93.34	-1.124747462
nan	nan	93.36	-1.144346996
nan	nan	93.38	-1.159128208
nan	nan	93.4	-1.179628208
nan	nan	93.42	-1.204235893
nan	nan	93.44	-1.219535382
nan	nan	93.46	-1.228070737
nan	nan	93.48	-1.253442231
nan	nan	93.5	-1.263793658
nan	nan	93.52	-1.282302237
nan	nan	93.54	-1.300786309
nan	nan	93.56	-1.326835208
nan	nan	93.58	-1.335179775
nan	nan	93.6	-1.370179773
nan	nan	93.62	-1.376512232
nan	nan	93.64	-1.384716202
nan	nan	93.66	-1.40381031
nan	nan	93.68	-1.410544345
nan	nan	93.7	-1.424348945
nan	nan	93.72	-1.430197136
nan	nan	93.74	-1.441846985
nan	nan	93.76	-1.455060595
nan	nan	93.78	-1.472398884
nan	nan	93.8	-1.476973226
nan	nan	93.82	-1.498446177
nan	nan	93.84	-1.507868317
nan	nan	93.86	-1.510757499
nan	nan	93.88	-1.51524005
nan	nan	93.9	-1.517575387
nan	nan	93.92	-1.521359449
nan	nan	93.94	-1.520921322
nan	nan	93.96	-1.525954692
nan	nan	93.98	-1.525050981
nan	nan	94	-1.532181819
nan	nan	94.02	-1.547515426
nan	nan	94.04	-1.561457932
nan	nan	94.06	-1.57276756
nan	nan	94.08	-1.582689315
nan	nan	94.1	-1.586243401
nan	nan	94.12	-1.588064234
nan	nan	94.14	-1.581119609
nan	nan	94.16	-1.571867808
nan	nan	94.18	-1.561848423
nan	nan	94.2	-1.562205625
nan	nan	94.22	-1.565450859
nan	nan	94.24	-1.559006903
nan	nan	94.26	-1.568098886
nan	nan	94.28	-1.57482907
nan	nan	94.3	-1.587376201
nan	nan	94.32	-1.592306601
nan	nan	94.34	-1.586817644
nan	nan	94.36	-1.590606227
nan	nan	94.38	-1.574152694
nan	nan	94.4	-1.555767144
nan	nan	94.42	-1.554663542
nan	nan	94.44	-1.546746643
nan	nan	94.46	-1.541384423
nan	nan	94.48	-1.535863967
nan	nan	94.5	-1.542416037
nan	nan	94.52	-1.539551346
nan	nan	94.54	-1.534049506
nan	nan	94.56	-1.538938642
nan	nan	94.58	-1.537969503
nan	nan	94.6	-1.536405296
nan	nan	94.62	-1.517387348
nan	nan	94.64	-1.513999157
nan	nan	94.66	-1.500726052
nan	nan	94.68	-1.484394296
nan	nan	94.7	-1.476142744
nan	nan	94.72	-1.473580852
nan	nan	94.74	-1.457873988
nan	nan	94.76	-1.45201372
nan	nan	94.78	-1.446596279
nan	nan	94.8	-1.439609902
nan	nan	94.82	-1.427307828
nan	nan	94.84	-1.41571923
nan	nan	94.86	-1.402426865
nan	nan	94.88	-1.391846536
nan	nan	94.9	-1.372577196
nan	nan	94.92	-1.362445196
nan	nan	94.94	-1.348409942
nan	nan	94.96	-1.333618957
nan	nan	94.98	-1.321625664
nan	nan	95	-1.309787952
nan	nan	95.02	-1.297981245
nan	nan	95.04	-1.286441454
nan	nan	95.06	-1.27529453
nan	nan	95.08	-1.274511291
nan	nan	95.1	-1.261291248
nan	nan	95.12	-1.25117685
nan	nan	95.14	-1.24511003
nan	nan	95.16	-1.240669973
nan	nan	95.18	-1.232666489
nan	nan	95.2	-1.221441082
nan	nan	95.22	-1.220977231
nan	nan	95.24	-1.202812425
nan	nan	95.26	-1.205071647
nan	nan	95.28	-1.20244513
nan	nan	95.3	-1.203717898
nan	nan	95.32	-1.19942812
nan	nan	95.34	-1.203284653
nan	nan	95.36	-1.203112848
nan	nan	95.38	-1.196224838
nan	nan	95.4	-1.190369573
nan	nan	95.42	-1.188235071
nan	nan	95.44	-1.191028783
nan	nan	95.46	-1.190992889
nan	nan	95.48	-1.177101917
nan	nan	95.5	-1.181011191
nan	nan	95.52	-1.183055059
nan	nan	95.54	-1.17663407
nan	nan	95.56	-1.190066947
nan	nan	95.58	-1.197956768
nan	nan	95.6	-1.211527996
nan	nan	95.62	-1.222028006
nan	nan	95.64	-1.237900028
nan	nan	95.66	-1.252016658
nan	nan	95.68	-1.266349778
nan	nan	95.7	-1.292196943
nan	nan	95.72	-1.300432379
nan	nan	95.74	-1.320436153
nan	nan	95.76	-1.323568138
nan	nan	95.78	-1.324878039
nan	nan	95.8	-1.337210842
nan	nan	95.82	-1.344848395
nan	nan	95.84	-1.3482941
nan	nan	95.86	-1.358998925
nan	nan	95.88	-1.366064455
nan	nan	95.9	-1.375994154
nan	nan	95.92	-1.380130194
nan	nan	95.94	-1.389304711
nan	nan	95.96	-1.395251406
nan	nan	95.98	-1.385518113
nan	nan	96	-1.392332875
nan	nan	96.02	-1.384516361
nan	nan	96.04	-1.382832781
nan	nan	96.06	-1.368834753
nan	nan	96.08	-1.37675047
nan	nan	96.1	-1.372937975
nan	nan	96.12	-1.367217992
nan	nan	96.14	-1.353042367
nan	nan	96.16	-1.348339106
nan	nan	96.18	-1.337638584
nan	nan	96.2	-1.31880035
nan	nan	96.22	-1.291933627
nan	nan	96.24	-1.263620444
nan	nan	96.26	-1.241944485
nan	nan	96.28	-1.197829463
nan	nan	96.3	-1.181262802
nan	nan	96.32	-1.154733499
nan	nan	96.34	-1.131542444
nan	nan	96.36	-1.105506591
nan	nan	96.38	-1.08947883
nan	nan	96.4	-1.059984654
nan	nan	96.42	-1.044657873
nan	nan	96.44	-1.032699952
nan	nan	96.46	-1.014901031
nan	nan	96.48	-0.99259761
nan	nan	96.5	-0.963541956
nan	nan	96.52	-0.927392217
nan	nan	96.54	-0.892824723
nan	nan	96.56	-0.857973202
nan	nan	96.58	-0.79838092
nan	nan	96.6	-0.753925419
nan	nan	96.62	-0.692897203
nan	nan	96.64	-0.616325243
nan	nan	96.66	-0.534763202
nan	nan	96.68	-0.448007695
nan	nan	96.7	-0.349449563
nan	nan	96.72	-0.2488723
nan	nan	96.74	-0.13544818
nan	nan	96.76	0.002107055
nan	nan	96.78	0.125099354
nan	nan	96.8	0.275960803
nan	nan	96.82	0.434646389
nan	nan	96.84	0.592409102
nan	nan	96.86	0.767733141
nan	nan	96.88	1.041469647
nan	nan	96.9	1.304338927
nan	nan	96.92	1.59038406
nan	nan	96.94	1.982482489
nan	nan	96.96	2.227927065
nan	nan	96.98	2.442511279
nan	nan	97	2.407373847
nan	nan	97.02	2.369482983
nan	nan	97.04	2.441378568
nan	nan	97.06	2.784977369
nan	nan	97.08	2.754170417
nan	nan	97.1	2.761668397
nan	nan	97.12	2.67224618
nan	nan	97.14	2.537488964
nan	nan	97.16	2.401831301
nan	nan	97.18	2.782331262
nan	nan	97.2	2.752132414
nan	nan	97.22	3.492516058
nan	nan	97.24	3.901914088
nan	nan	97.26	3.848223191
nan	nan	97.28	3.493852315
nan	nan	97.3	3.41943393
nan	nan	97.32	2.552898081
nan	nan	97.34	2.399961181
nan	nan	97.36	1.166758552
nan	nan	97.38	0.539288191
nan	nan	97.4	0.527650312
nan	nan	97.42	0.272322197
nan	nan	97.44	-0.102993997
nan	nan	97.46	-1.03350021
nan	nan	97.48	-0.121107742
nan	nan	97.5	-1.08243726
nan	nan	97.52	-1.379884645
nan	nan	97.54	-2.972597704
nan	nan	97.56	-2.546535329
nan	nan	97.58	-2.107132296
nan	nan	97.6	-2.346970192
nan	nan	97.62	-1.174458524
nan	nan	97.64	-1.492920167
nan	nan	97.66	-1.561266881
nan	nan	97.68	1.447304193
nan	nan	97.7	0.808735548
nan	nan	97.72	0.268745721
nan	nan	97.74	0.591324248
nan	nan	97.76	0.828904761
nan	nan	97.78	1.25189145
nan	nan	97.8	0.988465942
nan	nan	97.82	1.586363766
nan	nan	97.84	0.727554701
nan	nan	97.86	1.156698132
nan	nan	97.88	0.343265026
nan	nan	97.9	0.877899167
nan	nan	97.92	-0.776932141
nan	nan	97.94	0.078855423
nan	nan	97.96	0.329874465
nan	nan	97.98	-0.500689109
nan	nan	98	-0.33709245
nan	nan	98.02	-0.196467085
nan	nan	98.04	-0.418759131
nan	nan	98.06	-0.235106314
nan	nan	98.08	-1.850729612
nan	nan	98.1	0.774838498
nan	nan	98.12	0.589968041
nan	nan	98.14	0.556556167
nan	nan	98.16	0.534431185
nan	nan	98.18	0.625652312
nan	nan	98.2	1.522066698
nan	nan	98.22	1.324604963
nan	nan	98.24	1.859793924
nan	nan	98.26	1.127303337
nan	nan	98.28	2.035716329
nan	nan	98.3	2.14179246
nan	nan	98.32	2.403105677
nan	nan	98.34	0.692379964
nan	nan	98.36	-2.446556992
nan	nan	98.38	0.024056954
nan	nan	98.4	-2.756141211
nan	nan	98.42	-1.427914415
nan	nan	98.44	-1.53056165
nan	nan	98.46	0.771761444
nan	nan	98.48	-1.465111551
nan	nan	98.5	-1.485063335
nan	nan	98.52	-1.62027967
nan	nan	98.54	-1.366295024
nan	nan	98.56	-1.547739657
nan	nan	98.58	-0.431277066
nan	nan	98.6	-1.70570687
nan	nan	98.62	0.140415819
nan	nan	98.64	-0.005973708
nan	nan	98.66	0.181815418
nan	nan	98.68	0.759624492
nan	nan	98.7	0.034693163
nan	nan	98.72	0.632232958
nan	nan	98.74	0.647791465
nan	nan	98.76	0.512611976
nan	nan	98.78	1.11926861
nan	nan	98.8	1.574033005
nan	nan	98.82	1.076594091
nan	nan	98.84	0.630347285
nan	nan	98.86	-0.536382393
nan	nan	98.88	-0.881586959
nan	nan	98.9	-0.032263601
nan	nan	98.92	-0.092731198
nan	nan	98.94	-1.126299567
nan	nan	98.96	-1.413401273
nan	nan	98.98	-1.472540262
nan	nan	99	-2.97655665
nan	nan	99.02	-2.411316024
nan	nan	99.04	-0.180577539
nan	nan	99.06	-0.489726017
nan	nan	99.08	-1.523686533
nan	nan	99.1	-1.759487238
nan	nan	99.12	-0.753044345
nan	nan	99.14	-0.038799189
nan	nan	99.16	-1.931381514
nan	nan	99.18	-1.22395924
nan	nan	99.2	-1.487861044
nan	nan	99.22	-1.564225056
nan	nan	99.24	1.353522802
nan	nan	99.26	-0.065646595
nan	nan	99.28	-1.367092261
nan	nan	99.3	-0.790856552
nan	nan	99.32	-2.509841612
nan	nan	99.34	-3.691237862
nan	nan	99.36	-2.569388986
nan	nan	99.38	-5.313650559
nan	nan	99.4	-4.188424179


==> Data/rear_cdf.txt <==
X	Y
0	0
0.18	0
0.18	0.002164502
0.235	0.002164502
0.235	0.004329004
0.44	0.004329004
0.44	0.006493506
0.48	0.006493506
0.48	0.012987013
0.52	0.012987013
0.52	0.015151515
0.54	0.015151515
0.54	0.021645022
0.56	0.021645022
0.56	0.025974026
0.58	0.025974026
0.58	0.028138528
0.6	0.028138528
0.6	0.032467532
0.62	0.032467532
0.62	0.038961039
0.66	0.038961039
0.66	0.047619048
0.68	0.047619048
0.68	0.04978355
0.72	0.04978355
0.72	0.054112554
0.74	0.054112554
0.74	0.058441558
0.76	0.058441558
0.76	0.060606061
0.82	0.060606061
0.82	0.062770563
0.84	0.062770563
0.84	0.067099567
0.9	0.067099567
0.9	0.071428571
0.96	0.071428571
0.96	0.073593074
1	0.073593074
1	0.075757576
1.04	0.075757576
1.04	0.077922078
1.06	0.077922078
1.06	0.082251082
1.1	0.082251082
1.1	0.084415584
1.14	0.084415584
1.14	0.088744589
1.16	0.088744589
1.16	0.090909091
1.18	0.090909091
1.18	0.095238095
1.25375	0.095238095
1.25375	0.097402597
1.28	0.097402597
1.28	0.0995671
1.32875	0.0995671
1.32875	0.101731602
1.34	0.101731602
1.34	0.103896104
1.46	0.103896104
1.46	0.106060606
1.52	0.106060606
1.52	0.108225108
1.58	0.108225108
1.58	0.11038961
1.64	0.11038961
1.64	0.114718615
1.68	0.114718615
1.68	0.119047619
1.76	0.119047619
1.76	0.121212121
1.78	0.121212121
1.78	0.127705628
1.8	0.127705628
1.8	0.12987013
1.82	0.12987013
1.82	0.132034632
1.84	0.132034632
1.84	0.134199134
1.94	0.134199134
1.94	0.136363636
2.02	0.136363636
2.02	0.138528139
2.06	0.138528139
2.06	0.140692641
2.12	0.140692641
2.12	0.142857143
2.1475	0.142857143
2.1475	0.145021645
2.17	0.145021645
2.17	0.147186147
2.18	0.147186147
2.18	0.151515152
2.2	0.151515152
2.2	0.153679654
2.24	0.153679654
2.24	0.155844156
2.26	0.155844156
2.26	0.158008658
2.28	0.158008658
2.28	0.16017316
2.3	0.16017316
2.3	0.162337662
2.38	0.162337662
2.38	0.164502165
2.46625	0.164502165
2.46625	0.166666667
2.52	0.166666667
2.52	0.168831169
2.6	0.168831169
2.6	0.173160173
2.64	0.173160173
2.64	0.175324675
2.66	0.175324675
2.66	0.177489177
2.74	0.177489177
2.74	0.17965368
2.76	0.17965368
2.76	0.181818182
2.82	0.181818182
2.82	0.183982684
2.88	0.183982684
2.88	0.186147186
2.9	0.186147186
2.9	0.188311688
2.98	0.188311688
2.98	0.19047619
3.02	0.19047619
3.02	0.192640693
3.06	0.192640693
3.06	0.194805195
3.14	0.194805195
3.14	0.196969697
3.16	0.196969697
3.16	0.199134199
3.17	0.199134199
3.17	0.201298701
3.18	0.201298701
3.18	0.203463203
3.20875	0.203463203
3.20875	0.205627706
3.21875	0.205627706
3.21875	0.207792208
3.22	0.207792208
3.22	0.20995671
3.24	0.20995671
3.24	0.212121212
3.26	0.212121212
3.26	0.214285714
3.3	0.214285714
3.3	0.216450216
3.32	0.216450216
3.32	0.220779221
3.38	0.220779221
3.38	0.222943723
3.44	0.222943723
3.44	0.225108225
3.46	0.225108225
3.46	0.227272727
3.48	0.227272727
3.48	0.229437229
3.52	0.229437229
3.52	0.233766234
3.54	0.233766234
3.54	0.235930736
3.56	0.235930736
3.56	0.238095238
3.58	0.238095238
3.58	0.24025974
3.6	0.24025974
3.6	0.242424242
3.62	0.242424242
3.62	0.244588745
3.62875	0.244588745
3.62875	0.246753247
3.64	0.246753247
3.64	0.248917749
3.66	0.248917749
3.66	0.251082251
3.68	0.251082251
3.68	0.253246753
3.74	0.253246753
3.74	0.255411255
3.78	0.255411255
3.78	0.25974026
3.82	0.25974026
3.82	0.261904762
3.86	0.261904762
3.86	0.264069264
3.92	0.264069264
3.92	0.266233766
4.04	0.266233766
4.04	0.277056277
4.06	0.277056277
4.06	0.281385281
4.08	0.281385281
4.08	0.283549784
4.1	0.283549784
4.1	0.285714286
4.12	0.285714286
4.12	0.287878788
4.16	0.287878788
4.16	0.29004329
4.18	0.29004329
4.18	0.296536797
4.2	0.296536797
4.2	0.298701299
4.28	0.298701299
4.28	0.300865801
4.3	0.300865801
4.3	0.303030303
4.32	0.303030303
4.32	0.30952381
4.34	0.30952381
4.34	0.313852814
4.36	0.313852814
4.36	0.316017316
4.4	0.316017316
4.4	0.318181818
4.42	0.318181818
4.42	0.32034632
4.46	0.32034632
4.46	0.324675325
4.48	0.324675325
4.48	0.326839827
4.5	0.326839827
4.5	0.329004329
4.52	0.329004329
4.52	0.331168831
4.56	0.331168831
4.56	0.333333333
4.58	0.333333333
4.58	0.335497835
4.6	0.335497835
4.6	0.337662338
4.66	0.337662338
4.66	0.33982684
4.68	0.33982684
4.68	0.341991342
4.7	0.341991342
4.7	0.346320346
4.72	0.346320346
4.72	0.350649351
4.74	0.350649351
4.74	0.352813853
4.8	0.352813853
4.8	0.354978355
4.84	0.354978355
4.84	0.357142857
4.86	0.357142857
4.86	0.361471861
4.88	0.361471861
4.88	0.363636364
4.92	0.363636364
4.92	0.37012987
4.94	0.37012987
4.94	0.372294372
4.96	0.372294372
4.96	0.378787879
5.04	0.378787879
5.04	0.380952381
5.05625	0.380952381
5.05625	0.383116883
5.06	0.383116883
5.06	0.387445887
5.12	0.387445887
5.12	0.38961039
5.14	0.38961039
5.14	0.391774892
5.18	0.391774892
5.18	0.393939394
5.1975	0.393939394
5.1975	0.396103896
5.2	0.396103896
5.2	0.398268398
5.22	0.398268398
5.22	0.404761905
5.24	0.404761905
5.24	0.409090909
5.26	0.409090909
5.26	0.417748918
5.28	0.417748918
5.28	0.41991342
5.3	0.41991342
5.3	0.426406926
5.34	0.426406926
5.34	0.430735931
5.36	0.430735931
5.36	0.437229437
5.4	0.437229437
5.4	0.441558442
5.44	0.441558442
5.44	0.443722944
5.46	0.443722944
5.46	0.445887446
5.48	0.445887446
5.48	0.45021645
5.5	0.45021645
5.5	0.452380952
5.58	0.452380952
5.58	0.454545455
5.62	0.454545455
5.62	0.467532468
5.64	0.467532468
5.64	0.46969697
5.66	0.46969697
5.66	0.474025974
5.68	0.474025974
5.68	0.478354978
5.7	0.478354978
5.7	0.487012987
5.76	0.487012987
5.76	0.491341991
5.78	0.491341991
5.78	0.497835498
5.82	0.497835498
5.82	0.5
5.84	0.5
5.84	0.508658009
5.86	0.508658009
5.86	0.517316017
5.87875	0.517316017
5.87875	0.519480519
5.88	0.519480519
5.88	0.521645022
5.9	0.521645022
5.9	0.528138528
5.92	0.528138528
5.92	0.532467532
5.94	0.532467532
5.94	0.534632035
5.96	0.534632035
5.96	0.536796537
5.98	0.536796537
5.98	0.541125541
6	0.541125541
6	0.547619048
6.02	0.547619048
6.02	0.554112554
6.04	0.554112554
6.04	0.556277056
6.06	0.556277056
6.06	0.558441558
6.08	0.558441558
6.08	0.567099567
6.1	0.567099567
6.1	0.571428571
6.12	0.571428571
6.12	0.575757576
6.14	0.575757576
6.14	0.577922078
6.16	0.577922078
6.16	0.584415584
6.1625	0.584415584
6.1625	0.586580087
6.18	0.586580087
6.18	0.588744589
6.2	0.588744589
6.2	0.593073593
6.22	0.593073593
6.22	0.595238095
6.24	0.595238095
6.24	0.5995671
6.26	0.5995671
6.26	0.601731602
6.28	0.601731602
6.28	0.606060606
6.28125	0.606060606
6.28125	0.608225108
6.32	0.608225108
6.32	0.612554113
6.34	0.612554113
6.34	0.619047619
6.36	0.619047619
6.36	0.632034632
6.38	0.632034632
6.38	0.636363636
6.405	0.636363636
6.405	0.638528139
6.42	0.638528139
6.42	0.649350649
6.44	0.649350649
6.44	0.658008658
6.46	0.658008658
6.46	0.662337662
6.48	0.662337662
6.48	0.666666667
6.5	0.666666667
6.5	0.670995671
6.54	0.670995671
6.54	0.681818182
6.56	0.681818182
6.56	0.696969697
6.58	0.696969697
6.58	0.70995671
6.6	0.70995671
6.6	0.714285714
6.62	0.714285714
6.62	0.720779221
6.64	0.720779221
6.64	0.729437229
6.66	0.729437229
6.66	0.733766234
6.68	0.733766234
6.68	0.74025974
6.7	0.74025974
6.7	0.746753247
6.72	0.746753247
6.72	0.751082251
6.725	0.751082251
6.725	0.753246753
6.74	0.753246753
6.74	0.75974026
6.76	0.75974026
6.76	0.766233766
6.78	0.766233766
6.78	0.772727273
6.8	0.772727273
6.8	0.777056277
6.82	0.777056277
6.82	0.781385281
6.86	0.781385281
6.86	0.785714286
6.88	0.785714286
6.88	0.79004329
6.9	0.79004329
6.9	0.792207792
6.92	0.792207792
6.92	0.796536797
6.94	0.796536797
6.94	0.798701299
6.96625	0.798701299
6.96625	0.800865801
6.98	0.800865801
6.98	0.807359307
7	0.807359307
7	0.80952381
7.02	0.80952381
7.02	0.813852814
7.04	0.813852814
7.04	0.816017316
7.08	0.816017316
7.08	0.818181818
7.1	0.818181818
7.1	0.822510823
7.12	0.822510823
7.12	0.824675325
7.14	0.824675325
7.14	0.829004329
7.16	0.829004329
7.16	0.833333333
7.18	0.833333333
7.18	0.83982684
7.24	0.83982684
7.24	0.844155844
7.34	0.844155844
7.34	0.848484848
7.37	0.848484848
7.37	0.850649351
7.38	0.850649351
7.38	0.852813853
7.42	0.852813853
7.42	0.859307359
7.44	0.859307359
7.44	0.861471861
7.46	0.861471861
7.46	0.863636364
7.48	0.863636364
7.48	0.865800866
7.5	0.865800866
7.5	0.867965368
7.52	0.867965368
7.52	0.874458874
7.54	0.874458874
7.54	0.876623377
7.56	0.876623377
7.56	0.878787879
7.6	0.878787879
7.6	0.880952381
7.62	0.880952381
7.62	0.883116883
7.64	0.883116883
7.64	0.885281385
7.7	0.885281385
7.7	0.887445887
7.84	0.887445887
7.84	0.891774892
7.88	0.891774892
7.88	0.893939394
7.9	0.893939394
7.9	0.898268398
8.06	0.898268398
8.06	0.9004329
8.07	0.9004329
8.07	0.902597403
8.22	0.902597403
8.22	0.904761905
8.26	0.904761905
8.26	0.906926407
8.34	0.906926407
8.34	0.909090909
8.38	0.909090909
8.38	0.913419913
8.66	0.913419913
8.66	0.915584416
8.68	0.915584416
8.68	0.922077922
8.7225	0.922077922
8.7225	0.924242424
8.88	0.924242424
8.88	0.926406926
8.98	0.926406926
8.98	0.928571429
9.04	0.928571429
9.04	0.930735931
9.06	0.930735931
9.06	0.932900433
9.18	0.932900433
9.18	0.935064935
9.26	0.935064935
9.26	0.937229437
9.28	0.937229437
9.28	0.939393939
9.3	0.939393939
9.3	0.941558442
9.5	0.941558442
9.5	0.943722944
9.54	0.943722944
9.54	0.945887446
9.7	0.945887446
9.7	0.948051948
9.92	0.948051948
9.92	0.95021645
9.96	0.95021645
9.96	0.952380952
10.72	0.952380952
10.72	0.954545455
10.98	0.954545455
10.98	0.956709957
11.18	0.956709957
11.18	0.958874459
11.34	0.958874459
11.34	0.961038961
11.4	0.961038961
11.4	0.963203463
11.46	0.963203463
11.46	0.965367965
12.3	0.965367965
12.3	0.967532468
12.72	0.967532468
12.72	0.96969697
12.84	0.96969697
12.84	0.971861472
13.22	0.971861472
13.22	0.974025974
13.32	0.974025974
13.32	0.976190476
13.64	0.976190476
13.64	0.978354978
13.76	0.978354978
13.76	0.980519481
13.8	0.980519481
13.8	0.982683983
13.84	0.982683983
13.84	0.984848485
13.96	0.984848485
13.96	0.987012987
14	0.987012987
14	0.989177489
15.22	0.989177489
15.22	0.991341991
15.46	0.991341991
15.46	0.993506494
15.72	0.993506494
15.72	0.997835498
19.04	0.997835498
19.04	1
Inf	1


==> Data/rear_phase_cdf.txt <==
X	Y
0	0
0.18	0
0.18	0.002164502
0.235	0.002164502
0.235	0.004329004
0.44	0.004329004
0.44	0.006493506
0.48	0.006493506
0.48	0.012987013
0.52	0.012987013
0.52	0.015151515
0.54	0.015151515
0.54	0.021645022
0.56	0.021645022
0.56	0.025974026
0.58	0.025974026
0.58	0.03030303
0.6	0.03030303
0.6	0.034632035
0.62	0.034632035
0.62	0.041125541
0.66	0.041125541
0.66	0.04978355
0.68	0.04978355
0.68	0.051948052
0.72	0.051948052
0.72	0.056277056
0.74	0.056277056
0.74	0.060606061
0.76	0.060606061
0.76	0.062770563
0.82	0.062770563
0.82	0.064935065
0.84	0.064935065
0.84	0.069264069
0.9	0.069264069
0.9	0.073593074
0.96	0.073593074
0.96	0.075757576
1	0.075757576
1	0.077922078
1.04	0.077922078
1.04	0.08008658
1.06	0.08008658
1.06	0.084415584
1.1	0.084415584
1.1	0.088744589
1.14	0.088744589
1.14	0.093073593
1.16	0.093073593
1.16	0.095238095
1.18	0.095238095
1.18	0.0995671
1.25375	0.0995671
1.25375	0.101731602
1.28	0.101731602
1.28	0.103896104
1.32875	0.103896104
1.32875	0.106060606
1.34	0.106060606
1.34	0.108225108
1.46	0.108225108
1.46	0.11038961
1.52	0.11038961
1.52	0.112554113
1.58	0.112554113
1.58	0.114718615
1.64	0.114718615
1.64	0.119047619
1.68	0.119047619
1.68	0.123376623
1.76	0.123376623
1.76	0.125541126
1.78	0.125541126
1.78	0.132034632
1.8	0.132034632
1.8	0.134199134
1.82	0.134199134
1.82	0.136363636
1.84	0.136363636
1.84	0.138528139
1.94	0.138528139
1.94	0.140692641
2.02	0.140692641
2.02	0.142857143
2.06	0.142857143
2.06	0.145021645
2.12	0.145021645
2.12	0.147186147
2.1475	0.147186147
2.1475	0.149350649
2.17	0.149350649
2.17	0.151515152
2.18	0.151515152
2.18	0.155844156
2.2	0.155844156
2.2	0.158008658
2.24	0.158008658
2.24	0.16017316
2.26	0.16017316
2.26	0.162337662
2.28	0.162337662
2.28	0.164502165
2.3	0.164502165
2.3	0.166666667
2.38	0.166666667
2.38	0.168831169
2.46625	0.168831169
2.46625	0.170995671
2.52	0.170995671
2.52	0.173160173
2.6	0.173160173
2.6	0.177489177
2.64	0.177489177
2.64	0.17965368
2.66	0.17965368
2.66	0.181818182
2.73	0.181818182
2.73	0.183982684
2.74	0.183982684
2.74	0.186147186
2.76	0.186147186
2.76	0.188311688
2.82	0.188311688
2.82	0.19047619
2.88	0.19047619
2.88	0.192640693
2.9	0.192640693
2.9	0.196969697
2.98	0.196969697
2.98	0.199134199
3.02	0.199134199
3.02	0.201298701
3.06	0.201298701
3.06	0.203463203
3.14	0.203463203
3.14	0.205627706
3.16	0.205627706
3.16	0.207792208
3.17	0.207792208
3.17	0.20995671
3.18	0.20995671
3.18	0.212121212
3.20875	0.212121212
3.20875	0.214285714
3.21875	0.214285714
3.21875	0.216450216
3.22	0.216450216
3.22	0.218614719
3.24	0.218614719
3.24	0.220779221
3.26	0.220779221
3.26	0.222943723
3.3	0.222943723
3.3	0.225108225
3.32	0.225108225
3.32	0.229437229
3.38	0.229437229
3.38	0.231601732
3.44	0.231601732
3.44	0.233766234
3.46	0.233766234
3.46	0.235930736
3.48	0.235930736
3.48	0.238095238
3.52	0.238095238
3.52	0.242424242
3.54	0.242424242
3.54	0.244588745
3.56	0.244588745
3.56	0.246753247
3.58	0.246753247
3.58	0.248917749
3.6	0.248917749
3.6	0.251082251
3.62	0.251082251
3.62	0.253246753
3.62875	0.253246753
3.62875	0.255411255
3.64	0.255411255
3.64	0.257575758
3.66	0.257575758
3.66	0.25974026
3.68	0.25974026
3.68	0.261904762
3.74	0.261904762
3.74	0.264069264
3.78	0.264069264
3.78	0.268398268
3.82	0.268398268
3.82	0.270562771
3.86	0.270562771
3.86	0.272727273
3.92	0.272727273
3.92	0.274891775
4.04	0.274891775
4.04	0.285714286
4.06	0.285714286
4.06	0.29004329
4.08	0.29004329
4.08	0.292207792
4.1	0.292207792
4.1	0.294372294
4.12	0.294372294
4.12	0.298701299
4.16	0.298701299
4.16	0.303030303
4.18	0.303030303
4.18	0.30952381
4.2	0.30952381
4.2	0.311688312
4.28	0.311688312
4.28	0.313852814
4.3	0.313852814
4.3	0.316017316
4.32	0.316017316
4.32	0.322510823
4.34	0.322510823
4.34	0.326839827
4.36	0.326839827
4.36	0.329004329
4.4	0.329004329
4.4	0.331168831
4.42	0.331168831
4.42	0.333333333
4.46	0.333333333
4.46	0.337662338
4.48	0.337662338
4.48	0.33982684
4.5	0.33982684
4.5	0.341991342
4.52	0.341991342
4.52	0.344155844
4.56	0.344155844
4.56	0.346320346
4.58	0.346320346
4.58	0.348484848
4.6	0.348484848
4.6	0.350649351
4.66	0.350649351
4.66	0.352813853
4.68	0.352813853
4.68	0.354978355
4.7	0.354978355
4.7	0.361471861
4.72	0.361471861
4.72	0.365800866
4.74	0.365800866
4.74	0.367965368
4.78	0.367965368
4.78	0.37012987
4.8	0.37012987
4.8	0.374458874
4.84	0.374458874
4.84	0.376623377
4.86	0.376623377
4.86	0.380952381
4.88	0.380952381
4.88	0.383116883
4.92	0.383116883
4.92	0.38961039
4.94	0.38961039
4.94	0.391774892
4.96	0.391774892
4.96	0.398268398
5.04	0.398268398
5.04	0.402597403
5.05625	0.402597403
5.05625	0.404761905
5.06	0.404761905
5.06	0.409090909
5.12	0.409090909
5.12	0.411255411
5.14	0.411255411
5.14	0.413419913
5.18	0.413419913
5.18	0.415584416
5.1975	0.415584416
5.1975	0.417748918
5.2	0.417748918
5.2	0.41991342
5.22	0.41991342
5.22	0.426406926
5.24	0.426406926
5.24	0.430735931
5.26	0.430735931
5.26	0.439393939
5.28	0.439393939
5.28	0.441558442
5.3	0.441558442
5.3	0.448051948
5.34	0.448051948
5.34	0.452380952
5.36	0.452380952
5.36	0.458874459
5.4	0.458874459
5.4	0.463203463
5.42	0.463203463
5.42	0.467532468
5.44	0.467532468
5.44	0.46969697
5.46	0.46969697
5.46	0.471861472
5.48	0.471861472
5.48	0.476190476
5.5	0.476190476
5.5	0.478354978
5.52	0.478354978
5.52	0.480519481
5.58	0.480519481
5.58	0.482683983
5.62	0.482683983
5.62	0.495670996
5.64	0.495670996
5.64	0.497835498
5.66	0.497835498
5.66	0.502164502
5.68	0.502164502
5.68	0.506493506
5.7	0.506493506
5.7	0.515151515
5.74	0.515151515
5.74	0.517316017
5.76	0.517316017
5.76	0.521645022
5.78	0.521645022
5.78	0.528138528
5.82	0.528138528
5.82	0.53030303
5.84	0.53030303
5.84	0.538961039
5.86	0.538961039
5.86	0.54978355
5.87875	0.54978355
5.87875	0.551948052
5.88	0.551948052
5.88	0.554112554
5.9	0.554112554
5.9	0.560606061
5.92	0.560606061
5.92	0.564935065
5.94	0.564935065
5.94	0.567099567
5.96	0.567099567
5.96	0.569264069
5.98	0.569264069
5.98	0.573593074
6	0.573593074
6	0.58008658
6.02	0.58008658
6.02	0.588744589
6.04	0.588744589
6.04	0.590909091
6.06	0.590909091
6.06	0.593073593
6.08	0.593073593
6.08	0.603896104
6.1	0.603896104
6.1	0.608225108
6.12	0.608225108
6.12	0.612554113
6.14	0.612554113
6.14	0.614718615
6.16	0.614718615
6.16	0.621212121
6.1625	0.621212121
6.1625	0.623376623
6.18	0.623376623
6.18	0.625541126
6.2	0.625541126
6.2	0.62987013
6.22	0.62987013
6.22	0.632034632
6.24	0.632034632
6.24	0.636363636
6.26	0.636363636
6.26	0.638528139
6.28	0.638528139
6.28	0.642857143
6.28125	0.642857143
6.28125	0.647186147
6.32	0.647186147
6.32	0.651515152
6.34	0.651515152
6.34	0.658008658
6.36	0.658008658
6.36	0.670995671
6.38	0.670995671
6.38	0.675324675
6.405	0.675324675
6.405	0.677489177
6.42	0.677489177
6.42	0.688311688
6.44	0.688311688
6.44	0.696969697
6.46	0.696969697
6.46	0.701298701
6.48	0.701298701
6.48	0.705627706
6.5	0.705627706
6.5	0.70995671
6.54	0.70995671
6.54	0.720779221
6.56	0.720779221
6.56	0.735930736
6.58	0.735930736
6.58	0.748917749
6.6	0.748917749
6.6	0.753246753
6.62	0.753246753
6.62	0.75974026
6.64	0.75974026
6.64	0.768398268
6.66	0.768398268
6.66	0.772727273
6.68	0.772727273
6.68	0.779220779
6.7	0.779220779
6.7	0.785714286
6.72	0.785714286
6.72	0.79004329
6.725	0.79004329
6.725	0.792207792
6.74	0.792207792
6.74	0.798701299
6.76	0.798701299
6.76	0.805194805
6.78	0.805194805
6.78	0.811688312
6.8	0.811688312
6.8	0.816017316
6.82	0.816017316
6.82	0.82034632
6.86	0.82034632
6.86	0.824675325
6.88	0.824675325
6.88	0.829004329
6.9	0.829004329
6.9	0.831168831
6.92	0.831168831
6.92	0.835497835
6.94	0.835497835
6.94	0.837662338
6.96625	0.837662338
6.96625	0.83982684
6.98	0.83982684
6.98	0.846320346
7	0.846320346
7	0.848484848
7.02	0.848484848
7.02	0.852813853
7.04	0.852813853
7.04	0.854978355
7.08	0.854978355
7.08	0.857142857
7.1	0.857142857
7.1	0.861471861
7.12	0.861471861
7.12	0.863636364
7.14	0.863636364
7.14	0.867965368
7.16	0.867965368
7.16	0.872294372
7.18	0.872294372
7.18	0.878787879
7.24	0.878787879
7.24	0.885281385
7.34	0.885281385
7.34	0.88961039
7.36	0.88961039
7.36	0.891774892
7.37	0.891774892
7.37	0.893939394
7.38	0.893939394
7.38	0.896103896
7.42	0.896103896
7.42	0.902597403
7.44	0.902597403
7.44	0.904761905
7.46	0.904761905
7.46	0.906926407
7.48	0.906926407
7.48	0.909090909
7.5	0.909090909
7.5	0.911255411
7.52	0.911255411
7.52	0.917748918
7.54	0.917748918
7.54	0.91991342
7.56	0.91991342
7.56	0.922077922
7.6	0.922077922
7.6	0.924242424
7.62	0.924242424
7.62	0.926406926
7.64	0.926406926
7.64	0.928571429
7.7	0.928571429
7.7	0.930735931
7.84	0.930735931
7.84	0.935064935
7.88	0.935064935
7.88	0.937229437
7.9	0.937229437
7.9	0.941558442
8.06	0.941558442
8.06	0.943722944
8.07	0.943722944
8.07	0.945887446
8.22	0.945887446
8.22	0.948051948
8.26	0.948051948
8.26	0.95021645
8.34	0.95021645
8.34	0.952380952
8.38	0.952380952
8.38	0.956709957
8.555	0.956709957
8.555	0.958874459
8.66	0.958874459
8.66	0.961038961
8.68	0.961038961
8.68	0.967532468
8.72	0.967532468
8.72	0.96969697
8.7225	0.96969697
8.7225	0.971861472
8.88	0.971861472
8.88	0.974025974
8.98	0.974025974
8.98	0.976190476
9.04	0.976190476
9.04	0.978354978
9.06	0.978354978
9.06	0.980519481
9.18	0.980519481
9.18	0.982683983
9.26	0.982683983
9.26	0.984848485
9.28	0.984848485
9.28	0.987012987
9.3	0.987012987
9.3	0.989177489
9.5	0.989177489
9.5	0.991341991
9.54	0.991341991
9.54	0.993506494
9.7	0.993506494
9.7	0.995670996
9.92	0.995670996
9.92	0.997835498
9.96	0.997835498
9.96	1
Inf	1


==> Data/rear_u1.txt <==
X1	Y1	X2	Y2
0	0	5.36	14.49642481
0.02	0	5.38	14.41213417
0.04	0	5.4	14.36965682
0.06	0	5.42	14.30117188
0.08	0	5.44	14.21243088
0.1	0	5.46	14.12553367
0.12	0	5.48	14.05443837
0.14	0	5.5	13.98639025
0.16	0	5.52	13.90758266
0.18	0	5.54	13.79775007
0.2	0	5.56	13.75851608
0.22	0	5.58	13.66588577
0.24	0	5.6	13.60526063
0.26	0	5.62	13.49739852
0.28	0	6.6	20.91459375
0.3	0	6.62	20.90359571
0.32	0	6.64	20.93215984
0.34	0	6.66	20.92141119
0.36	0	6.68	20.84262622
0.38	0	6.7	20.86040053
0.4	0	6.72	20.88979294
0.42	0	6.74	20.84756681
0.44	0	6.76	20.78606993
0.46	0	6.78	20.81976107
0.48	0	6.8	20.8158711
0.5	0	6.82	20.76878238
0.52	0	6.84	20.74892459
0.54	0	6.86	20.78099743
0.56	0	6.88	20.74083741
0.58	0	6.9	20.67381437
0.6	0	6.92	20.6996749
0.62	0	6.94	20.7142052
0.64	0	6.96	20.65605843
0.66	0	6.98	20.61585099
0.68	0	7	20.66782441
0.7	0	7.02	20.67375625
0.72	0	7.04	20.61417492
0.74	0	7.06	20.58872663
0.76	0	7.08	20.6465857
0.78	0	7.1	20.62887676
0.8	0	7.12	20.57306741
0.82	0	7.14	20.58416337
0.84	0	7.16	20.63571297
0.86	0	7.18	20.56942414
0.88	0	7.2	20.51637088
0.9	0	7.22	20.59055649
0.92	0	7.24	20.60490578
0.94	0	7.26	20.53692358
0.96	0	7.28	20.55109656
0.98	0	7.3	20.61806477
1	0	7.32	20.57408861
1.02	0	7.34	20.50564646
1.04	0	7.36	20.56611728
1.06	0	7.38	20.63249123
1.08	0	7.4	20.54238688
1.1	0	7.42	20.4954361
1.12	0	7.44	20.59758542
1.14	0	7.46	20.62017224
1.16	0	7.48	20.50206473
1.18	0	7.5	20.53781638
1.2	0	7.52	20.65006835
1.22	0	7.54	20.6041754
1.24	0	7.56	20.52959926
1.26	0	7.58	20.58375427
1.28	0	7.6	20.65680151
1.3	0	7.62	20.59608126
1.32	0	7.64	20.56964529
1.34	0	7.66	20.66240502
1.36	0	7.68	20.67861961
1.38	0	7.7	20.59060703
1.4	0	7.72	20.62388201
1.42	0	7.74	20.73778945
1.44	0	7.76	20.69368636
1.46	0	7.78	20.63262244
1.48	0	7.8	20.70720186
1.5	0	7.82	20.76101403
1.52	0	7.84	20.68383378
1.54	0	7.86	20.65856709
1.56	0	7.88	20.75612768
1.58	0	7.9	20.77819466
1.6	0	7.92	20.68223911
1.62	0	7.94	20.72272345
1.64	0	7.96	20.80244288
1.66	0	7.98	20.77444615
1.68	0	8	20.73435869
1.7	0	8.02	20.79261818
1.72	0	8.04	20.82971968
1.74	0	8.06	20.75322482
1.76	0	8.08	20.75681552
1.78	0	8.1	20.82700937
1.8	0	8.12	20.83186604
1.82	0	8.14	20.78330235
1.84	0	8.16	20.82062355
1.86	0	8.18	20.85388011
1.88	0	8.2	20.84363699
1.9	0	8.22	20.80068456
1.92	0	8.24	20.85872926
1.94	0	8.26	20.86815664
1.96	0	8.28	20.83568023
1.98	0	8.3	20.84033426
2	0	8.32	20.85761291
2.02	0	8.34	20.83700344
2.04	0	8.36	20.83489917
2.06	0	8.38	20.85454289
2.08	0	8.4	20.85064683
2.1	0	8.42	20.85589493
2.12	0	8.44	20.83723809
2.14	0	8.46	20.83110807
2.16	0	8.48	20.82489159
2.18	0	8.5	20.82599263
2.2	0	8.52	20.80518207
2.22	0	8.54	20.81450082
2.24	0	8.56	20.80340427
2.26	0	8.58	20.81143014
2.28	0	8.6	20.7934161
2.3	0	8.62	20.76014179
2.32	0	8.64	20.77969147
2.34	0	8.66	20.78966813
2.36	0	8.68	20.76648777
2.38	0	8.7	20.74781556
2.4	0	8.72	20.75683888
2.42	0	8.74	20.73641602
2.44	0	8.76	20.71650597
2.46	0	8.78	20.70838314
2.48	0	8.8	20.73256255
2.5	0	8.82	20.72305168
2.52	0	8.84	20.69331308
2.54	0	8.86	20.70819099
2.56	0	8.88	20.7035752
2.58	0	8.9	20.66356917
2.6	0	8.92	20.676709
2.62	0	8.94	20.68474757
2.64	0	8.96	20.68137536
2.66	0	8.98	20.65480893
2.68	0	9	20.65388558
2.7	0	9.02	20.68488556
2.72	0	9.04	20.67998579
2.74	0	9.06	20.66208175
2.76	0	9.08	20.65420774
2.78	0	9.1	20.6639115
2.8	0	9.12	20.67389426
2.82	0	9.14	20.66783622
2.84	0	9.16	20.63928355
2.86	0	9.18	20.67088022
2.88	0	9.2	20.68012288
2.9	0	9.22	20.64399323
2.92	0	9.24	20.62958099
2.94	0	9.26	20.68101219
2.96	0	9.28	20.65466354
2.98	0	9.3	20.62214133
3	0	9.32	20.62519619
3.02	0	9.34	20.66907239
3.04	0	9.36	20.60387548
3.06	0	9.38	20.55689594
3.08	0	9.4	20.64627367
3.1	0	9.42	20.66797443
3.12	0	9.44	20.54147011
3.14	0	9.46	20.54660035
3.16	0	9.48	20.64033379
3.18	0	9.5	20.57609032
3.2	0	9.52	20.48802439
3.22	0	9.54	20.56019839
3.24	0	9.56	20.59497437
3.26	0	9.58	20.47878686
3.28	0	9.6	20.47200587
3.3	0	9.62	20.58614122
3.32	0	9.64	20.50705145
3.34	0	9.66	20.38420559
3.36	0	9.68	20.53804344
3.38	0	9.7	20.52406249
3.4	0	9.72	20.35633048
3.42	0	9.74	20.3933221
3.44	0	9.76	20.48771294
3.46	0	9.78	20.34743887
3.48	0	9.8	20.31664954
3.5	0	9.82	20.41185058
3.52	0	9.84	20.34229935
3.54	0	9.86	20.25390159
3.56	0	9.88	20.31250068
3.58	0	9.9	20.28917992
3.6	0	9.92	20.18735665
3.62	0	9.94	20.20247603
3.64	0	9.96	20.19952717
3.66	0	9.98	20.14163989
3.68	0	10	20.10493263
3.7	0	10.02	20.10676758
3.72	0	10.04	20.07199706
3.74	0	10.06	20.08219606
3.76	0	10.08	20.00186787
3.78	0	10.1	19.97234046
3.8	0	10.12	20.05397323
3.82	0	10.14	19.89908348
3.84	0	10.16	19.83032315
3.86	0	10.18	19.99482674
3.88	0	10.2	19.82779355
3.9	0	10.22	19.74187352
3.92	0	10.24	19.95386619
3.94	0	10.26	19.73125041
3.96	0	10.28	19.67385626
3.98	0	10.3	19.89926861
4	0	10.32	19.62511828
4.02	0	10.34	19.60942158
4.04	0	10.36	19.83830698
4.06	0	10.38	19.50448175
4.08	0	10.4	19.56600082
4.1	0	10.42	19.73941469
4.12	0	10.44	19.37152335
4.14	0	10.46	19.52916775
4.16	0	10.48	19.62480173
4.18	0	10.5	19.30824633
4.2	0	10.52	19.48509905
4.22	0	10.54	19.42579387
4.24	0	10.56	19.25497294
4.26	0	10.58	19.40578955
4.28	0	10.6	19.26130295
4.3	0	10.62	19.25781812
4.32	0	10.64	19.27044317
4.34	0	10.66	19.19787038
4.36	0	10.68	19.18714037
4.38	0	10.7	19.1163876
4.4	0	10.72	19.17466387
4.42	0	10.74	19.02026732
4.44	0	10.76	19.09085653
4.46	0	10.78	19.10556814
4.48	0	10.8	18.82809425
4.5	0	10.82	19.12085777
4.52	0	10.84	18.82842924
4.54	0	10.86	18.87489018
4.56	0	10.88	19.02452518
4.58	0	10.9	18.59823391
4.6	0	10.92	19.02089438
4.62	0	10.94	18.5655267
4.64	0	10.96	18.67444496
4.66	0	10.98	18.8056011
4.68	0	11	18.33277826
4.7	0	11.02	18.84073818
4.72	0	11.04	18.33483923
4.74	0	11.06	18.55626387
4.76	0	11.08	18.47188349
4.78	0	11.1	18.23677044
4.8	0	11.12	18.54615201
4.82	0	11.14	18.10629921
4.84	0	11.16	18.37700753
4.86	0	11.18	18.20443779
4.88	0	11.2	18.06006198
4.9	0	11.22	18.14664811
4.92	0	11.24	17.99456266
4.94	0	11.26	17.99255472
4.96	0	11.28	17.9812375
4.98	0	11.3	17.75477386
5	0	11.32	17.96237383
5.02	0	11.34	17.51956118
5.04	0	11.36	17.81441751
5.06	0	11.38	17.49506237
5.08	0	11.4	17.49911457
5.1	0	11.42	17.47011274
5.12	0	11.44	17.21156656
5.14	0	11.46	17.43353379
5.16	0	11.48	16.95197055
5.18	0	11.5	17.26268327
5.2	0	11.52	16.7923648
5.22	0	11.54	17.18805615
5.24	0	11.56	16.54874472
5.26	0	11.58	16.8970428
5.28	0	11.6	16.47726055
5.3	0	11.62	16.61707109
5.32	0	11.64	16.28631631
5.34	0	11.66	16.40640263
5.64	0	11.68	16.03282742
5.66	0	11.7	16.10368417
5.68	0	11.72	15.90561497
5.7	0	11.74	15.74426235
5.72	0	11.76	15.62557229
5.74	0	11.78	15.5401516
5.76	0	11.8	15.25380862
5.78	0	11.82	15.17554914
5.8	0	11.84	15.02538547
5.82	0	11.86	14.69628181
5.84	0	11.88	14.79327281
5.86	0	11.9	14.30738315
5.88	0	11.92	14.37282376
5.9	0	11.94	13.82086183
5.92	0	11.96	13.97248312
5.94	0	11.98	13.37314647
5.96	0	12	13.59902581
5.98	0	12.02	12.96488921
6	0	12.04	13.20587856
6.02	0	12.06	12.62219311
6.04	0	12.08	12.67752027
6.06	0	12.1	12.11799459
6.08	0	12.12	12.20809339
6.1	0	12.14	11.73344298
6.12	0	12.16	11.61599459
6.14	0	12.18	11.20267917
6.16	0	12.2	11.0411611
6.18	0	12.22	10.75834215
6.2	0	12.24	10.63168396
6.22	0	12.26	10.17893789
6.24	0	12.28	10.21129963
6.26	0	12.3	9.630952226
6.28	0	12.32	9.763424268
6.3	0	12.34	9.141217464
6.32	0	12.36	9.078443928
6.34	0	12.38	8.769351388
6.36	0	12.4	8.537906217
6.38	0	12.42	8.356867926
6.4	0	12.44	8.095116376
6.42	0	12.46	7.983850358
6.44	0	12.48	7.660994037
6.46	0	12.5	7.584294211
6.48	0	12.52	7.148353891
6.5	0	12.54	7.126861127
6.52	0	12.56	6.701739944
6.54	0	12.58	6.647210605
6.56	0	12.6	6.245041584
6.58	0	12.62	6.181089203
58.5	0	12.64	5.868321505
58.52	0	12.66	5.660939593
58.54	0	12.68	5.501415062
58.56	0	12.7	5.294640964
58.58	0	12.72	5.110303288
58.6	0	12.74	5.015268651
58.62	0	12.76	4.691147794
58.64	0	12.78	4.609546303
58.66	0	12.8	4.387944321
58.68	0	12.82	4.184859649
58.7	0	12.84	4.117615207
58.72	0	12.86	3.914202835
58.74	0	12.88	3.839715269
58.76	0	12.9	3.676477857
58.78	0	12.92	3.569546173
58.8	0	12.94	3.400423272
58.82	0	12.96	3.32645738
58.84	0	12.98	3.103516092
58.86	0	13	3.108691289
58.88	0	13.02	2.885088631
58.9	0	13.04	2.827394795
58.92	0	13.06	2.628866555
58.94	0	13.08	2.522447316
58.96	0	13.1	2.488628382
58.98	0	13.12	2.363840707
59	0	13.14	2.356172937
59.02	0	13.16	2.162569785
59.04	0	13.18	2.198389936
59.06	0	13.2	1.982836135
59.08	0	13.22	1.977464433
59.1	0	13.24	1.818161091
59.12	0	13.26	1.809301712
59.14	0	13.28	1.540855385
59.56	0	13.3	1.745427017
59.58	0	13.32	1.333638474
59.6	0	13.34	1.471048387
59.62	0	13.36	1.345507973
59.64	0	13.38	1.141089329
59.66	0	13.4	1.332112988
59.68	0	13.42	1.037079845
59.7	0	13.44	0.985649381
59.72	0	13.46	0.89256003
59.74	0	13.48	0.923431798
59.76	0	13.5	0.592500164
59.78	0	13.52	0.851256164
59.8	0	13.54	0.589418125
59.82	0	13.56	0.566671633
59.84	0	13.58	0.562384885
59.86	0	13.6	0.353922016
59.88	0	13.62	0.320057213
59.9	0	13.64	0.378136241
59.92	0	13.66	0.213172529
59.94	0	13.68	0.136108072
59.96	0	13.7	0.195029087
59.98	0	13.72	-0.00689745
60	0	13.74	-0.115268523
60.02	0	13.76	0.028969077
60.04	0	13.78	-0.29411709
60.06	0	13.8	-0.10633187
60.08	0	13.82	-0.176573447
60.1	0	13.84	-0.427597244
60.12	0	13.86	-0.363425651
60.14	0	13.88	-0.492942868
60.16	0	13.9	-0.558876155
60.18	0	13.92	-0.500110724
60.2	0	13.94	-0.576351753
60.22	0	13.96	-0.697209006
60.24	0	13.98	-0.626963319
60.26	0	14	-0.76626497
60.28	0	14.02	-0.806397428
60.3	0	14.04	-0.78195744
60.32	0	14.06	-0.922934768
60.34	0	14.08	-0.891241862
60.36	0	14.1	-0.898113328
60.38	0	14.12	-1.026368466
60.4	0	14.14	-0.987792291
60.42	0	14.16	-1.003978355
60.44	0	14.18	-1.106021108
60.46	0	14.2	-0.988518117
60.48	0	14.22	-1.073864336
60.5	0	14.24	-1.175700528
60.52	0	14.26	-1.042535941
60.54	0	14.28	-1.202499343
60.56	0	14.3	-1.211605316
60.58	0	14.32	-1.069852665
60.6	0	14.34	-1.284010302
60.62	0	14.36	-1.137752148
60.72	0	14.38	-1.149977801
60.74	0	14.4	-1.29953358
60.76	0	14.42	-1.171494763
60.78	0	14.44	-1.263577445
60.8	0	14.46	-1.328205161
60.82	0	14.48	-1.247379733
60.84	0	14.5	-1.298880901
60.86	0	14.52	-1.34865501
60.88	0	14.54	-1.280652735
60.9	0	14.56	-1.322752581
60.92	0	14.58	-1.360418588
60.94	0	14.6	-1.276505126
60.96	0	14.62	-1.359586212
60.98	0	14.64	-1.396927471
61	0	14.66	-1.343539795
61.02	0	14.68	-1.412445481
61.04	0	14.7	-1.379319026
61.06	0	14.72	-1.368249809
61.08	0	14.74	-1.455620515
61.1	0	14.76	-1.381696485
61.12	0	14.78	-1.41361612
61.14	0	14.8	-1.419865134
61.16	0	14.82	-1.363883679
61.18	0	14.84	-1.441679297
61.2	0	14.86	-1.422865638
61.22	0	14.88	-1.411046067
61.24	0	14.9	-1.486331378
61.26	0	14.92	-1.402584366
61.28	0	14.94	-1.430172225
61.3	0	14.96	-1.458963161
61.32	0	14.98	-1.35569415
61.34	0	15	-1.355435838
61.36	0	15.02	-1.35692365
61.38	0	15.04	-1.362921193
61.4	0	15.06	-1.36140234
61.42	0	15.08	-1.377984712
61.44	0	15.1	-1.391795017
61.46	0	15.12	-1.407204592
61.48	0	15.14	-1.411321999
61.5	0	15.16	-1.429956793
61.52	0	15.18	-1.434772689
61.54	0	15.2	-1.454241841
61.56	0	15.22	-1.461790046
61.58	0	15.24	-1.473948119
61.6	0	15.26	-1.488669573
61.62	0	15.28	-1.505092229
61.64	0	15.3	-1.504629516
61.66	0	15.32	-1.514765088
62.76	0	15.34	-1.528033743
62.78	0	15.36	-1.550591259
62.8	0	15.38	-1.564803229
62.82	0	15.4	-1.563680945
62.84	0	15.42	-1.577016536
62.86	0	15.44	-1.589419256
62.88	0	15.46	-1.610205691
62.9	0	15.48	-1.618360884
62.92	0	15.5	-1.637056878
62.94	0	15.52	-1.647731848
62.96	0	15.54	-1.671628533
62.98	0	15.56	-1.679603994
63	0	15.58	-1.691584287
63.02	0	15.6	-1.707636866
63.04	0	15.62	-1.723334579
63.06	0	15.64	-1.732070814
63.08	0	15.66	-1.747581116
63.1	0	15.68	-1.756239749
63.12	0	15.7	-1.763012453
63.14	0	15.72	-1.792639822
63.16	0	15.74	-1.805154506
63.18	0	15.76	-1.830175816
63.2	0	15.78	-1.844895415
63.22	0	15.8	-1.867543713
63.24	0	15.82	-1.878201837
63.26	0	15.84	-1.893027066
63.28	0	15.86	-1.904588054
63.3	0	15.88	-1.922945666
63.32	0	15.9	-1.93263783
63.34	0	15.92	-1.947883235
63.36	0	15.94	-1.955782452
63.38	0	15.96	-1.985774321
63.4	0	15.98	-1.995553111
63.42	0	16	-2.018375795
63.44	0	16.02	-2.037537309
63.46	0	16.04	-2.059317702
63.48	0	16.06	-2.067811114
63.5	0	16.08	-2.085014993
63.52	0	16.1	-2.092681345
63.54	0	16.12	-2.109647843
63.56	0	16.14	-2.13011571
63.58	0	16.16	-2.141340706
63.6	0	16.18	-2.166923591
63.62	0	16.2	-2.182617141
63.64	0	16.22	-2.205744607
63.66	0	16.24	-2.222246773
63.68	0	16.26	-2.247982309
63.7	0	16.28	-2.250954549
64.54	0	16.3	-2.27585897
64.56	0	16.32	-2.291930137
64.58	0	16.34	-2.314398146
64.6	0	16.36	-2.328834154
64.62	0	16.38	-2.356654581
64.64	0	16.4	-2.371356857
64.66	0	16.42	-2.398043644
64.68	0	16.44	-2.413796821
64.7	0	16.46	-2.433060749
64.72	0	16.48	-2.460267157
64.74	0	16.5	-2.472886554
64.76	0	16.52	-2.495200547
64.78	0	16.54	-2.517608617
64.8	0	16.56	-2.53323745
64.82	0	16.58	-2.558503828
64.84	0	16.6	-2.586139516
64.86	0	16.62	-2.601448271
64.88	0	16.64	-2.621444138
64.9	0	16.66	-2.641115389
64.92	0	16.68	-2.661779672
64.94	0	16.7	-2.676975288
64.96	0	16.72	-2.695938963
64.98	0	16.74	-2.720982945
65	0	16.76	-2.736972293
65.02	0	16.78	-2.761027364
65.04	0	16.8	-2.774391192
65.06	0	16.82	-2.796488736
65.08	0	16.84	-2.818624002
65.1	0	16.86	-2.836434445
65.12	0	16.88	-2.849401733
65.14	0	16.9	-2.868250704
65.16	0	16.92	-2.88285004
65.18	0	16.94	-2.90052322
65.2	0	16.96	-2.9117282
65.22	0	16.98	-2.923396777
65.24	0	17	-2.935309687
65.26	0	17.02	-2.960703308
65.28	0	17.04	-2.967149394
65.3	0	17.06	-2.980231034
67.44	0	17.08	-2.988525945
67.46	0	17.1	-3.002653909
67.48	0	17.12	-3.019236703
67.5	0	17.14	-3.024180455
67.52	0	17.16	-3.026028123
67.54	0	17.18	-3.037663729
67.56	0	17.2	-3.052654481
67.58	0	17.22	-3.055302443
67.6	0	17.24	-3.061749943
67.62	0	17.26	-3.066338952
67.64	0	17.28	-3.071705356
67.66	0	17.3	-3.087141519
67.68	0	17.32	-3.089879258
67.7	0	17.34	-3.087415947
67.72	0	17.36	-3.099967317
67.74	0	17.38	-3.099378669
67.76	0	17.4	-3.106117675
67.78	0	17.42	-3.102615169
67.8	0	17.44	-3.100746965
67.82	0	17.46	-3.102811782
67.84	0	17.48	-3.107083033
67.86	0	17.5	-3.105193569
67.88	0	17.52	-3.091564231
67.9	0	17.54	-3.097797537
67.92	0	17.56	-3.092715892
67.94	0	17.58	-3.088546155
67.96	0	17.6	-3.090244024
67.98	0	17.62	-3.079746394
68	0	17.64	-3.075764434
68.02	0	17.66	-3.066776399
68.04	0	17.68	-3.05836272
68.06	0	17.7	-3.052986222
68.08	0	17.72	-3.049487014
68.1	0	17.74	-3.037640482
68.12	0	17.76	-3.030255702
68.14	0	17.78	-3.027944808
68.16	0	17.8	-3.016250698
68.18	0	17.82	-3.000758931
68.2	0	17.84	-3.007163896
68.22	0	17.86	-2.990952697
68.24	0	17.88	-2.981661523
68.26	0	17.9	-2.972264004
68.28	0	17.92	-2.960914664
68.3	0	17.94	-2.949876268
68.32	0	17.96	-2.93554637
68.34	0	17.98	-2.934017723
68.36	0	18	-2.926743911
68.92	0	18.02	-2.912906536
68.94	0	18.04	-2.895431175
68.96	0	18.06	-2.895816743
68.98	0	18.08	-2.88148586
69	0	18.1	-2.864136978
69.02	0	18.12	-2.858162345
69.04	0	18.14	-2.85304055
69.06	0	18.16	-2.837212734
69.08	0	18.18	-2.824420647
69.1	0	18.2	-2.821423022
69.12	0	18.22	-2.81522079
69.14	0	18.24	-2.797237843
69.16	0	18.26	-2.785292382
69.18	0	18.28	-2.783734183
69.2	0	18.3	-2.76553696
69.22	0	18.32	-2.751174786
69.24	0	18.34	-2.741312065
69.26	0	18.36	-2.735023197
69.28	0	18.38	-2.722668449
69.3	0	18.4	-2.716594255
69.32	0	18.42	-2.709993323
69.34	0	18.44	-2.697204618
69.36	0	18.46	-2.687286465
69.38	0	18.48	-2.678681488
69.4	0	18.5	-2.670984422
69.42	0	18.52	-2.657193077
69.44	0	18.54	-2.648281915
69.46	0	18.56	-2.645592079
69.48	0	18.58	-2.641539213
69.5	0	18.6	-2.627913556
69.52	0	18.62	-2.626149338
69.54	0	18.64	-2.621009829
69.56	0	18.66	-2.617009078
69.58	0	18.68	-2.616474889
69.6	0	18.7	-2.604247964
69.62	0	18.72	-2.602763283
69.64	0	18.74	-2.590574242
69.66	0	18.76	-2.59239221
69.68	0	18.78	-2.58402785
69.7	0	18.8	-2.582939055
69.72	0	18.82	-2.577672023
69.74	0	18.84	-2.577512046
69.76	0	18.86	-2.572009792
69.78	0	18.88	-2.569470376
69.8	0	18.9	-2.563649514
69.82	0	18.92	-2.563314429
69.84	0	18.94	-2.557444643
69.86	0	18.96	-2.558298253
69.88	0	18.98	-2.54854321
69.9	0	19	-2.549074409
69.92	0	19.02	-2.551907167
69.94	0	19.04	-2.549250093
69.96	0	19.06	-2.552863213
69.98	0	19.08	-2.549638825
70	0	19.1	-2.5471408
70.02	0	19.12	-2.547713457
70.04	0	19.14	-2.544711783
70.06	0	19.16	-2.53403586
70.08	0	19.18	-2.540368897
70.1	0	19.2	-2.53606015
70.12	0	19.22	-2.543141736
70.14	0	19.24	-2.540975619
70.16	0	19.26	-2.538756785
70.18	0	19.28	-2.532412604
70.2	0	19.3	-2.54161208
70.22	0	19.32	-2.53093822
70.24	0	19.34	-2.528884416
70.26	0	19.36	-2.522005117
70.28	0	19.38	-2.51978256
70.3	0	19.4	-2.509011218
70.32	0	19.42	-2.509446922
70.34	0	19.44	-2.504026053
70.36	0	19.46	-2.49582574
70.38	0	19.48	-2.498092557
70.4	0	19.5	-2.484284932
70.42	0	19.52	-2.486493896
70.44	0	19.54	-2.464987446
70.46	0	19.56	-2.460407676
70.48	0	19.58	-2.454407701
70.5	0	19.6	-2.449026075
70.52	0	19.62	-2.431666148
70.54	0	19.64	-2.420021329
70.56	0	19.66	-2.408908937
70.58	0	19.68	-2.397052375
70.6	0	19.7	-2.385578091
70.62	0	19.72	-2.374140351
70.64	0	19.74	-2.361934383
70.66	0	19.76	-2.343313789
70.68	0	19.78	-2.333003562
70.7	0	19.8	-2.30834619
70.72	0	19.82	-2.292111163
70.74	0	19.84	-2.272057739
70.76	0	19.86	-2.258077813
70.78	0	19.88	-2.231928493
70.8	0	19.9	-2.208829813
70.82	0	19.92	-2.186003768
70.84	0	19.94	-2.162372931
70.86	0	19.96	-2.14643239
70.88	0	19.98	-2.114037919
70.9	0	20	-2.096374452
70.92	0	20.02	-2.196856904
70.94	0	20.04	-2.150185758
70.96	0	20.06	-2.105443675
70.98	0	20.08	-2.154355216
71	0	20.1	-2.164973482
71.02	0	20.12	-2.163337645
71.04	0	20.14	-2.145059072
71.06	0	20.16	-2.153269017
73.3	0	20.18	-2.151004158
73.32	0	20.2	-2.166113471
73.34	0	20.22	-2.17410452
73.36	0	20.24	-2.145334264
73.38	0	20.26	-2.136423999
73.4	0	20.28	-2.190334343
73.42	0	20.3	-2.193517912
73.44	0	20.32	-2.136436289
73.46	0	20.34	-2.13091705
73.48	0	20.36	-2.206880605
73.5	0	20.38	-2.203579955
73.52	0	20.4	-2.157304925
73.54	0	20.42	-2.16521418
73.56	0	20.44	-2.156565673
73.58	0	20.46	-2.160826774
73.6	0	20.48	-2.182656977
73.62	0	20.5	-2.160027115
73.64	0	20.52	-2.096606396
73.66	0	20.54	-2.119886287
73.68	0	20.56	-2.20057131
73.7	0	20.58	-2.164698625
73.72	0	20.6	-2.046290761
73.74	0	20.62	-2.074175023
73.76	0	20.64	-2.183826917
73.78	0	20.66	-2.143317716
73.8	0	20.68	-2.037209267
73.82	0	20.7	-2.057577375
73.84	0	20.72	-2.130813709
73.86	0	20.74	-2.129370591
73.88	0	20.76	-2.096549996
73.9	0	20.78	-2.056698788
73.92	0	20.8	-2.035068402
73.94	0	20.82	-2.087177094
73.96	0	20.84	-2.130216472
73.98	0	20.86	-2.07559341
74	0	20.88	-1.993578958
74.02	0	20.9	-2.002315785
74.04	0	20.92	-2.13576051
74.06	0	20.94	-2.105817762
74.08	0	20.96	-1.98764898
74.1	0	20.98	-1.956038174
74.12	0	21	-2.026784556
74.14	0	21.02	-2.080673008
74.16	0	21.04	-2.009250975
74.18	0	21.06	-1.950775362
74.2	0	21.08	-1.93613016
74.22	0	21.1	-2.005246946
74.24	0	21.12	-2.074151344
74.26	0	21.14	-2.002867279
74.28	0	21.16	-1.889276256
74.3	0	21.18	-1.891339492
74.32	0	21.2	-2.013854135
74.34	0	21.22	-2.043330368
74.36	0	21.24	-1.929998763
74.38	0	21.26	-1.888164823
74.4	0	21.28	-1.968408638
74.42	0	21.3	-2.047303671
74.44	0	21.32	-2.017691226
74.46	0	21.34	-1.932197844
74.48	0	21.36	-1.920043126
74.5	0	21.38	-1.938308423
74.52	0	21.4	-1.967653637
74.54	0	21.42	-1.972872343
74.56	0	21.44	-1.920901074
74.58	0	21.46	-1.900218482
74.6	0	21.48	-1.926702159
74.62	0	21.5	-1.993258271
74.64	0	21.52	-1.993789555
74.66	0	21.54	-1.913470516
74.68	0	21.56	-1.848088375
74.7	0	21.58	-1.894432697
74.72	0	21.6	-1.955766313
74.74	0	21.62	-1.930170479
74.76	0	21.64	-1.835337198
74.78	0	21.66	-1.825846248
74.8	0	21.68	-1.901429608
74.82	0	21.7	-1.974011337
74.84	0	21.72	-1.920882294
74.86	0	21.74	-1.821930748
74.88	0	21.76	-1.812571019
74.9	0	21.78	-1.879844889
74.92	0	21.8	-1.913209823
74.94	0	21.82	-1.844566292
74.96	0	21.84	-1.788156542
74.98	0	21.86	-1.826987048
75	0	21.88	-1.890939382
75.02	0	21.9	-1.854717915
75.04	0	21.92	-1.788550249
75.06	0	21.94	-1.799276647
75.08	0	21.96	-1.867792882
75.1	0	21.98	-1.845058047
75.12	0	22	-1.795275791
75.14	0	22.02	-1.783025569
75.16	0	22.04	-1.838199603
75.18	0	22.06	-1.886374426
75.2	0	22.08	-1.838725658
75.22	0	22.1	-1.780160918
75.24	0	22.12	-1.801982696
75.26	0	22.14	-1.833001599
75.28	0	22.16	-1.834378732
75.3	0	22.18	-1.807287
75.32	0	22.2	-1.814559174
75.34	0	22.22	-1.825849875
75.36	0	22.24	-1.833168334
75.38	0	22.26	-1.821677539
75.4	0	22.28	-1.822053023
75.42	0	22.3	-1.823113614
75.44	0	22.32	-1.804565852
75.46	0	22.34	-1.777373425
75.48	0	22.36	-1.776893774
75.5	0	22.38	-1.791825099
75.52	0	22.4	-1.8147354
75.54	0	22.42	-1.835936388
75.56	0	22.44	-1.804244988
75.58	0	22.46	-1.782591828
75.6	0	22.48	-1.77907479
75.62	0	22.5	-1.806864116
75.64	0	22.52	-1.815682723
75.66	0	22.54	-1.796732379
75.68	0	22.56	-1.751302883
75.7	0	22.58	-1.74927647
75.72	0	22.6	-1.792047123
76.42	0	22.62	-1.83932936
76.44	0	22.64	-1.805854623
76.46	0	22.66	-1.781733506
76.48	0	22.68	-1.782482885
76.5	0	22.7	-1.783470394
76.52	0	22.72	-1.800062122
76.54	0	22.74	-1.790644368
76.56	0	22.76	-1.79468209
76.58	0	22.78	-1.797520202
76.6	0	22.8	-1.814757634
76.62	0	22.82	-1.813259223
76.64	0	22.84	-1.785861016
76.66	0	22.86	-1.797174856
76.68	0	22.88	-1.828250016
76.7	0	22.9	-1.834306946
76.72	0	22.92	-1.798616727
76.74	0	22.94	-1.769406851
76.76	0	22.96	-1.80605601
76.78	0	22.98	-1.841253203
76.8	0	23	-1.849244734
76.82	0	23.02	-1.832577986
76.84	0	23.04	-1.793830614
76.86	0	23.06	-1.799655729
76.88	0	23.08	-1.835202402
76.9	0	23.1	-1.861475915
76.92	0	23.12	-1.840427482
76.94	0	23.14	-1.819363258
76.96	0	23.16	-1.832845296
76.98	0	23.18	-1.882343771
77	0	23.2	-1.906624385
77.02	0	23.22	-1.881354962
77.04	0	23.24	-1.846224796
77.06	0	23.26	-1.846186476
77.08	0	23.28	-1.879978468
77.1	0	23.3	-1.89979491
77.12	0	23.32	-1.874217019
77.14	0	23.34	-1.836443705
77.16	0	23.36	-1.842671694
77.18	0	23.38	-1.887776293
77.2	0	23.4	-1.89312694
77.22	0	23.42	-1.865997288
77.24	0	23.44	-1.832384828
77.26	0	23.46	-1.828775706
77.28	0	23.48	-1.885086598
77.3	0	23.5	-1.880659255
77.32	0	23.52	-1.854731936
77.34	0	23.54	-1.843722692
77.36	0	23.56	-1.874574304
77.38	0	23.58	-1.918242707
77.4	0	23.6	-1.918611859
77.42	0	23.62	-1.887234065
77.44	0	23.64	-1.847857763
77.46	0	23.66	-1.886500899
77.48	0	23.68	-1.935366154
77.5	0	23.7	-1.931188826
77.52	0	23.72	-1.913958863
77.54	0	23.74	-1.911851946
77.56	0	23.76	-1.927781721
77.58	0	23.78	-1.951640163
77.6	0	23.8	-1.955467554
77.62	0	23.82	-1.928964488
77.64	0	23.84	-1.906208941
77.66	0	23.86	-1.918125748
77.68	0	23.88	-1.955035318
77.7	0	23.9	-1.948832085
77.72	0	23.92	-1.93209791
77.74	0	23.94	-1.928471325
77.76	0	23.96	-1.983160687
77.78	0	23.98	-1.988540386
77.8	0	24	-1.984053293
77.82	0	24.02	-1.980751597
77.84	0	24.04	-1.967796007
77.86	0	24.06	-1.970326283
77.88	0	24.08	-1.996933649
77.9	0	24.1	-2.035132967
78.94	0	24.12	-2.071038874
78.96	0	24.14	-2.110405676
78.98	0	24.16	-2.128192381
79	0	24.18	-2.145480796
79.02	0	24.2	-2.149166046
79.04	0	24.22	-2.150452531
79.06	0	24.24	-2.162435391
79.08	0	24.26	-2.167572999
79.1	0	24.28	-2.191758292
79.12	0	24.3	-2.215022518
79.14	0	24.32	-2.251899927
79.16	0	24.34	-2.287190639
79.18	0	24.36	-2.319507509
79.2	0	24.38	-2.339472351
79.22	0	24.4	-2.355560608
79.24	0	24.42	-2.356520943
79.26	0	24.44	-2.364877362
79.28	0	24.46	-2.367211004
79.3	0	24.48	-2.385147487
79.32	0	24.5	-2.39948326
79.34	0	24.52	-2.430736395
79.36	0	24.54	-2.461471341
79.38	0	24.56	-2.492144364
79.4	0	24.58	-2.516486094
79.42	0	24.6	-2.543559508
79.44	0	24.62	-2.565056569
79.46	0	24.64	-2.57990438
79.48	0	24.66	-2.589631906
79.5	0	24.68	-2.605125593
79.52	0	24.7	-2.612130584
79.54	0	24.72	-2.626733709
79.56	0	24.74	-2.632335073
79.58	0	24.76	-2.65101688
79.6	0	24.78	-2.666587029
79.62	0	24.8	-2.68646537
79.64	0	24.82	-2.703054527
79.66	0	24.84	-2.713111164
79.68	0	24.86	-2.731393374
79.7	0	24.88	-2.741882859
79.72	0	24.9	-2.765708198
79.74	0	24.92	-2.77692158
79.76	0	24.94	-2.791118818
79.78	0	24.96	-2.802709065
79.8	0	24.98	-2.815676204
79.82	0	25	-2.816716358
79.84	0	25.02	-2.832630854
79.86	0	25.04	-2.84283092
79.88	0	25.06	-2.861432811
79.9	0	25.08	-2.86389037
79.92	0	25.1	-2.864008762
79.94	0	25.12	-2.864616258
79.96	0	25.14	-2.868753097
79.98	0	25.16	-2.876899223
80	0	25.18	-2.87384204
80.02	0	25.2	-2.883501546
80.04	0	25.22	-2.879807108
80.06	0	25.24	-2.897781339
80.08	0	25.26	-2.90444012
80.1	0	25.28	-2.906747137
80.12	0	25.3	-2.924619363
80.14	0	25.32	-2.929362712
80.16	0	25.34	-2.935588498
80.18	0	25.36	-2.94315113
80.2	0	25.38	-2.941182235
80.22	0	25.4	-2.947241153
80.24	0	25.42	-2.963806249
80.26	0	25.44	-2.955847895
80.28	0	25.46	-2.960833337
80.3	0	25.48	-2.955589407
80.32	0	25.5	-2.947700321
80.34	0	25.52	-2.938991409
80.36	0	25.54	-2.929388663
80.38	0	25.56	-2.907439538
80.4	0	25.58	-2.911298176
80.42	0	25.6	-2.914816952
80.44	0	25.62	-2.913844513
80.46	0	25.64	-2.921333654
80.48	0	25.66	-2.920081235
80.5	0	25.68	-2.916853694
80.52	0	25.7	-2.922751674
80.54	0	25.72	-2.923917312
80.56	0	25.74	-2.907887518
80.58	0	25.76	-2.914558709
80.6	0	25.78	-2.904136583
80.62	0	25.8	-2.89668156
80.64	0	25.82	-2.895591417
80.66	0	25.84	-2.885578474
80.68	0	25.86	-2.875516075
80.7	0	25.88	-2.870947391
80.72	0	25.9	-2.849372283
80.74	0	25.92	-2.843507986
80.76	0	25.94	-2.824788028
80.78	0	25.96	-2.823626858
80.8	0	25.98	-2.819507027
80.82	0	26	-2.818954871
80.84	0	26.02	-2.809383592
80.86	0	26.04	-2.802449913
80.88	0	26.06	-2.803321089
80.9	0	26.08	-2.788391029
80.92	0	26.1	-2.779828563
80.94	0	26.12	-2.768331226
80.96	0	26.14	-2.761587019
80.98	0	26.16	-2.746491426
81	0	26.18	-2.734518082
81.02	0	26.2	-2.729704941
81.04	0	26.22	-2.72634233
81.06	0	26.24	-2.716630467
81.48	0	26.26	-2.710872596
81.5	0	26.28	-2.697483633
81.52	0	26.3	-2.687289451
81.54	0	26.32	-2.668092315
81.56	0	26.34	-2.651635969
81.58	0	26.36	-2.636857697
81.6	0	26.38	-2.618280334
81.62	0	26.4	-2.617821859
81.64	0	26.42	-2.609480352
81.66	0	26.44	-2.596277826
81.68	0	26.46	-2.587123301
81.7	0	26.48	-2.580882459
81.72	0	26.5	-2.593004684
81.74	0	26.52	-2.584244398
81.76	0	26.54	-2.57500641
81.78	0	26.56	-2.564877935
81.8	0	26.58	-2.558667389
81.82	0	26.6	-2.54238237
81.84	0	26.62	-2.527700616
81.86	0	26.64	-2.504202226
81.88	0	26.66	-2.495578883
81.9	0	26.68	-2.477740774
81.92	0	26.7	-2.466887686
81.94	0	26.72	-2.448502872
81.96	0	26.74	-2.447878256
81.98	0	26.76	-2.460916852
82	0	26.78	-2.463647038
82.02	0	26.8	-2.469994195
82.04	0	26.82	-2.455634642
82.06	0	26.84	-2.443997068
82.08	0	26.86	-2.434903531
82.1	0	26.88	-2.412002923
82.12	0	26.9	-2.383462145
82.14	0	26.92	-2.35854297
82.16	0	26.94	-2.343513303
82.18	0	26.96	-2.342892894
82.2	0	26.98	-2.33043559
82.22	0	27	-2.346811378
82.24	0	27.02	-2.34527704
82.26	0	27.04	-2.359148992
82.28	0	27.06	-2.346891697
82.3	0	27.08	-2.348187203
82.32	0	27.1	-2.334809247
82.34	0	27.12	-2.322492275
82.36	0	27.14	-2.304515063
82.38	0	27.16	-2.291015463
82.4	0	27.18	-2.266751305
82.42	0	27.2	-2.248624845
82.44	0	27.22	-2.241387487
82.46	0	27.24	-2.251488629
82.48	0	27.26	-2.255702742
82.5	0	27.28	-2.254255681
82.52	0	27.3	-2.263075859
82.54	0	27.32	-2.25641231
82.56	0	27.34	-2.249391807
82.58	0	27.36	-2.227939046
82.6	0	27.38	-2.216645485
82.62	0	27.4	-2.186084932
82.64	0	27.42	-2.175342655
82.66	0	27.44	-2.166725032
82.68	0	27.46	-2.167727129
82.7	0	27.48	-2.163400353
83.48	0	27.5	-2.17788001
83.5	0	27.52	-2.187526624
83.52	0	27.54	-2.194779513
83.54	0	27.56	-2.196414024
83.56	0	27.58	-2.180357979
83.58	0	27.6	-2.16756952
83.6	0	27.62	-2.146692486
83.62	0	27.64	-2.124800013
83.64	0	27.66	-2.124594001
83.66	0	27.68	-2.130069858
83.68	0	27.7	-2.138347118
83.7	0	27.72	-2.14156372
83.72	0	27.74	-2.147278357
83.74	0	27.76	-2.1517402
83.76	0	27.78	-2.151184419
83.78	0	27.8	-2.143972522
83.8	0	27.82	-2.126577047
83.82	0	27.84	-2.11947508
83.84	0	27.86	-2.108798121
83.86	0	27.88	-2.097677965
83.88	0	27.9	-2.100931662
83.9	0	27.92	-2.110243365
83.92	0	27.94	-2.123800588
83.94	0	27.96	-2.141243832
83.96	0	27.98	-2.14571861
83.98	0	28	-2.144476829
84	0	28.02	-2.127351235
84.02	0	28.04	-2.128849508
84.04	0	28.06	-2.109501229
84.06	0	28.08	-2.095956492
84.08	0	28.1	-2.094160339
84.1	0	28.12	-2.101685946
84.12	0	28.14	-2.109827528
84.14	0	28.16	-2.123143489
84.16	0	28.18	-2.134049745
84.18	0	28.2	-2.137102056
84.2	0	28.22	-2.132197535
84.22	0	28.24	-2.12411631
84.24	0	28.26	-2.112084435
84.26	0	28.28	-2.095771542
84.28	0	28.3	-2.080737471
84.3	0	28.32	-2.082345804
84.32	0	28.34	-2.098700544
84.34	0	28.36	-2.093675437
84.36	0	28.38	-2.121014752
84.38	0	28.4	-2.133818344
84.4	0	28.42	-2.136074172
84.42	0	28.44	-2.138125315
84.44	0	28.46	-2.122207547
84.46	0	28.48	-2.110302951
84.48	0	28.5	-2.093056016
84.5	0	28.52	-2.081227696
84.52	0	28.54	-2.088966136
84.54	0	28.56	-2.095710221
84.56	0	28.58	-2.107374862
84.58	0	28.6	-2.118089225
84.6	0	28.62	-2.132834636
84.62	0	28.64	-2.132917816
84.64	0	28.66	-2.121792597
84.66	0	28.68	-2.113232794
84.68	0	28.7	-2.09286619
84.7	0	28.72	-2.067688059
84.72	0	28.74	-2.064425573
84.74	0	28.76	-2.050451148
84.76	0	28.78	-2.06276432
84.78	0	28.8	-2.069654558
84.8	0	28.82	-2.090808802
84.82	0	28.84	-2.100112333
84.84	0	28.86	-2.090311669
84.86	0	28.88	-2.07691505
84.88	0	28.9	-2.059045179
84.9	0	28.92	-2.046494984
84.92	0	28.94	-2.030766771
84.94	0	28.96	-2.022508568
84.96	0	28.98	-2.018673128
84.98	0	29	-2.033674604
85	0	29.02	-2.046965499
85.02	0	29.04	-2.067509642
85.04	0	29.06	-2.061379488
85.06	0	29.08	-2.052659827
85.08	0	29.1	-2.044431107
85.1	0	29.12	-2.019909995
85.12	0	29.14	-1.99655604
85.14	0	29.16	-1.982329833
85.16	0	29.18	-1.981701354
85.18	0	29.2	-1.98895668
85.2	0	29.22	-1.999014967
85.22	0	29.24	-2.0059237
85.24	0	29.26	-2.007370008
85.26	0	29.28	-1.997548818
85.28	0	29.3	-1.984403864
85.3	0	29.32	-1.972585638
85.32	0	29.34	-1.950503327
85.34	0	29.36	-1.934318824
85.36	0	29.38	-1.927870314
85.38	0	29.4	-1.930979633
85.4	0	29.42	-1.935095144
85.42	0	29.44	-1.951067412
85.44	0	29.46	-1.958563628
85.46	0	29.48	-1.947525332
85.48	0	29.5	-1.927659937
85.5	0	29.52	-1.914767731
85.52	0	29.54	-1.887993607
85.54	0	29.56	-1.870477122
85.56	0	29.58	-1.862233825
85.58	0	29.6	-1.867727133
85.6	0	29.62	-1.882807798
85.62	0	29.64	-1.875713561
85.64	0	29.66	-1.868308284
85.66	0	29.68	-1.862389801
85.68	0	29.7	-1.850560499
85.7	0	29.72	-1.837489697
85.72	0	29.74	-1.827164751
86.22	0	29.76	-1.809277125
86.24	0	29.78	-1.792632603
86.26	0	29.8	-1.805599247
86.28	0	29.82	-1.817357989
86.3	0	29.84	-1.816706235
86.32	0	29.86	-1.823095078
86.34	0	29.88	-1.799580864
86.36	0	29.9	-1.789831809
86.38	0	29.92	-1.771384863
86.4	0	29.94	-1.747448927
86.42	0	29.96	-1.743451063
86.44	0	29.98	-1.752078644
86.46	0	30	-1.752527085
86.48	0	30.02	-0.940324242
86.5	0	30.04	-0.946580207
86.52	0	30.06	-0.955950702
86.54	0	30.08	-0.939908962
86.56	0	30.1	-0.91678719
86.58	0	30.12	-0.90529476
86.6	0	30.14	-0.917980681
86.62	0	30.16	-0.933159893
86.64	0	30.18	-0.944179126
86.66	0	30.2	-0.954991843
86.68	0	30.22	-0.94497046
86.7	0	30.24	-0.927590083
86.72	0	30.26	-0.912223112
86.74	0	30.28	-0.910708657
86.76	0	30.3	-0.927001777
86.78	0	30.32	-0.949131587
86.8	0	30.34	-0.950909589
86.82	0	30.36	-0.95338237
86.84	0	30.38	-0.929485795
86.86	0	30.4	-0.916892857
86.88	0	30.42	-0.914342679
86.9	0	30.44	-0.93299534
86.92	0	30.46	-0.943991633
86.94	0	30.48	-0.956617708
86.96	0	30.5	-0.952530274
86.98	0	30.52	-0.940893608
87	0	30.54	-0.927636563
87.02	0	30.56	-0.933829198
87.04	0	30.58	-0.958373608
87.06	0	30.6	-0.976916106
87.08	0	30.62	-0.969733242
87.1	0	30.64	-0.950123163
87.12	0	30.66	-0.945772582
87.14	0	30.68	-0.927628579
87.16	0	30.7	-0.941220525
87.18	0	30.72	-0.959819513
87.2	0	30.74	-0.984922815
87.22	0	30.76	-0.96847983
87.24	0	30.78	-0.945285723
87.5	0	30.8	-0.924782129
87.52	0	30.82	-0.925612358
87.54	0	30.84	-0.936970143
87.56	0	30.86	-0.972354223
87.58	0	30.88	-0.982309712
87.6	0	30.9	-0.967065871
87.62	0	30.92	-0.947035482
87.64	0	30.94	-0.923423639
87.66	0	30.96	-0.921507335
87.68	0	30.98	-0.9477827
87.7	0	31	-0.979209061
87.72	0	31.02	-0.99933338
87.74	0	31.04	-0.99646426
87.76	0	31.06	-0.969870499
87.78	0	31.08	-0.943865546
87.8	0	31.1	-0.94551145
87.82	0	31.12	-0.971783934
87.84	0	31.14	-0.989671687
87.86	0	31.16	-1.008767995
87.88	0	31.18	-0.999220938
87.9	0	31.2	-0.990609238
87.92	0	31.22	-0.982445836
87.94	0	31.24	-0.96698169
87.96	0	31.26	-0.97766983
87.98	0	31.28	-0.989444167
88	0	31.3	-0.996971429
88.02	0	31.32	-1.011077606
88.04	0	31.34	-1.011550042
88.06	0	31.36	-0.99778882
88.08	0	31.38	-0.991494026
88.1	0	31.4	-0.994398209
88.12	0	31.42	-0.995410097
88.14	0	31.44	-0.995644926
88.16	0	31.46	-1.006855212
88.18	0	31.48	-1.011965383
88.2	0	31.5	-1.021618454
88.22	0	31.52	-1.005186514
88.24	0	31.54	-0.991556752
88.26	0	31.56	-0.991333703
88.28	0	31.58	-1.003460188
88.3	0	31.6	-1.014334631
88.32	0	31.62	-1.014032534
88.34	0	31.64	-1.021492484
88.36	0	31.66	-1.006555179
88.38	0	31.68	-1.003367468
88.4	0	31.7	-0.999000541
88.42	0	31.72	-1.019805482
88.44	0	31.74	-1.032216948
88.46	0	31.76	-1.038610688
88.48	0	31.78	-1.026657303
88.5	0	31.8	-1.001195226
88.52	0	31.82	-0.974073391
88.54	0	31.84	-0.983364237
88.56	0	31.86	-1.0192847
88.58	0	31.88	-1.043947078
88.6	0	31.9	-1.0437558
88.62	0	31.92	-1.035265261
88.64	0	31.94	-1.009736263
88.66	0	31.96	-0.987947326
88.68	0	31.98	-0.991036048
88.7	0	32	-1.018190335
88.72	0	32.02	-1.049135197
88.74	0	32.04	-1.04714048
88.76	0	32.06	-1.027530993
88.78	0	32.08	-0.997911725
88.8	0	32.1	-0.980483324
88.82	0	32.12	-0.999493369
88.84	0	32.14	-1.035905666
88.86	0	32.16	-1.057130467
88.88	0	32.18	-1.052232354
88.9	0	32.2	-1.013124169
88.92	0	32.22	-0.994843955
88.94	0	32.24	-0.984850233
88.96	0	32.26	-1.004643475
88.98	0	32.28	-1.0400583
89	0	32.3	-1.065580547
89.02	0	32.32	-1.046064325
89.04	0	32.34	-1.01303399
89.06	0	32.36	-0.991412872
89.08	0	32.38	-0.982284815
89.1	0	32.4	-1.012042537
89.12	0	32.42	-1.053834876
89.14	0	32.44	-1.059643238
89.16	0	32.46	-1.042848153
89.18	0	32.48	-1.012068782
89.2	0	32.5	-0.980567216
89.22	0	32.52	-0.987933197
89.24	0	32.54	-1.00875902
89.26	0	32.56	-1.025674457
89.28	0	32.58	-1.039895208
89.3	0	32.6	-1.021690893
89.32	0	32.62	-0.977961365
89.34	0	32.64	-0.97271134
89.36	0	32.66	-0.972602844
89.38	0	32.68	-0.985758187
89.4	0	32.7	-1.012147562
89.42	0	32.72	-1.006449089
89.44	0	32.74	-0.991915582
89.46	0	32.76	-0.966395802
89.48	0	32.78	-0.948367738
89.5	0	32.8	-0.941652727
89.52	0	32.82	-0.94997779
89.54	0	32.84	-0.970736906
89.56	0	32.86	-0.968702957
89.58	0	32.88	-0.972907626
89.6	0	32.9	-0.947104931
89.62	0	32.92	-0.925619015
89.64	0	32.94	-0.922371106
89.66	0	32.96	-0.914673764
89.68	0	32.98	-0.914847145
89.7	0	33	-0.921818686
89.72	0	33.02	-0.92604999
89.74	0	33.04	-0.921790354
89.76	0	33.06	-0.911478687
89.78	0	33.08	-0.912071978
89.8	0	33.1	-0.891284384
89.82	0	33.12	-0.883317814
89.84	0	33.14	-0.879185889
89.86	0	33.16	-0.881949136
89.88	0	33.18	-0.89780651
89.9	0	33.2	-0.898109877
89.92	0	33.22	-0.888574274
89.94	0	33.24	-0.874926437
89.96	0	33.26	-0.856593326
89.98	0	33.28	-0.825485436
90	0	33.3	-0.833448866
90.02	0	33.32	-0.847277136
90.04	0	33.34	-0.868277659
90.06	0	33.36	-0.880924124
90.08	0	33.38	-0.861864054
90.1	0	33.4	-0.831892875
90.12	0	33.42	-0.812819473
90.14	0	33.44	-0.808900345
90.16	0	33.46	-0.819261098
90.18	0	33.48	-0.828849579
90.2	0	33.5	-0.834021271
90.22	0	33.52	-0.814173207
90.24	0	33.54	-0.806598082
90.26	0	33.56	-0.78745162
90.28	0	33.58	-0.799153471
90.3	0	33.6	-0.817311235
90.32	0	33.62	-0.824182182
90.34	0	33.64	-0.828923022
90.36	0	33.66	-0.781408012
90.38	0	33.68	-0.741257876
90.4	0	33.7	-0.743139083
90.42	0	33.72	-0.766166057
90.44	0	33.74	-0.79763973
90.46	0	33.76	-0.831161213
90.48	0	33.78	-0.825917008
90.5	0	33.8	-0.778880112
90.52	0	33.82	-0.718856247
90.54	0	33.84	-0.702526172
90.56	0	33.86	-0.708809878
90.58	0	33.88	-0.763182861
90.6	0	33.9	-0.8003349
90.62	0	33.92	-0.824200945
90.64	0	33.94	-0.799841618
91.08	0	33.96	-0.734732651
91.1	0	33.98	-0.713343783
91.12	0	34	-0.706351888
91.14	0	34.02	-0.724294479
91.16	0	34.04	-0.756190145
91.18	0	34.06	-0.78349329
91.2	0	34.08	-0.76825367
91.22	0	34.1	-0.75014767
91.24	0	34.12	-0.738383508
91.26	0	34.14	-0.729932385
91.28	0	34.16	-0.733392023
91.3	0	34.18	-0.738544255
91.32	0	34.2	-0.736809948
91.34	0	34.22	-0.722226179
91.36	0	34.24	-0.711102098
91.38	0	34.26	-0.714616721
91.4	0	34.28	-0.7288795
91.42	0	34.3	-0.739050752
91.44	0	34.32	-0.738527834
91.46	0	34.34	-0.725565981
91.48	0	34.36	-0.707019001
91.5	0	34.38	-0.693768605
91.52	0	34.4	-0.696299032
91.54	0	34.42	-0.699863122
91.56	0	34.44	-0.710696742
91.58	0	34.46	-0.727093717
91.6	0	34.48	-0.71657775
91.62	0	34.5	-0.721264794
91.64	0	34.52	-0.705393022
91.66	0	34.54	-0.698606157
91.68	0	34.56	-0.695895799
91.7	0	34.58	-0.686380626
91.72	0	34.6	-0.68440398
91.74	0	34.62	-0.674203317
91.76	0	34.64	-0.687356878
91.78	0	34.66	-0.694608077
91.8	0	34.68	-0.707548731
91.82	0	34.7	-0.712314828
91.84	0	34.72	-0.688617107
91.86	0	34.74	-0.678226407
91.88	0	34.76	-0.660217302
91.9	0	34.78	-0.657739396
91.92	0	34.8	-0.665857119
91.94	0	34.82	-0.669723088
91.96	0	34.84	-0.678247679
91.98	0	34.86	-0.688024737
92	0	34.88	-0.680898239
92.02	0	34.9	-0.688053245
92.04	0	34.92	-0.675102033
92.06	0	34.94	-0.672414055
92.08	0	34.96	-0.661287082
92.1	0	34.98	-0.640738949
92.12	0	35	-0.624246682
92.14	0	35.02	-0.624112821
92.16	0	35.04	-0.643251571
92.88	0	35.06	-0.680891515
92.9	0	35.08	-0.705502054
92.92	0	35.1	-0.709423904
92.94	0	35.12	-0.675952809
92.96	0	35.14	-0.636494337
92.98	0	35.16	-0.585031982
93	0	35.18	-0.576099785
93.02	0	35.2	-0.606461484
93.04	0	35.22	-0.634593809
93.06	0	35.24	-0.680462621
93.08	0	35.26	-0.682543118
93.1	0	35.28	-0.661610648
93.12	0	35.3	-0.631471793
93.14	0	35.32	-0.601633883
93.16	0	35.34	-0.578553552
93.18	0	35.36	-0.590078574
93.2	0	35.38	-0.580171582
93.22	0	35.4	-0.586816031
93.24	0	35.42	-0.597758963
93.26	0	35.44	-0.606659042
93.28	0	35.46	-0.617409393
93.3	0	35.48	-0.634079394
93.32	0	35.5	-0.632829953
93.34	0	35.52	-0.607583787
93.36	0	35.54	-0.573255807
93.38	0	35.56	-0.540726035
93.4	0	35.58	-0.526402474
93.42	0	35.6	-0.545813048
93.44	0	35.62	-0.590015644
93.46	0	35.64	-0.632957215
93.48	0	35.66	-0.647401784
93.5	0	35.68	-0.626784298
93.52	0	35.7	-0.591161371
93.54	0	35.72	-0.55930647
93.56	0	35.74	-0.52720642
93.58	0	35.76	-0.54354171
93.6	0	35.78	-0.548666313
93.62	0	35.8	-0.582099337
93.64	0	35.82	-0.588930491
93.66	0	35.84	-0.590923398
93.68	0	35.86	-0.575709369
93.7	0	35.88	-0.567316524
93.72	0	35.9	-0.579579854
93.74	0	35.92	-0.573293487
93.76	0	35.94	-0.558248626
93.78	0	35.96	-0.53936062
93.8	0	35.98	-0.524550948
93.82	0	36	-0.523625216
93.84	0	36.02	-0.537606196
93.86	0	36.04	-0.566991218
93.88	0	36.06	-0.58141055
93.9	0	36.08	-0.58297153
93.92	0	36.1	-0.565430413
93.94	0	36.12	-0.538958002
93.96	0	36.14	-0.513118075
93.98	0	36.16	-0.502246342
94	0	36.18	-0.518857447
95.3	0	36.2	-0.532946986
95.32	0	36.22	-0.549728524
95.34	0	36.24	-0.552729655
95.36	0	36.26	-0.550294905
95.38	0	36.28	-0.531679518
95.4	0	36.3	-0.522466876
95.42	0	36.32	-0.510271376
95.44	0	36.34	-0.514623236
95.46	0	36.36	-0.515199316
95.48	0	36.38	-0.530820563
95.5	0	36.4	-0.534457736
95.52	0	36.42	-0.534560732
95.54	0	36.44	-0.517759017
95.56	0	36.46	-0.5089623
95.58	0	36.48	-0.502544392
95.6	0	36.5	-0.509445872
95.62	0	36.52	-0.506934831
95.64	0	36.54	-0.517023876
95.66	0	36.56	-0.524618624
95.68	0	36.58	-0.524485098
95.7	0	36.6	-0.52738073
95.72	0	36.62	-0.519680815
95.74	0	36.64	-0.51445565
95.76	0	36.66	-0.499689469
95.78	0	36.68	-0.489861756
95.8	0	36.7	-0.478169294
95.82	0	36.72	-0.479374843
95.84	0	36.74	-0.499445239
95.86	0	36.76	-0.521749158
95.88	0	36.78	-0.528973155
95.9	0	36.8	-0.522726297
95.92	0	36.82	-0.502774116
95.94	0	36.84	-0.478686111
95.96	0	36.86	-0.461521018
95.98	0	36.88	-0.449639475
96	0	36.9	-0.459792507
96.02	0	36.92	-0.460582555
96.04	0	36.94	-0.473517778
96.06	0	36.96	-0.481294816
96.08	0	36.98	-0.48219475
96.1	0	37	-0.471983383
96.12	0	37.02	-0.459944925
96.14	0	37.04	-0.447641571
96.16	0	37.06	-0.443655263
96.18	0	37.08	-0.433995553
96.2	0	37.1	-0.429864498
96.22	0	37.12	-0.425435819
96.24	0	37.14	-0.421097354
96.26	0	37.16	-0.425526555
96.28	0	37.18	-0.41677096
96.3	0	37.2	-0.422810796
96.32	0	37.22	-0.418163241
96.34	0	37.24	-0.426570693
96.36	0	37.26	-0.422754223
96.38	0	37.28	-0.418474222
96.4	0	37.3	-0.412827597
96.42	0	37.32	-0.390379416
96.44	0	37.34	-0.380979206
96.46	0	37.36	-0.37676582
96.48	0	37.38	-0.365290055
96.5	0	37.4	-0.369315675
96.52	0	37.42	-0.384785911
96.54	0	37.44	-0.384229254
96.56	0	37.46	-0.389542202
96.58	0	37.48	-0.3892432
96.6	0	37.5	-0.375729067
96.62	0	37.52	-0.366132737
96.64	0	37.54	-0.348780272
96.66	0	37.56	-0.343299062
96.68	0	37.58	-0.338143235
96.7	0	37.6	-0.338998983
96.72	0	37.62	-0.332314325
96.74	0	37.64	-0.351099551
96.76	0	37.66	-0.349213608
96.78	0	37.68	-0.345473581
96.8	0	37.7	-0.349604684
96.82	0	37.72	-0.344122606
96.84	0	37.74	-0.328993885
96.86	0	37.76	-0.333963013
96.88	0	37.78	-0.333590935
96.9	0	37.8	-0.32664212
96.92	0	37.82	-0.341385467
96.94	0	37.84	-0.31998148
96.96	0	37.86	-0.317252352
96.98	0	37.88	-0.318225775
97	0	37.9	-0.317972365
97.02	0	37.92	-0.319442267
97.04	0	37.94	-0.317244589
97.06	0	37.96	-0.322083587
97.08	0	37.98	-0.336009486
97.1	0	38	-0.337569611
97.12	0	38.02	-0.331664104
97.14	0	38.04	-0.314660039
97.16	0	38.06	-0.304946244
97.18	0	38.08	-0.292078745
97.2	0	38.1	-0.29048039
97.22	0	38.12	-0.307356981
97.24	0	38.14	-0.295771049
97.26	0	38.16	-0.316162516
97.28	0	38.18	-0.330999656
97.3	0	38.2	-0.325632866
97.32	0	38.22	-0.315081192
97.34	0	38.24	-0.288478724
97.36	0	38.26	-0.288106789
97.38	0	38.28	-0.285020857
97.4	0	38.3	-0.2850626
97.42	0	38.32	-0.299465278
97.44	0	38.34	-0.303942701
97.46	0	38.36	-0.310903899
97.48	0	38.38	-0.308367847
97.5	0	38.4	-0.314453513
97.52	0	38.42	-0.298464283
97.54	0	38.44	-0.287420687
97.56	0	38.46	-0.294334072
97.58	0	38.48	-0.300672749
97.6	0	38.5	-0.305992779
97.62	0	38.52	-0.312418807
97.64	0	38.54	-0.321663898
97.66	0	38.56	-0.334092098
97.68	0	38.58	-0.329982728
97.7	0	38.6	-0.315281923
97.72	0	38.62	-0.31128656
97.74	0	38.64	-0.292748644
97.76	0	38.66	-0.282393232
97.78	0	38.68	-0.29506063
97.8	0	38.7	-0.3114223
97.82	0	38.72	-0.314769135
97.84	0	38.74	-0.332782383
97.86	0	38.76	-0.342852265
97.88	0	38.78	-0.342038028
97.9	0	38.8	-0.33025856
97.92	0	38.82	-0.312699306
97.94	0	38.84	-0.291649189
97.96	0	38.86	-0.279070037
98.04	0	38.88	-0.281911451
98.06	0	38.9	-0.28047088
98.08	0	38.92	-0.299869378
98.1	0	38.94	-0.301958527
98.12	0	38.96	-0.320466636
98.14	0	38.98	-0.330184563
98.16	0	39	-0.323990423
98.18	0	39.02	-0.305211688
98.2	0	39.04	-0.296591137
98.22	0	39.06	-0.270729894
98.24	0	39.08	-0.255281771
98.26	0	39.1	-0.251113679
98.28	0	39.12	-0.263629112
98.3	0	39.14	-0.280037884
98.32	0	39.16	-0.298225394
98.34	0	39.18	-0.313766277
98.36	0	39.2	-0.304584595
98.38	0	39.22	-0.311035181
98.4	0	39.24	-0.296560667
98.42	0	39.26	-0.286866799
98.44	0	39.28	-0.280304882
98.46	0	39.3	-0.278926109
98.48	0	39.32	-0.282823106
98.5	0	39.34	-0.285534468
98.52	0	39.36	-0.282809094
98.54	0	39.38	-0.293416741
98.56	0	39.4	-0.299287142
98.58	0	39.42	-0.298027996
nan	nan	39.44	-0.302912916
nan	nan	39.46	-0.302228139
nan	nan	39.48	-0.30510213
nan	nan	39.5	-0.310148956
nan	nan	39.52	-0.30644111
nan	nan	39.54	-0.293061554
nan	nan	39.56	-0.273898853
nan	nan	39.58	-0.270349103
nan	nan	39.6	-0.267619956
nan	nan	39.62	-0.278696132
nan	nan	39.64	-0.292051004
nan	nan	39.66	-0.318313816
nan	nan	39.68	-0.337418816
nan	nan	39.7	-0.339377978
nan	nan	39.72	-0.323635806
nan	nan	39.74	-0.308687459
nan	nan	39.76	-0.286968463
nan	nan	39.78	-0.27505367
nan	nan	39.8	-0.276147729
nan	nan	39.82	-0.28849986
nan	nan	39.84	-0.320688775
nan	nan	39.86	-0.354609343
nan	nan	39.88	-0.379172626
nan	nan	39.9	-0.371037337
nan	nan	39.92	-0.341933366
nan	nan	39.94	-0.313094976
nan	nan	39.96	-0.293550658
nan	nan	39.98	-0.27898593
nan	nan	40	-0.286420604
nan	nan	40.02	-0.305316006
nan	nan	40.04	-0.337744336
nan	nan	40.06	-0.353783027
nan	nan	40.08	-0.373204603
nan	nan	40.1	-0.36329276
nan	nan	40.12	-0.335713119
nan	nan	40.14	-0.308040017
nan	nan	40.16	-0.286261638
nan	nan	40.18	-0.278007378
nan	nan	40.2	-0.281007433
nan	nan	40.22	-0.292953739
nan	nan	40.24	-0.320716215
nan	nan	40.26	-0.342195082
nan	nan	40.28	-0.358308057
nan	nan	40.3	-0.353591736
nan	nan	40.32	-0.334610829
nan	nan	40.34	-0.310432439
nan	nan	40.36	-0.290846232
nan	nan	40.38	-0.281767999
nan	nan	40.4	-0.261629799
nan	nan	40.42	-0.260948435
nan	nan	40.44	-0.268421782
nan	nan	40.46	-0.27964001
nan	nan	40.48	-0.296320103
nan	nan	40.5	-0.304574284
nan	nan	40.52	-0.30386219
nan	nan	40.54	-0.309708802
nan	nan	40.56	-0.290644915
nan	nan	40.58	-0.27134474
nan	nan	40.6	-0.245044784
nan	nan	40.62	-0.234497695
nan	nan	40.64	-0.225089595
nan	nan	40.66	-0.23489568
nan	nan	40.68	-0.251590111
nan	nan	40.7	-0.265887144
nan	nan	40.72	-0.274063346
nan	nan	40.74	-0.284679704
nan	nan	40.76	-0.278956062
nan	nan	40.78	-0.25090453
nan	nan	40.8	-0.22037075
nan	nan	40.82	-0.203658821
nan	nan	40.84	-0.200210701
nan	nan	40.86	-0.20511051
nan	nan	40.88	-0.222817774
nan	nan	40.9	-0.238406925
nan	nan	40.92	-0.244679893
nan	nan	40.94	-0.250375493
nan	nan	40.96	-0.240549241
nan	nan	40.98	-0.227771323
nan	nan	41	-0.210845957
nan	nan	41.02	-0.202588919
nan	nan	41.04	-0.202291946
nan	nan	41.06	-0.201217833
nan	nan	41.08	-0.216534501
nan	nan	41.1	-0.227124611
nan	nan	41.12	-0.239334429
nan	nan	41.14	-0.229788796
nan	nan	41.16	-0.216995341
nan	nan	41.18	-0.201526278
nan	nan	41.2	-0.194451268
nan	nan	41.22	-0.187045358
nan	nan	41.24	-0.182288415
nan	nan	41.26	-0.183051102
nan	nan	41.28	-0.178837834
nan	nan	41.3	-0.176668641
nan	nan	41.32	-0.17099387
nan	nan	41.34	-0.16131016
nan	nan	41.36	-0.156214927
nan	nan	41.38	-0.160065603
nan	nan	41.4	-0.163614682
nan	nan	41.42	-0.183672631
nan	nan	41.44	-0.17994075
nan	nan	41.46	-0.177996269
nan	nan	41.48	-0.161513912
nan	nan	41.5	-0.146276227
nan	nan	41.52	-0.11806535
nan	nan	41.54	-0.113721948
nan	nan	41.56	-0.111453373
nan	nan	41.58	-0.110926083
nan	nan	41.6	-0.137695024
nan	nan	41.62	-0.15692374
nan	nan	41.64	-0.164885957
nan	nan	41.66	-0.166009757
nan	nan	41.68	-0.153107971
nan	nan	41.7	-0.125338786
nan	nan	41.72	-0.109175177
nan	nan	41.74	-0.085473381
nan	nan	41.76	-0.074123881
nan	nan	41.78	-0.079874439
nan	nan	41.8	-0.100643531
nan	nan	41.82	-0.120591226
nan	nan	41.84	-0.140834399
nan	nan	41.86	-0.142978279
nan	nan	41.88	-0.140898593
nan	nan	41.9	-0.129023079
nan	nan	41.92	-0.110320491
nan	nan	41.94	-0.088226712
nan	nan	41.96	-0.068433674
nan	nan	41.98	-0.07232035
nan	nan	42	-0.072417089
nan	nan	42.02	-0.094354279
nan	nan	42.04	-0.090904079
nan	nan	42.06	-0.100452464
nan	nan	42.08	-0.11924496
nan	nan	42.1	-0.10630356
nan	nan	42.12	-0.099877218
nan	nan	42.14	-0.10119943
nan	nan	42.16	-0.094842909
nan	nan	42.18	-0.084318015
nan	nan	42.2	-0.076156795
nan	nan	42.22	-0.067444469
nan	nan	42.24	-0.07810351
nan	nan	42.26	-0.075251601
nan	nan	42.28	-0.088310013
nan	nan	42.3	-0.08763704
nan	nan	42.32	-0.106339667
nan	nan	42.34	-0.099388188
nan	nan	42.36	-0.105393093
nan	nan	42.38	-0.100387424
nan	nan	42.4	-0.071126227
nan	nan	42.42	-0.063586624
nan	nan	42.44	-0.048781357
nan	nan	42.46	-0.029101557
nan	nan	42.48	-0.03634039
nan	nan	42.5	-0.042057111
nan	nan	42.52	-0.046077811
nan	nan	42.54	-0.067526522
nan	nan	42.56	-0.06407631
nan	nan	42.58	-0.0803008
nan	nan	42.6	-0.068667593
nan	nan	42.62	-0.054898358
nan	nan	42.64	-0.024190015
nan	nan	42.66	-0.013653644
nan	nan	42.68	-0.011935166
nan	nan	42.7	-0.016972985
nan	nan	42.72	-0.027021715
nan	nan	42.74	-0.038994858
nan	nan	42.76	-0.054245727
nan	nan	42.78	-0.070552279
nan	nan	42.8	-0.054763152
nan	nan	42.82	-0.04424514
nan	nan	42.84	-0.038801904
nan	nan	42.86	-0.020146195
nan	nan	42.88	-0.015246926
nan	nan	42.9	-0.012165266
nan	nan	42.92	-0.020392275
nan	nan	42.94	-0.023314887
nan	nan	42.96	-0.039417864
nan	nan	42.98	-0.042370954
nan	nan	43	-0.034663628
nan	nan	43.02	-0.024674268
nan	nan	43.04	-0.014001103
nan	nan	43.06	-0.007085302
nan	nan	43.08	-0.008925135
nan	nan	43.1	0.004780284
nan	nan	43.12	-0.004011508
nan	nan	43.14	-0.005393392
nan	nan	43.16	-0.01600713
nan	nan	43.18	-0.018309205
nan	nan	43.2	-0.012555685
nan	nan	43.22	-0.001873828
nan	nan	43.24	0.01017575
nan	nan	43.26	0.022647951
nan	nan	43.28	0.029433387
nan	nan	43.3	0.027044871
nan	nan	43.32	0.031502858
nan	nan	43.34	0.031763209
nan	nan	43.36	0.029597687
nan	nan	43.38	0.027737213
nan	nan	43.4	0.037758993
nan	nan	43.42	0.039854946
nan	nan	43.44	0.045797474
nan	nan	43.46	0.053950732
nan	nan	43.48	0.075677694
nan	nan	43.5	0.072260189
nan	nan	43.52	0.078908185
nan	nan	43.54	0.073008305
nan	nan	43.56	0.065342487
nan	nan	43.58	0.062613231
nan	nan	43.6	0.066755978
nan	nan	43.62	0.069344691
nan	nan	43.64	0.081577478
nan	nan	43.66	0.083524154
nan	nan	43.68	0.091423825
nan	nan	43.7	0.101489412
nan	nan	43.72	0.111495573
nan	nan	43.74	0.113113302
nan	nan	43.76	0.113819898
nan	nan	43.78	0.110308078
nan	nan	43.8	0.094303732
nan	nan	43.82	0.097996074
nan	nan	43.84	0.092981255
nan	nan	43.86	0.097402222
nan	nan	43.88	0.115432837
nan	nan	43.9	0.110293954
nan	nan	43.92	0.122132319
nan	nan	43.94	0.128597132
nan	nan	43.96	0.120612041
nan	nan	43.98	0.133945592
nan	nan	44	0.120619996
nan	nan	44.02	0.12260769
nan	nan	44.04	0.109885063
nan	nan	44.06	0.102142828
nan	nan	44.08	0.107606877
nan	nan	44.1	0.113064098
nan	nan	44.12	0.120808648
nan	nan	44.14	0.132270806
nan	nan	44.16	0.135076243
nan	nan	44.18	0.136922301
nan	nan	44.2	0.132154856
nan	nan	44.22	0.143176839
nan	nan	44.24	0.130715879
nan	nan	44.26	0.131143685
nan	nan	44.28	0.126509424
nan	nan	44.3	0.12146412
nan	nan	44.32	0.13815758
nan	nan	44.34	0.131532373
nan	nan	44.36	0.14038862
nan	nan	44.38	0.145798186
nan	nan	44.4	0.15323938
nan	nan	44.42	0.150318235
nan	nan	44.44	0.152195917
nan	nan	44.46	0.138116421
nan	nan	44.48	0.14155609
nan	nan	44.5	0.142904448
nan	nan	44.52	0.136964682
nan	nan	44.54	0.135809917
nan	nan	44.56	0.142039259
nan	nan	44.58	0.142707117
nan	nan	44.6	0.153726338
nan	nan	44.62	0.160850964
nan	nan	44.64	0.161709747
nan	nan	44.66	0.166869827
nan	nan	44.68	0.171602037
nan	nan	44.7	0.169800225
nan	nan	44.72	0.163148051
nan	nan	44.74	0.159682769
nan	nan	44.76	0.163466871
nan	nan	44.78	0.170125357
nan	nan	44.8	0.165864148
nan	nan	44.82	0.171184663
nan	nan	44.84	0.170968646
nan	nan	44.86	0.176571899
nan	nan	44.88	0.171066916
nan	nan	44.9	0.162719512
nan	nan	44.92	0.157713116
nan	nan	44.94	0.153293359
nan	nan	44.96	0.155714011
nan	nan	44.98	0.16042409
nan	nan	45	0.157368499
nan	nan	45.02	0.167626494
nan	nan	45.04	0.176248173
nan	nan	45.06	0.189400665
nan	nan	45.08	0.182080705
nan	nan	45.1	0.175656649
nan	nan	45.12	0.167483862
nan	nan	45.14	0.158564404
nan	nan	45.16	0.157346964
nan	nan	45.18	0.148773493
nan	nan	45.2	0.157587443
nan	nan	45.22	0.180932602
nan	nan	45.24	0.190179712
nan	nan	45.26	0.204997557
nan	nan	45.28	0.200215313
nan	nan	45.3	0.205787941
nan	nan	45.32	0.207914735
nan	nan	45.34	0.182944831
nan	nan	45.36	0.169414773
nan	nan	45.38	0.145101335
nan	nan	45.4	0.14982163
nan	nan	45.42	0.151157608
nan	nan	45.44	0.162473421
nan	nan	45.46	0.176423856
nan	nan	45.48	0.20387926
nan	nan	45.5	0.210567527
nan	nan	45.52	0.216595557
nan	nan	45.54	0.201246466
nan	nan	45.56	0.187075206
nan	nan	45.58	0.166384926
nan	nan	45.6	0.155366267
nan	nan	45.62	0.137956937
nan	nan	45.64	0.130254004
nan	nan	45.66	0.145558043
nan	nan	45.68	0.152186638
nan	nan	45.7	0.176697933
nan	nan	45.72	0.177747055
nan	nan	45.74	0.182222385
nan	nan	45.76	0.173213213
nan	nan	45.78	0.178928521
nan	nan	45.8	0.149416973
nan	nan	45.82	0.146407613
nan	nan	45.84	0.128953274
nan	nan	45.86	0.129840667
nan	nan	45.88	0.129199474
nan	nan	45.9	0.124530294
nan	nan	45.92	0.128859117
nan	nan	45.94	0.132794293
nan	nan	45.96	0.138948867
nan	nan	45.98	0.124774518
nan	nan	46	0.115232387
nan	nan	46.02	0.10738001
nan	nan	46.04	0.110596565
nan	nan	46.06	0.108698005
nan	nan	46.08	0.111414443
nan	nan	46.1	0.102528328
nan	nan	46.12	0.1055564
nan	nan	46.14	0.09950816
nan	nan	46.16	0.095024919
nan	nan	46.18	0.079811948
nan	nan	46.2	0.066812497
nan	nan	46.22	0.068357722
nan	nan	46.24	0.061390535
nan	nan	46.26	0.05583401
nan	nan	46.28	0.051060821
nan	nan	46.3	0.06535245
nan	nan	46.32	0.080242351
nan	nan	46.34	0.087936109
nan	nan	46.36	0.088188655
nan	nan	46.38	0.085973086
nan	nan	46.4	0.079732823
nan	nan	46.42	0.060613651
nan	nan	46.44	0.060818562
nan	nan	46.46	0.046219365
nan	nan	46.48	0.034479541
nan	nan	46.5	0.037623272
nan	nan	46.52	0.048676349
nan	nan	46.54	0.054353761
nan	nan	46.56	0.069581827
nan	nan	46.58	0.071463033
nan	nan	46.6	0.075015505
nan	nan	46.62	0.070538749
nan	nan	46.64	0.063935368
nan	nan	46.66	0.046743315
nan	nan	46.68	0.023558845
nan	nan	46.7	0.008436251
nan	nan	46.72	0.007890142
nan	nan	46.74	0.013357158
nan	nan	46.76	0.021352145
nan	nan	46.78	0.031645361
nan	nan	46.8	0.052785335
nan	nan	46.82	0.060689279
nan	nan	46.84	0.05774627
nan	nan	46.86	0.057126592
nan	nan	46.88	0.034146161
nan	nan	46.9	0.016669035
nan	nan	46.92	-0.000154086
nan	nan	46.94	-0.007355827
nan	nan	46.96	-0.016571434
nan	nan	46.98	-0.017857694
nan	nan	47	0.005050282
nan	nan	47.02	0.016995586
nan	nan	47.04	0.022599021
nan	nan	47.06	0.036195281
nan	nan	47.08	0.01961236
nan	nan	47.1	0.01561092
nan	nan	47.12	0.006845222
nan	nan	47.14	-0.012848808
nan	nan	47.16	-0.032407362
nan	nan	47.18	-0.036605053
nan	nan	47.2	-0.021192653
nan	nan	47.22	-0.012093726
nan	nan	47.24	-0.007006773
nan	nan	47.26	-0.001149931
nan	nan	47.28	0.007356113
nan	nan	47.3	0.012926274
nan	nan	47.32	-0.007274945
nan	nan	47.34	-0.002582447
nan	nan	47.36	-0.007036111
nan	nan	47.38	-0.019520572
nan	nan	47.4	-0.02149012
nan	nan	47.42	-0.024995636
nan	nan	47.44	-0.018892632
nan	nan	47.46	-0.028006925
nan	nan	47.48	-0.0125365
nan	nan	47.5	-0.013182548
nan	nan	47.52	-0.033877862
nan	nan	47.54	-0.032776575
nan	nan	47.56	-0.023334261
nan	nan	47.58	-0.013580173
nan	nan	47.6	-0.006975904
nan	nan	47.62	-0.009620677
nan	nan	47.64	0.001398037
nan	nan	47.66	-0.017023119
nan	nan	47.68	-0.02128893
nan	nan	47.7	-0.029321719
nan	nan	47.72	-0.040780773
nan	nan	47.74	-0.037999462
nan	nan	47.76	-0.035663654
nan	nan	47.78	-0.016739638
nan	nan	47.8	-0.005339705
nan	nan	47.82	0.005107389
nan	nan	47.84	0.022777953
nan	nan	47.86	0.019259495
nan	nan	47.88	0.003226837
nan	nan	47.9	-0.002364811
nan	nan	47.92	-0.023162659
nan	nan	47.94	-0.021985091
nan	nan	47.96	-0.032195425
nan	nan	47.98	-0.021375306
nan	nan	48	-0.028348405
nan	nan	48.02	-0.014927506
nan	nan	48.04	-0.002849331
nan	nan	48.06	0.002006424
nan	nan	48.08	-0.016267797
nan	nan	48.1	-0.010835803
nan	nan	48.12	-0.016670493
nan	nan	48.14	-0.014054493
nan	nan	48.16	-0.004914452
nan	nan	48.18	-0.016034248
nan	nan	48.2	-0.016007785
nan	nan	48.22	-0.03001746
nan	nan	48.24	-0.020003763
nan	nan	48.26	-0.025542953
nan	nan	48.28	-0.015712228
nan	nan	48.3	-0.020070436
nan	nan	48.32	-0.004048336
nan	nan	48.34	-0.007008531
nan	nan	48.36	0.010567663
nan	nan	48.38	-0.000998661
nan	nan	48.4	0.006715629
nan	nan	48.42	-0.007180486
nan	nan	48.44	-0.019275728
nan	nan	48.46	-0.02417249
nan	nan	48.48	-0.036642685
nan	nan	48.5	-0.022662601
nan	nan	48.52	-0.004380934
nan	nan	48.54	0.013287374
nan	nan	48.56	0.012838123
nan	nan	48.58	0.026736742
nan	nan	48.6	0.008766339
nan	nan	48.62	0.005289688
nan	nan	48.64	-0.006657305
nan	nan	48.66	-0.004339855
nan	nan	48.68	-0.006745383
nan	nan	48.7	0.011683968
nan	nan	48.72	0.036130948
nan	nan	48.74	0.056860377
nan	nan	48.76	0.082401123
nan	nan	48.78	0.082451416
nan	nan	48.8	0.082392094
nan	nan	48.82	0.069838546
nan	nan	48.84	0.056225874
nan	nan	48.86	0.04369415
nan	nan	48.88	0.044310635
nan	nan	48.9	0.039709637
nan	nan	48.92	0.060694341
nan	nan	48.94	0.081875767
nan	nan	48.96	0.102803691
nan	nan	48.98	0.118385471
nan	nan	49	0.128672242
nan	nan	49.02	0.134517494
nan	nan	49.04	0.124251048
nan	nan	49.06	0.111546175
nan	nan	49.08	0.093326529
nan	nan	49.1	0.079062289
nan	nan	49.12	0.077324976
nan	nan	49.14	0.077022643
nan	nan	49.16	0.083081038
nan	nan	49.18	0.102745679
nan	nan	49.2	0.132556003
nan	nan	49.22	0.156788988
nan	nan	49.24	0.171234835
nan	nan	49.26	0.172306211
nan	nan	49.28	0.1694043
nan	nan	49.3	0.154667832
nan	nan	49.32	0.131183477
nan	nan	49.34	0.111404868
nan	nan	49.36	0.090519171
nan	nan	49.38	0.098288029
nan	nan	49.4	0.126063498
nan	nan	49.42	0.157919522
nan	nan	49.44	0.186287571
nan	nan	49.46	0.214993996
nan	nan	49.48	0.227963489
nan	nan	49.5	0.220999334
nan	nan	49.52	0.20535114
nan	nan	49.54	0.177608653
nan	nan	49.56	0.158404821
nan	nan	49.58	0.145044416
nan	nan	49.6	0.153739283
nan	nan	49.62	0.160254937
nan	nan	49.64	0.195149371
nan	nan	49.66	0.207620307
nan	nan	49.68	0.238581535
nan	nan	49.7	0.25142289
nan	nan	49.72	0.245178664
nan	nan	49.74	0.243922307
nan	nan	49.76	0.229841113
nan	nan	49.78	0.22202739
nan	nan	49.8	0.227166512
nan	nan	49.82	0.234858818
nan	nan	49.84	0.239754221
nan	nan	49.86	0.251373267
nan	nan	49.88	0.264097474
nan	nan	49.9	0.267430342
nan	nan	49.92	0.26936734
nan	nan	49.94	0.284743388
nan	nan	49.96	0.28151249
nan	nan	49.98	0.289344049
nan	nan	50	0.302313994
nan	nan	50.02	0.314798521
nan	nan	50.04	0.316512143
nan	nan	50.06	0.329573226
nan	nan	50.08	0.328474147
nan	nan	50.1	0.329543864
nan	nan	50.12	0.313864041
nan	nan	50.14	0.317486866
nan	nan	50.16	0.321315383
nan	nan	50.18	0.334104914
nan	nan	50.2	0.342993397
nan	nan	50.22	0.356215575
nan	nan	50.24	0.355263562
nan	nan	50.26	0.35571087
nan	nan	50.28	0.360064675
nan	nan	50.3	0.370123906
nan	nan	50.32	0.354203163
nan	nan	50.34	0.348786503
nan	nan	50.36	0.353379756
nan	nan	50.38	0.347757182
nan	nan	50.4	0.348923747
nan	nan	50.42	0.358756212
nan	nan	50.44	0.36884378
nan	nan	50.46	0.362771218
nan	nan	50.48	0.372209047
nan	nan	50.5	0.367817556
nan	nan	50.52	0.369342476
nan	nan	50.54	0.36749025
nan	nan	50.56	0.382248787
nan	nan	50.58	0.388997457
nan	nan	50.6	0.374845649
nan	nan	50.62	0.373396299
nan	nan	50.64	0.39468311
nan	nan	50.66	0.372676342
nan	nan	50.68	0.366028241
nan	nan	50.7	0.369369631
nan	nan	50.72	0.384590539
nan	nan	50.74	0.39082829
nan	nan	50.76	0.407154688
nan	nan	50.78	0.415487447
nan	nan	50.8	0.42677774
nan	nan	50.82	0.432130615
nan	nan	50.84	0.438513221
nan	nan	50.86	0.451689321
nan	nan	50.88	0.442210064
nan	nan	50.9	0.438955917
nan	nan	50.92	0.468650873
nan	nan	50.94	0.435995935
nan	nan	50.96	0.458469637
nan	nan	50.98	0.499986866
nan	nan	51	0.500175961
nan	nan	51.02	0.491487708
nan	nan	51.04	0.551024781
nan	nan	51.06	0.462544762
nan	nan	51.08	0.586301717
nan	nan	51.1	0.555391459
nan	nan	51.12	0.587963555
nan	nan	51.14	0.614531313
nan	nan	51.16	0.676277611
nan	nan	51.18	0.616791909
nan	nan	51.2	0.636501593
nan	nan	51.22	0.699189093
nan	nan	51.24	0.824712561
nan	nan	51.26	0.748320689
nan	nan	51.28	0.791148667
nan	nan	51.3	0.923566207
nan	nan	51.32	0.966890207
nan	nan	51.34	0.898928174
nan	nan	51.36	0.658417518
nan	nan	51.38	0.461622323
nan	nan	51.4	0.462150859
nan	nan	51.42	0.435680747
nan	nan	51.44	0.723767531
nan	nan	51.46	0.532107824
nan	nan	51.48	0.534342909
nan	nan	51.5	0.658882198
nan	nan	51.52	0.633363404
nan	nan	51.54	0.689689665
nan	nan	51.56	0.625389048
nan	nan	51.58	0.640736406
nan	nan	51.6	0.707782194
nan	nan	51.62	0.659389913
nan	nan	51.64	0.5995353
nan	nan	51.66	0.624521294
nan	nan	51.68	1.045896204
nan	nan	51.7	1.427915517
nan	nan	51.72	1.75650062
nan	nan	51.74	1.065202517
nan	nan	51.76	0.354006245
nan	nan	51.78	0.433929972
nan	nan	51.8	0.299269545
nan	nan	51.82	0.339779355
nan	nan	51.84	0.368055932
nan	nan	51.86	0.311000877
nan	nan	51.88	0.402505895
nan	nan	51.9	0.3418778
nan	nan	51.92	0.344555169
nan	nan	51.94	0.389119722
nan	nan	51.96	0.494991454
nan	nan	51.98	0.4344229
nan	nan	52	0.490156279
nan	nan	52.02	0.517217784
nan	nan	52.04	0.492372601
nan	nan	52.06	0.516240654
nan	nan	52.08	0.525255856
nan	nan	52.1	0.515768728
nan	nan	52.12	0.554016681
nan	nan	52.14	0.544081095
nan	nan	52.16	0.519110481
nan	nan	52.18	0.530234674
nan	nan	52.2	0.50050531
nan	nan	52.22	0.527272594
nan	nan	52.24	0.506913757
nan	nan	52.26	0.523540189
nan	nan	52.28	0.50787651
nan	nan	52.3	0.493063065
nan	nan	52.32	0.514477897
nan	nan	52.34	0.423800444
nan	nan	52.36	0.461645477
nan	nan	52.38	0.370776053
nan	nan	52.4	0.430749011
nan	nan	52.42	0.407878971
nan	nan	52.44	0.425214785
nan	nan	52.46	0.427741548
nan	nan	52.48	0.470753667
nan	nan	52.5	0.436171231
nan	nan	52.52	0.443298167
nan	nan	52.54	0.426931869
nan	nan	52.56	0.435334172
nan	nan	52.58	0.440222402
nan	nan	52.6	0.471027648
nan	nan	52.62	0.469713168
nan	nan	52.64	0.426463473
nan	nan	52.66	0.450020522
nan	nan	52.68	0.393747508
nan	nan	52.7	0.58341135
nan	nan	52.72	0.587860121
nan	nan	52.74	0.611030373
nan	nan	52.76	0.556096384
nan	nan	52.78	0.560112568
nan	nan	52.8	0.501340339
nan	nan	52.82	0.53135971
nan	nan	52.84	0.538032841
nan	nan	52.86	0.5369722
nan	nan	52.88	0.52930039
nan	nan	52.9	0.543563835
nan	nan	52.92	0.503738015
nan	nan	52.94	0.544548694
nan	nan	52.96	0.550778969
nan	nan	52.98	0.606181993
nan	nan	53	0.639803829
nan	nan	53.02	0.599424927
nan	nan	53.04	0.559066696
nan	nan	53.06	0.637099349
nan	nan	53.08	0.64992024
nan	nan	53.1	0.633261308
nan	nan	53.12	0.625636537
nan	nan	53.14	0.661423173
nan	nan	53.16	0.568470328
nan	nan	53.18	0.625763035
nan	nan	53.2	0.642967631
nan	nan	53.22	0.641313436
nan	nan	53.24	0.580282866
nan	nan	53.26	0.654515233
nan	nan	53.28	0.639742127
nan	nan	53.3	0.552009808
nan	nan	53.32	0.596578144
nan	nan	53.34	0.541644248
nan	nan	53.36	0.600684272
nan	nan	53.38	0.455633487
nan	nan	53.4	0.302337069
nan	nan	53.42	0.417499047
nan	nan	53.44	0.293520356
nan	nan	53.46	0.274098884
nan	nan	53.48	0.432337847
nan	nan	53.5	0.291932561
nan	nan	53.52	0.261638626
nan	nan	53.54	0.27965537
nan	nan	53.56	0.334555503
nan	nan	53.58	0.226462955
nan	nan	53.6	0.221817649
nan	nan	53.62	0.079624491
nan	nan	53.64	-0.192614539
nan	nan	53.66	-0.424727694
nan	nan	53.68	-0.361508168
nan	nan	53.7	-0.405806291
nan	nan	53.72	-0.589906363
nan	nan	53.74	-0.18718102
nan	nan	53.76	-0.791202837
nan	nan	53.78	-0.129388305
nan	nan	53.8	-0.128798455
nan	nan	53.82	1.984390515
nan	nan	53.84	1.447367661
nan	nan	53.86	0.82564538
nan	nan	53.88	0.67543338
nan	nan	53.9	2.003844883
nan	nan	53.92	1.941723277
nan	nan	53.94	1.838035946
nan	nan	53.96	0.779956273
nan	nan	53.98	0.954042871
nan	nan	54	1.038479488
nan	nan	54.02	1.08174415
nan	nan	54.04	1.032515436
nan	nan	54.06	1.178067689
nan	nan	54.08	1.027810161
nan	nan	54.1	1.041076748
nan	nan	54.12	0.979789161
nan	nan	54.14	0.983291682
nan	nan	54.16	0.820583181
nan	nan	54.18	0.864848053
nan	nan	54.2	0.82331976
nan	nan	54.22	0.970266465
nan	nan	54.24	1.005566801
nan	nan	54.26	1.055276591
nan	nan	54.28	1.059050432
nan	nan	54.3	1.03653328
nan	nan	54.32	0.869758753
nan	nan	54.34	0.845001016
nan	nan	54.36	0.837998044
nan	nan	54.38	0.7672005
nan	nan	54.4	0.68787363
nan	nan	54.42	0.78575037
nan	nan	54.44	0.930392217
nan	nan	54.46	0.891120795
nan	nan	54.48	0.849934329
nan	nan	54.5	1.067355272
nan	nan	54.52	1.101597744
nan	nan	54.54	1.042303257
nan	nan	54.56	1.009994884
nan	nan	54.58	1.097551809
nan	nan	54.6	1.109814842
nan	nan	54.62	1.125693597
nan	nan	54.64	1.198062976
nan	nan	54.66	1.162243126
nan	nan	54.68	1.110958294
nan	nan	54.7	1.139223686
nan	nan	54.72	1.189417486
nan	nan	54.74	1.047943819
nan	nan	54.76	1.084486161
nan	nan	54.78	0.913126398
nan	nan	54.8	0.928498773
nan	nan	54.82	0.865601787
nan	nan	54.84	0.634309391
nan	nan	54.86	0.414733617
nan	nan	54.88	0.397365944
nan	nan	54.9	0.274658692
nan	nan	54.92	0.229508438
nan	nan	54.94	0.137794873
nan	nan	54.96	0.119842503
nan	nan	54.98	-0.057436693
nan	nan	55	-0.090497487
nan	nan	55.02	-0.136674504
nan	nan	55.04	-0.25799641
nan	nan	55.06	0.359914607
nan	nan	55.08	0.333830767
nan	nan	55.1	0.363607097
nan	nan	55.12	0.453078544
nan	nan	55.14	0.233810624
nan	nan	55.16	0.146203934
nan	nan	55.18	0.177791502
nan	nan	55.2	-0.045251959
nan	nan	55.22	0.36237703
nan	nan	55.24	0.40775945
nan	nan	55.26	0.457025974
nan	nan	55.28	0.71616413
nan	nan	55.3	0.613692996
nan	nan	55.32	0.657664639
nan	nan	55.34	0.68189754
nan	nan	55.36	0.83668653
nan	nan	55.38	0.774802309
nan	nan	55.4	0.634831702
nan	nan	55.42	0.487608464
nan	nan	55.44	0.331505123
nan	nan	55.46	0.254608994
nan	nan	55.48	0.436254327
nan	nan	55.5	0.479581371
nan	nan	55.52	0.611118111
nan	nan	55.54	0.436515819
nan	nan	55.56	0.439687578
nan	nan	55.58	1.041348074
nan	nan	55.6	0.9939167
nan	nan	55.62	1.186784787
nan	nan	55.64	1.151506916
nan	nan	55.66	0.85143505
nan	nan	55.68	0.760655128
nan	nan	55.7	1.373256401
nan	nan	55.72	1.462183308
nan	nan	55.74	1.489052441
nan	nan	55.76	1.43790329
nan	nan	55.78	1.318012611
nan	nan	55.8	1.354242957
nan	nan	55.82	1.218758734
nan	nan	55.84	1.19806853
nan	nan	55.86	1.33697208
nan	nan	55.88	1.08508647
nan	nan	55.9	0.435832807
nan	nan	55.92	0.264214912
nan	nan	55.94	0.240082609
nan	nan	55.96	0.365033147
nan	nan	55.98	0.635946084
nan	nan	56	0.638906353
nan	nan	56.02	0.676676087
nan	nan	56.04	0.633586107
nan	nan	56.06	0.537538961
nan	nan	56.08	0.652497218
nan	nan	56.1	0.403689195
nan	nan	56.12	0.623956244
nan	nan	56.14	0.48071167
nan	nan	56.16	0.74431857
nan	nan	56.18	0.642408759
nan	nan	56.2	0.378363175
nan	nan	56.22	0.714959212
nan	nan	56.24	0.680824321
nan	nan	56.26	0.750658793
nan	nan	56.28	0.37549399
nan	nan	56.3	1.409991311
nan	nan	56.32	1.711633836
nan	nan	56.34	1.291427862
nan	nan	56.36	0.487621883
nan	nan	56.38	0.738422706
nan	nan	56.4	0.971018881
nan	nan	56.42	1.049258458
nan	nan	56.44	1.156210818
nan	nan	56.46	1.391671006
nan	nan	56.48	1.283073068
nan	nan	56.5	1.168693507
nan	nan	56.52	1.031825097
nan	nan	56.54	0.921148236
nan	nan	56.56	1.121081518
nan	nan	56.58	1.118050289
nan	nan	56.6	1.043217369
nan	nan	56.62	1.012771837
nan	nan	56.64	0.92046111
nan	nan	56.66	0.888407414
nan	nan	56.68	0.946396461
nan	nan	56.7	1.019309155
nan	nan	56.72	0.887040453
nan	nan	56.74	0.87062129
nan	nan	56.76	0.81234124
nan	nan	56.78	0.658931254
nan	nan	56.8	0.846577045
nan	nan	56.82	0.678040208
nan	nan	56.84	0.141579799
nan	nan	56.86	0.303227804
nan	nan	56.88	0.560379681
nan	nan	56.9	0.853048759
nan	nan	56.92	1.113526412
nan	nan	56.94	1.019834487
nan	nan	56.96	1.065963661
nan	nan	56.98	1.199929129
nan	nan	57	1.219388055
nan	nan	57.02	1.000802954
nan	nan	57.04	1.141707231
nan	nan	57.06	1.254656943
nan	nan	57.08	1.316963047
nan	nan	57.1	1.387044765
nan	nan	57.12	1.037209827
nan	nan	57.14	0.903596928
nan	nan	57.16	0.870686993
nan	nan	57.18	0.87744347
nan	nan	57.2	0.60507966
nan	nan	57.22	0.664375425
nan	nan	57.24	0.605196875
nan	nan	57.26	0.924733799
nan	nan	57.28	0.907128662
nan	nan	57.3	0.883266304
nan	nan	57.32	0.680705198
nan	nan	57.34	0.708763222
nan	nan	57.36	1.048236492
nan	nan	57.38	1.215502108
nan	nan	57.4	1.118962395
nan	nan	57.42	1.127328693
nan	nan	57.44	1.768093657
nan	nan	57.46	1.304784337
nan	nan	57.48	1.066319433
nan	nan	57.5	1.161686682
nan	nan	57.52	1.146273079
nan	nan	57.54	0.640017737
nan	nan	57.56	0.239557534
nan	nan	57.58	0.280614851
nan	nan	57.6	0.224583494
nan	nan	57.62	0.100305844
nan	nan	57.64	0.488261983
nan	nan	57.66	1.006701408
nan	nan	57.68	1.093480704
nan	nan	57.7	0.81621506
nan	nan	57.72	-0.491949769
nan	nan	57.74	0.359246012
nan	nan	57.76	-0.327410535
nan	nan	57.78	-0.323155603
nan	nan	57.8	-0.816914389
nan	nan	57.82	-1.198473518
nan	nan	57.84	-1.726739457
nan	nan	57.86	-2.070866526
nan	nan	57.88	-1.207617967
nan	nan	57.9	-1.590472763
nan	nan	57.92	-1.863740874
nan	nan	57.94	-0.766500935
nan	nan	57.96	-1.466139984
nan	nan	57.98	-1.721789588
nan	nan	58	-2.444941546
nan	nan	58.02	-0.459148205
nan	nan	58.04	-0.195128537
nan	nan	58.06	0.132539849
nan	nan	58.08	-1.488737596
nan	nan	58.1	-1.148576436
nan	nan	58.12	-0.500823214
nan	nan	58.14	-0.467983298
nan	nan	58.16	-0.46476415
nan	nan	58.18	-0.983670372
nan	nan	58.2	-1.430118851
nan	nan	58.22	1.471579239
nan	nan	58.24	-1.247872131
nan	nan	58.26	-1.966002457
nan	nan	58.28	-1.519747247
nan	nan	58.3	-1.759663087
nan	nan	58.32	-0.898384712
nan	nan	58.34	-1.686367923
nan	nan	58.36	-2.125844376
nan	nan	58.38	-2.409814056
nan	nan	58.4	-3.146124599
nan	nan	58.42	-0.249472237
nan	nan	58.44	-0.121799859
nan	nan	58.46	1.009958978
nan	nan	58.48	0.291442497
nan	nan	59.16	0.793471014
nan	nan	59.18	1.436834489
nan	nan	59.2	1.494515324
nan	nan	59.22	1.755675625
nan	nan	59.24	2.152778556
nan	nan	59.26	3.163579617
nan	nan	59.28	2.040058287
nan	nan	59.3	4.96147585
nan	nan	59.32	4.482567749
nan	nan	59.34	4.27490102
nan	nan	59.36	0.924175133
nan	nan	59.38	0.408161564
nan	nan	59.4	0.931588416
nan	nan	59.42	0.604855015
nan	nan	59.44	0.620737968
nan	nan	59.46	0.569803956
nan	nan	59.48	0.704562235
nan	nan	59.5	-1.750157008
nan	nan	59.52	0.983128121
nan	nan	59.54	0.877014662
nan	nan	60.64	6.160549877
nan	nan	60.66	6.256481378
nan	nan	60.68	6.102033877
nan	nan	60.7	6.087817562
nan	nan	61.68	2.579099269
nan	nan	61.7	2.122329292
nan	nan	61.72	2.674915387
nan	nan	61.74	0.839353413
nan	nan	61.76	0.926837836
nan	nan	61.78	1.018554828
nan	nan	61.8	-0.464517269
nan	nan	61.82	-0.642684372
nan	nan	61.84	0.286930325
nan	nan	61.86	0.472493857
nan	nan	61.88	1.195671077
nan	nan	61.9	1.918462117
nan	nan	61.92	1.803359516
nan	nan	61.94	-0.901446804
nan	nan	61.96	0.00862957
nan	nan	61.98	0.42756302
nan	nan	62	1.046768274
nan	nan	62.02	1.057926306
nan	nan	62.04	0.702226247
nan	nan	62.06	0.796145301
nan	nan	62.08	0.586618621
nan	nan	62.1	0.984203002
nan	nan	62.12	1.127594747
nan	nan	62.14	1.59745862
nan	nan	62.16	1.145063563
nan	nan	62.18	0.354093476
nan	nan	62.2	1.551490465
nan	nan	62.22	1.053369269
nan	nan	62.24	0.923131515
nan	nan	62.26	-0.776113275
nan	nan	62.28	-0.703773929
nan	nan	62.3	-1.090359577
nan	nan	62.32	-0.508920685
nan	nan	62.34	0.423283611
nan	nan	62.36	0.407643662
nan	nan	62.38	0.345678456
nan	nan	62.4	0.56044914
nan	nan	62.42	0.835543842
nan	nan	62.44	0.834406469
nan	nan	62.46	2.766491975
nan	nan	62.48	1.896018051
nan	nan	62.5	1.803221959
nan	nan	62.52	2.041656685
nan	nan	62.54	2.399900582
nan	nan	62.56	2.341203817
nan	nan	62.58	3.251295461
nan	nan	62.6	-0.367023205
nan	nan	62.62	-0.387221023
nan	nan	62.64	-0.408575341
nan	nan	62.66	-0.694278795
nan	nan	62.68	-0.482714833
nan	nan	62.7	0.553063283
nan	nan	62.72	-0.644002897
nan	nan	62.74	0.118395476
nan	nan	63.72	1.716367935
nan	nan	63.74	1.917224174
nan	nan	63.76	1.700583783
nan	nan	63.78	1.620573101
nan	nan	63.8	2.026271025
nan	nan	63.82	1.762446541
nan	nan	63.84	1.985359095
nan	nan	63.86	2.34961373
nan	nan	63.88	2.39958738
nan	nan	63.9	2.187524297
nan	nan	63.92	1.576808628
nan	nan	63.94	1.804600476
nan	nan	63.96	-0.091947159
nan	nan	63.98	1.169491732
nan	nan	64	1.458387471
nan	nan	64.02	1.568202915
nan	nan	64.04	1.848812969
nan	nan	64.06	0.856331606
nan	nan	64.08	0.890799455
nan	nan	64.1	0.797675852
nan	nan	64.12	-0.030081058
nan	nan	64.14	0.310049773
nan	nan	64.16	0.565240027
nan	nan	64.18	0.608044042
nan	nan	64.2	0.993523297
nan	nan	64.22	1.441139969
nan	nan	64.24	-0.275261299
nan	nan	64.26	2.052187963
nan	nan	64.28	-2.770708302
nan	nan	64.3	1.475235226
nan	nan	64.32	2.572630531
nan	nan	64.34	0.542490681
nan	nan	64.36	-0.15007478
nan	nan	64.38	0.62839187
nan	nan	64.4	-2.101685806
nan	nan	64.42	-2.32803708
nan	nan	64.44	-0.782463395
nan	nan	64.46	-1.004160711
nan	nan	64.48	-0.628405737
nan	nan	64.5	-0.838933236
nan	nan	64.52	0.114601599
nan	nan	65.32	1.958664344
nan	nan	65.34	2.17287695
nan	nan	65.36	2.119797415
nan	nan	65.38	2.147158828
nan	nan	65.4	2.898264319
nan	nan	65.42	3.755880681
nan	nan	65.44	3.728620228
nan	nan	65.46	3.793530797
nan	nan	65.48	3.39153994
nan	nan	65.5	3.239892654
nan	nan	65.52	3.408366723
nan	nan	65.54	2.744696383
nan	nan	65.56	3.498570328
nan	nan	65.58	3.806491538
nan	nan	65.6	4.349415392
nan	nan	65.62	1.425360255
nan	nan	65.64	1.913897461
nan	nan	65.66	1.887761767
nan	nan	65.68	2.520794536
nan	nan	65.7	2.546998525
nan	nan	65.72	2.522612051
nan	nan	65.74	-0.555917522
nan	nan	65.76	0.686173808
nan	nan	65.78	3.721547779
nan	nan	65.8	1.144750444
nan	nan	65.82	1.422313439
nan	nan	65.84	1.289680025
nan	nan	65.86	4.350154351
nan	nan	65.88	3.558140804
nan	nan	65.9	3.203314666
nan	nan	65.92	2.557199296
nan	nan	65.94	2.225716718
nan	nan	65.96	2.143899852
nan	nan	65.98	5.221751608
nan	nan	66	1.569894469
nan	nan	66.02	3.818639649
nan	nan	66.04	1.912426729
nan	nan	66.06	1.928076903
nan	nan	66.08	2.35004524
nan	nan	66.1	1.674015976
nan	nan	66.12	2.700731283
nan	nan	66.14	0.116958572
nan	nan	66.16	0.714611444
nan	nan	66.18	0.623784516
nan	nan	66.2	1.203384254
nan	nan	66.22	2.141746216
nan	nan	66.24	1.479553772
nan	nan	66.26	1.830900387
nan	nan	66.28	1.948879474
nan	nan	66.3	1.881883895
nan	nan	66.32	1.181599066
nan	nan	66.34	0.600661654
nan	nan	66.36	2.25741959
nan	nan	66.38	0.891045073
nan	nan	66.4	0.237472488
nan	nan	66.42	-0.837473877
nan	nan	66.44	0.202280026
nan	nan	66.46	0.518177117
nan	nan	66.48	0.92336198
nan	nan	66.5	0.940477404
nan	nan	66.52	1.207299303
nan	nan	66.54	0.981579742
nan	nan	66.56	1.761759866
nan	nan	66.58	1.922624253
nan	nan	66.6	2.072783442
nan	nan	66.62	1.361821249
nan	nan	66.64	1.407236504
nan	nan	66.66	1.22328658
nan	nan	66.68	0.34079394
nan	nan	66.7	1.830303348
nan	nan	66.72	2.033527291
nan	nan	66.74	-0.449372528
nan	nan	66.76	-0.535397581
nan	nan	66.78	-0.310355919
nan	nan	66.8	-0.014715017
nan	nan	66.82	0.301288859
nan	nan	66.84	0.119578845
nan	nan	66.86	0.357833958
nan	nan	66.88	0.506575771
nan	nan	66.9	0.235119859
nan	nan	66.92	0.130615969
nan	nan	66.94	0.299364373
nan	nan	66.96	0.348192514
nan	nan	66.98	0.342943446
nan	nan	67	0.586496286
nan	nan	67.02	0.171614016
nan	nan	67.04	0.274782292
nan	nan	67.06	0.717000024
nan	nan	67.08	1.086292643
nan	nan	67.1	0.878360246
nan	nan	67.12	1.275611554
nan	nan	67.14	1.311256703
nan	nan	67.16	2.821952004
nan	nan	67.18	3.702467055
nan	nan	67.2	0.749062598
nan	nan	67.22	1.866234968
nan	nan	67.24	3.935059591
nan	nan	67.26	3.554483556
nan	nan	67.28	0.898279943
nan	nan	67.3	-1.543079877
nan	nan	67.32	-1.241997227
nan	nan	67.34	-0.430582905
nan	nan	67.36	0.011014772
nan	nan	67.38	-0.880322132
nan	nan	67.4	0.650481392
nan	nan	67.42	-1.552808958
nan	nan	68.38	0.752862188
nan	nan	68.4	0.079979634
nan	nan	68.42	0.249741134
nan	nan	68.44	0.783119802
nan	nan	68.46	0.880655386
nan	nan	68.48	1.410042468
nan	nan	68.5	1.187469654
nan	nan	68.52	1.011330681
nan	nan	68.54	1.17853234
nan	nan	68.56	1.178301518
nan	nan	68.58	0.469248823
nan	nan	68.6	-0.090971636
nan	nan	68.62	-0.051647474
nan	nan	68.64	-0.594495382
nan	nan	68.66	-0.5044798
nan	nan	68.68	0.325439449
nan	nan	68.7	-0.591701552
nan	nan	68.72	1.367044481
nan	nan	68.74	2.061274113
nan	nan	68.76	0.489273035
nan	nan	68.78	-0.605939421
nan	nan	68.8	-1.241249371
nan	nan	68.82	0.613486638
nan	nan	68.84	-0.587532165
nan	nan	68.86	-0.361282792
nan	nan	68.88	0.145305858
nan	nan	68.9	0.388205418
nan	nan	71.08	3.67187695
nan	nan	71.1	1.645538979
nan	nan	71.12	1.842217553
nan	nan	71.14	0.792225398
nan	nan	71.16	1.413632742
nan	nan	71.18	1.887983429
nan	nan	71.2	4.352357102
nan	nan	71.22	3.296539339
nan	nan	71.24	4.658025016
nan	nan	71.26	2.414327108
nan	nan	71.28	3.023909058
nan	nan	71.3	1.687547318
nan	nan	71.32	1.712202286
nan	nan	71.34	1.771220619
nan	nan	71.36	0.766679033
nan	nan	71.38	1.882895875
nan	nan	71.4	-0.490575999
nan	nan	71.42	1.034902817
nan	nan	71.44	0.731681571
nan	nan	71.46	-0.115228827
nan	nan	71.48	0.516020117
nan	nan	71.5	0.420484476
nan	nan	71.52	-0.034291705
nan	nan	71.54	0.098972064
nan	nan	71.56	0.371197885
nan	nan	71.58	1.435598886
nan	nan	71.6	0.312664662
nan	nan	71.62	1.480830762
nan	nan	71.64	1.683845864
nan	nan	71.66	0.934111727
nan	nan	71.68	1.586379955
nan	nan	71.7	1.402935052
nan	nan	71.72	1.306254386
nan	nan	71.74	1.301150973
nan	nan	71.76	1.467417184
nan	nan	71.78	1.230935085
nan	nan	71.8	2.243172696
nan	nan	71.82	3.346722965
nan	nan	71.84	3.470371997
nan	nan	71.86	4.366096123
nan	nan	71.88	4.084085851
nan	nan	71.9	2.818758009
nan	nan	71.92	2.104785025
nan	nan	71.94	1.903168854
nan	nan	71.96	3.785278067
nan	nan	71.98	2.096646645
nan	nan	72	1.750422252
nan	nan	72.02	4.107066231
nan	nan	72.04	2.303935435
nan	nan	72.06	3.360694681
nan	nan	72.08	3.064462679
nan	nan	72.1	2.978262858
nan	nan	72.12	1.556321284
nan	nan	72.14	1.729905913
nan	nan	72.16	-0.501860314
nan	nan	72.18	-0.246707374
nan	nan	72.2	-0.457796698
nan	nan	72.22	-1.33349119
nan	nan	72.24	-0.812251645
nan	nan	72.26	-1.114934194
nan	nan	72.28	0.327599479
nan	nan	72.3	0.280336424
nan	nan	72.32	-0.547865541
nan	nan	72.34	-2.737298857
nan	nan	72.36	-1.865139963
nan	nan	72.38	-1.898758584
nan	nan	72.4	-1.502739377
nan	nan	72.42	-1.764301093
nan	nan	72.44	-0.656239723
nan	nan	72.46	0.506916121
nan	nan	72.48	0.946868994
nan	nan	72.5	-1.003200942
nan	nan	72.52	1.253781116
nan	nan	72.54	0.191712992
nan	nan	72.56	-0.616435065
nan	nan	72.58	2.856333017
nan	nan	72.6	-0.183101377
nan	nan	72.62	1.641518954
nan	nan	72.64	1.324379165
nan	nan	72.66	1.062000276
nan	nan	72.68	1.823577168
nan	nan	72.7	2.678269609
nan	nan	72.72	3.442127539
nan	nan	72.74	0.912636453
nan	nan	72.76	3.049743256
nan	nan	72.78	4.969379867
nan	nan	72.8	2.700395002
nan	nan	72.82	-0.230024212
nan	nan	72.84	-0.23356685
nan	nan	72.86	1.381358157
nan	nan	72.88	0.898141618
nan	nan	72.9	0.669391302
nan	nan	72.92	-0.864842701
nan	nan	72.94	-0.544548365
nan	nan	72.96	-0.319744711
nan	nan	72.98	1.298896963
nan	nan	73	0.634085629
nan	nan	73.02	3.492301633
nan	nan	73.04	3.717873496
nan	nan	73.06	0.461659041
nan	nan	73.08	3.577138931
nan	nan	73.1	2.740055699
nan	nan	73.12	3.086187928
nan	nan	73.14	2.450662682
nan	nan	73.16	4.056024898
nan	nan	73.18	4.917946535
nan	nan	73.2	5.206472754
nan	nan	73.22	2.598091774
nan	nan	73.24	3.12001288
nan	nan	73.26	2.844494051
nan	nan	73.28	3.45721579
nan	nan	75.74	-0.079999325
nan	nan	75.76	0.33454854
nan	nan	75.78	0.104256157
nan	nan	75.8	1.79816923
nan	nan	75.82	-0.225592244
nan	nan	75.84	0.080711425
nan	nan	75.86	0.823442168
nan	nan	75.88	0.767458007
nan	nan	75.9	1.123138096
nan	nan	75.92	0.57684356
nan	nan	75.94	0.729105221
nan	nan	75.96	0.337828968
nan	nan	75.98	-1.163113298
nan	nan	76	0.495584998
nan	nan	76.02	-0.251936961
nan	nan	76.04	1.221325051
nan	nan	76.06	1.552450394
nan	nan	76.08	4.779487371
nan	nan	76.1	5.95206517
nan	nan	76.12	5.237644212
nan	nan	76.14	0.278309
nan	nan	76.16	3.511344668
nan	nan	76.18	4.539871406
nan	nan	76.2	5.187543522
nan	nan	76.22	2.075852448
nan	nan	76.24	2.232417189
nan	nan	76.26	1.232962137
nan	nan	76.28	1.595730191
nan	nan	76.3	1.020321705
nan	nan	76.32	1.652978496
nan	nan	76.34	2.102524872
nan	nan	76.36	2.754958727
nan	nan	76.38	1.026400953
nan	nan	76.4	3.503499203
nan	nan	77.92	1.910254861
nan	nan	77.94	1.182496636
nan	nan	77.96	2.494741092
nan	nan	77.98	3.317219524
nan	nan	78	3.913333535
nan	nan	78.02	3.671459387
nan	nan	78.04	2.534989009
nan	nan	78.06	1.032152445
nan	nan	78.08	0.622057853
nan	nan	78.1	2.309640593
nan	nan	78.12	2.65529227
nan	nan	78.14	2.174822754
nan	nan	78.16	2.469363405
nan	nan	78.18	0.711763819
nan	nan	78.2	-0.850800075
nan	nan	78.22	-0.336577613
nan	nan	78.24	0.767533787
nan	nan	78.26	-0.05945102
nan	nan	78.28	2.355885051
nan	nan	78.3	1.506317331
nan	nan	78.32	2.296317097
nan	nan	78.34	-1.036764095
nan	nan	78.36	2.423301382
nan	nan	78.38	-0.925727268
nan	nan	78.4	-0.143601579
nan	nan	78.42	-0.932700818
nan	nan	78.44	0.574704637
nan	nan	78.46	1.220039918
nan	nan	78.48	1.818816131
nan	nan	78.5	2.231360761
nan	nan	78.52	1.330228255
nan	nan	78.54	1.561823063
nan	nan	78.56	1.686718008
nan	nan	78.58	2.999072606
nan	nan	78.6	2.638000185
nan	nan	78.62	2.883527173
nan	nan	78.64	3.464586837
nan	nan	78.66	3.163614696
nan	nan	78.68	2.692749107
nan	nan	78.7	2.337096906
nan	nan	78.72	3.702606598
nan	nan	78.74	4.209886725
nan	nan	78.76	4.463051271
nan	nan	78.78	5.877242312
nan	nan	78.8	2.775906919
nan	nan	78.82	2.87736739
nan	nan	78.84	3.242575382
nan	nan	78.86	3.986244996
nan	nan	78.88	2.505158086
nan	nan	78.9	2.588474055
nan	nan	78.92	1.920634146
nan	nan	81.08	2.35342589
nan	nan	81.1	1.211833503
nan	nan	81.12	2.929800681
nan	nan	81.14	3.574157802
nan	nan	81.16	1.09743592
nan	nan	81.18	-1.927857827
nan	nan	81.2	-1.500158408
nan	nan	81.22	0.630308019
nan	nan	81.24	-0.042971109
nan	nan	81.26	2.454432608
nan	nan	81.28	0.050763219
nan	nan	81.3	0.247762627
nan	nan	81.32	-0.124743826
nan	nan	81.34	2.596181473
nan	nan	81.36	4.684868744
nan	nan	81.38	4.039879947
nan	nan	81.4	3.66594304
nan	nan	81.42	1.166059417
nan	nan	81.44	4.597455393
nan	nan	81.46	0.86568233
nan	nan	82.72	1.610382038
nan	nan	82.74	1.580009466
nan	nan	82.76	0.299011641
nan	nan	82.78	0.179753124
nan	nan	82.8	0.426620246
nan	nan	82.82	2.726006342
nan	nan	82.84	-1.384586228
nan	nan	82.86	-1.570768474
nan	nan	82.88	2.848527558
nan	nan	82.9	0.428790044
nan	nan	82.92	-0.423690623
nan	nan	82.94	2.193398945
nan	nan	82.96	1.34229413
nan	nan	82.98	0.773708621
nan	nan	83	2.657321853
nan	nan	83.02	1.488866582
nan	nan	83.04	0.87991768
nan	nan	83.06	0.807304695
nan	nan	83.08	0.833641042
nan	nan	83.1	-2.879780479
nan	nan	83.12	0.287971659
nan	nan	83.14	-0.504538994
nan	nan	83.16	-1.353102264
nan	nan	83.18	-1.285917973
nan	nan	83.2	3.002125839
nan	nan	83.22	-0.436732971
nan	nan	83.24	2.559461974
nan	nan	83.26	2.61580607
nan	nan	83.28	2.389082752
nan	nan	83.3	1.495566025
nan	nan	83.32	0.682703654
nan	nan	83.34	2.044682127
nan	nan	83.36	1.994385723
nan	nan	83.38	2.390371616
nan	nan	83.4	3.447475847
nan	nan	83.42	2.053356479
nan	nan	83.44	5.957279493
nan	nan	83.46	0.563004778
nan	nan	85.74	2.353942645
nan	nan	85.76	1.805604031
nan	nan	85.78	-0.391928171
nan	nan	85.8	-0.155908177
nan	nan	85.82	-0.570577606
nan	nan	85.84	1.048880878
nan	nan	85.86	1.346933276
nan	nan	85.88	1.174536753
nan	nan	85.9	1.505980031
nan	nan	85.92	3.015445718
nan	nan	85.94	3.344312767
nan	nan	85.96	4.191515144
nan	nan	85.98	3.752487149
nan	nan	86	2.905627676
nan	nan	86.02	3.779408793
nan	nan	86.04	2.918314364
nan	nan	86.06	3.446631488
nan	nan	86.08	3.049212981
nan	nan	86.1	3.405921835
nan	nan	86.12	2.730844772
nan	nan	86.14	3.608100552
nan	nan	86.16	4.194734349
nan	nan	86.18	3.665997756
nan	nan	86.2	4.389618939
nan	nan	87.26	2.071374345
nan	nan	87.28	1.434035613
nan	nan	87.3	0.276468971
nan	nan	87.32	-0.287353226
nan	nan	87.34	-1.098406118
nan	nan	87.36	-0.649102287
nan	nan	87.38	-0.627753982
nan	nan	87.4	-0.144410599
nan	nan	87.42	-0.897386489
nan	nan	87.44	1.979692724
nan	nan	87.46	4.000407009
nan	nan	87.48	5.773890459
nan	nan	90.66	2.295146407
nan	nan	90.68	1.375816349
nan	nan	90.7	3.897116239
nan	nan	90.72	2.655585593
nan	nan	90.74	2.162001218
nan	nan	90.76	3.003393335
nan	nan	90.78	2.557958299
nan	nan	90.8	6.742811494
nan	nan	90.82	5.225164888
nan	nan	90.84	5.583496132
nan	nan	90.86	5.783647072
nan	nan	90.88	5.438448583
nan	nan	90.9	5.203335517
nan	nan	90.92	4.576420661
nan	nan	90.94	5.014988052
nan	nan	90.96	3.525181671
nan	nan	90.98	3.650145984
nan	nan	91	3.724728602
nan	nan	91.02	5.272927794
nan	nan	91.04	5.037414063
nan	nan	91.06	5.860484061
nan	nan	92.18	0.868935791
nan	nan	92.2	0.987420433
nan	nan	92.22	0.067239823
nan	nan	92.24	2.316607036
nan	nan	92.26	1.829507128
nan	nan	92.28	0.941318304
nan	nan	92.3	1.487578685
nan	nan	92.32	1.714272177
nan	nan	92.34	1.118316334
nan	nan	92.36	1.058501959
nan	nan	92.38	3.930603576
nan	nan	92.4	0.387481373
nan	nan	92.42	0.210154444
nan	nan	92.44	1.351086594
nan	nan	92.46	-1.590901681
nan	nan	92.48	0.615986024
nan	nan	92.5	2.786450881
nan	nan	92.52	-1.388612054
nan	nan	92.54	-1.960360926
nan	nan	92.56	-0.836166689
nan	nan	92.58	2.662857089
nan	nan	92.6	-2.763775899
nan	nan	92.62	-1.696490005
nan	nan	92.64	0.542206468
nan	nan	92.66	0.856867268
nan	nan	92.68	-0.720615758
nan	nan	92.7	-0.342347719
nan	nan	92.72	0.361703153
nan	nan	92.74	-0.356868749
nan	nan	92.76	-0.998107368
nan	nan	92.78	-2.626343047
nan	nan	92.8	-2.866824415
nan	nan	92.82	-3.018260174
nan	nan	92.84	-2.783491306
nan	nan	92.86	-4.95236173
nan	nan	94.02	2.109182974
nan	nan	94.04	1.430589177
nan	nan	94.06	1.139593863
nan	nan	94.08	1.657505313
nan	nan	94.1	1.353889844
nan	nan	94.12	-1.092016252
nan	nan	94.14	0.309217528
nan	nan	94.16	0.857358078
nan	nan	94.18	-1.21858543
nan	nan	94.2	-1.033323069
nan	nan	94.22	-1.63209252
nan	nan	94.24	-0.72131119
nan	nan	94.26	-0.500455963
nan	nan	94.28	0.431062891
nan	nan	94.3	-0.33739877
nan	nan	94.32	0.148142532
nan	nan	94.34	-0.078247879
nan	nan	94.36	0.716465618
nan	nan	94.38	0.787635724
nan	nan	94.4	1.340456867
nan	nan	94.42	1.712304961
nan	nan	94.44	1.765317069
nan	nan	94.46	2.049841751
nan	nan	94.48	1.938967375
nan	nan	94.5	1.182855205
nan	nan	94.52	1.823668282
nan	nan	94.54	4.555223308
nan	nan	94.56	3.95763779
nan	nan	94.58	4.705718437
nan	nan	94.6	4.136752008
nan	nan	94.62	3.998753444
nan	nan	94.64	3.404799334
nan	nan	94.66	4.255193633
nan	nan	94.68	3.37338574
nan	nan	94.7	1.224972678
nan	nan	94.72	1.996902345
nan	nan	94.74	2.41932748
nan	nan	94.76	1.982355496
nan	nan	94.78	4.597387117
nan	nan	94.8	5.008109507
nan	nan	94.82	3.185974901
nan	nan	94.84	1.43997561
nan	nan	94.86	1.621253779
nan	nan	94.88	1.20239958
nan	nan	94.9	0.101536584
nan	nan	94.92	0.058222448
nan	nan	94.94	-0.180768949
nan	nan	94.96	0.053536422
nan	nan	94.98	0.747398533
nan	nan	95	0.503023983
nan	nan	95.02	-2.410240868
nan	nan	95.04	0.219569148
nan	nan	95.06	0.432454084
nan	nan	95.08	1.148884138
nan	nan	95.1	1.297955665
nan	nan	95.12	1.421804736
nan	nan	95.14	1.254449661
nan	nan	95.16	0.060184482
nan	nan	95.18	-0.130419499
nan	nan	95.2	0.257325945
nan	nan	95.22	0.914773704
nan	nan	95.24	-2.732326656
nan	nan	95.26	0.54131553
nan	nan	95.28	0.682900733
nan	nan	97.98	-1.254220748
nan	nan	98	0.443985635
nan	nan	98.02	-0.659448865


==> Data/rear_u10.txt <==
X1	Y1	X2	Y2
0	0	4.6	-5.028876959
0.02	0	4.62	-4.410309266
0.04	0	4.64	-4.336568511
0.06	0	4.66	-4.601775932
0.08	0	4.68	-4.841277083
0.1	0	4.7	-5.103596181
0.12	0	4.72	-4.007201857
0.14	0	4.74	-3.02404159
0.16	0	4.76	-2.572293428
0.18	0	4.78	-3.536748819
0.2	0	6.86	-0.267503555
0.22	0	6.88	-1.040170638
0.24	0	6.9	-1.694799023
0.26	0	6.92	-2.194767262
0.28	0	6.94	-2.446284282
0.3	0	6.96	-2.974016531
0.32	0	6.98	-3.153974186
0.34	0	7	-3.305071486
0.36	0	7.02	-3.534658974
0.38	0	7.04	-3.77055767
0.4	0	7.06	-3.782062489
0.42	0	7.08	-3.951681173
0.44	0	7.1	-4.143946518
0.46	0	7.12	-4.013280551
0.48	0	7.14	-4.2227093
0.5	0	7.16	-4.340798658
0.52	0	7.18	-4.223682844
0.54	0	7.2	-4.392874421
0.56	0	7.22	-4.404201494
0.58	0	7.24	-4.357639468
0.6	0	7.26	-4.435988172
0.62	0	7.28	-4.393421573
0.64	0	7.3	-4.452884871
0.66	0	7.32	-4.448631715
0.68	0	7.34	-4.381904473
0.7	0	7.36	-4.461782717
0.72	0	7.38	-4.518340056
0.74	0	7.4	-4.377195245
0.76	0	7.42	-4.396031631
0.78	0	7.44	-4.541321592
0.8	0	7.46	-4.434158955
0.82	0	7.48	-4.330805371
0.84	0	7.5	-4.427799626
0.86	0	7.52	-4.470271433
0.88	0	7.54	-4.368527211
0.9	0	7.56	-4.363512201
0.92	0	7.58	-4.403896631
0.94	0	7.6	-4.387822093
0.96	0	7.62	-4.338455903
0.98	0	7.64	-4.369389422
1	0	7.66	-4.348073024
1.02	0	7.68	-4.310655188
1.04	0	7.7	-4.338939761
1.06	0	7.72	-4.343346975
1.08	0	7.74	-4.313554204
1.1	0	7.76	-4.255242347
1.12	0	7.78	-4.307270663
1.14	0	7.8	-4.343950702
1.16	0	7.82	-4.31318857
1.18	0	7.84	-4.257966928
1.2	0	7.86	-4.286736608
1.22	0	7.88	-4.317793147
1.24	0	7.9	-4.320352125
1.26	0	7.92	-4.281627529
1.28	0	7.94	-4.278967897
1.3	0	7.96	-4.329605436
1.32	0	7.98	-4.345719492
1.34	0	8	-4.316978486
1.36	0	8.02	-4.285259981
1.38	0	8.04	-4.332559516
1.4	0	8.06	-4.339036304
1.42	0	8.08	-4.353021446
1.44	0	8.1	-4.352851523
1.46	0	8.12	-4.350426645
1.48	0	8.14	-4.358694602
1.5	0	8.16	-4.360049365
1.52	0	8.18	-4.380733859
1.54	0	8.2	-4.361712812
1.56	0	8.22	-4.329501873
1.58	0	8.24	-4.343951868
1.6	0	8.26	-4.395134108
1.62	0	8.28	-4.404198146
1.64	0	8.3	-4.345476235
1.66	0	8.32	-4.358648294
1.68	0	8.34	-4.412672868
1.7	0	8.36	-4.421440593
1.72	0	8.38	-4.403142777
1.74	0	8.4	-4.403700816
1.76	0	8.42	-4.438227471
1.78	0	8.44	-4.431328576
1.8	0	8.46	-4.408374374
1.82	0	8.48	-4.429733703
1.84	0	8.5	-4.428702933
1.86	0	8.52	-4.438363087
1.88	0	8.54	-4.456879527
1.9	0	8.56	-4.446553789
1.92	0	8.58	-4.434965663
1.94	0	8.6	-4.421646523
1.96	0	8.62	-4.442274977
1.98	0	8.64	-4.428042116
2	0	8.66	-4.43609888
2.02	0	8.68	-4.415548251
2.04	0	8.7	-4.407465126
2.06	0	8.72	-4.415105028
2.08	0	8.74	-4.401441461
2.1	0	8.76	-4.403101475
2.12	0	8.78	-4.395124247
2.14	0	8.8	-4.391996039
2.16	0	8.82	-4.423082995
2.18	0	8.84	-4.392729037
2.2	0	8.86	-4.354098629
2.22	0	8.88	-4.413269034
2.24	0	8.9	-4.423805607
2.26	0	8.92	-4.349441383
2.28	0	8.94	-4.39648001
2.3	0	8.96	-4.499191142
2.32	0	8.98	-4.385403933
2.34	0	9	-4.37504657
2.36	0	9.02	-4.496699855
2.38	0	9.04	-4.436370446
2.4	0	9.06	-4.350043923
2.42	0	9.08	-4.461651204
2.44	0	9.1	-4.495599021
2.46	0	9.12	-4.405176725
2.48	0	9.14	-4.399377118
2.5	0	9.16	-4.52694733
2.52	0	9.18	-4.494209358
2.54	0	9.2	-4.428780024
2.56	0	9.22	-4.484338136
2.58	0	9.24	-4.534952553
2.6	0	9.26	-4.461261738
2.62	0	9.28	-4.463387721
2.64	0	9.3	-4.553702994
2.66	0	9.32	-4.487680959
2.68	0	9.34	-4.459860034
2.7	0	9.36	-4.556921564
2.72	0	9.38	-4.524211623
2.74	0	9.4	-4.438592358
2.76	0	9.42	-4.541655112
2.78	0	9.44	-4.565280878
2.8	0	9.46	-4.448749906
2.82	0	9.48	-4.434161873
2.84	0	9.5	-4.579441088
2.86	0	9.52	-4.48429166
2.88	0	9.54	-4.37057543
2.9	0	9.56	-4.526221301
2.92	0	9.58	-4.601233032
2.94	0	9.6	-4.385920657
2.96	0	9.62	-4.391383951
2.98	0	9.64	-4.599064794
3	0	9.66	-4.505896407
3.02	0	9.68	-4.345789789
3.04	0	9.7	-4.484831269
3.06	0	9.72	-4.583577155
3.08	0	9.74	-4.416754933
3.1	0	9.76	-4.380757358
3.12	0	9.78	-4.528620828
3.14	0	9.8	-4.55261103
3.16	0	9.82	-4.394551226
3.18	0	9.84	-4.44038377
3.2	0	9.86	-4.547339795
3.22	0	9.88	-4.448340393
3.24	0	9.9	-4.378931
3.26	0	9.92	-4.457780098
3.28	0	9.94	-4.475798664
3.3	0	9.96	-4.41230979
3.32	0	9.98	-4.406230377
3.34	0	10	-4.428056495
3.36	0	10.02	-4.440662337
3.38	0	10.04	-4.412881453
3.4	0	10.06	-4.408712824
3.42	0	10.08	-4.436247142
3.44	0	10.1	-4.436141669
3.46	0	10.12	-4.408011808
3.48	0	10.14	-4.408228697
3.5	0	10.16	-4.41114142
3.52	0	10.18	-4.415138671
3.54	0	10.2	-4.391014281
3.56	0	10.22	-4.378131988
3.58	0	10.24	-4.409879121
3.6	0	10.26	-4.434770294
3.62	0	10.28	-4.382938598
3.64	0	10.3	-4.375578781
3.66	0	10.32	-4.43057488
3.68	0	10.34	-4.391265397
3.7	0	10.36	-4.358818091
3.72	0	10.38	-4.361571915
3.74	0	10.4	-4.404165057
3.76	0	10.42	-4.371250947
3.78	0	10.44	-4.316157126
3.8	0	10.46	-4.356894901
3.82	0	10.48	-4.403181007
3.84	0	10.5	-4.334252754
3.86	0	10.52	-4.335536575
3.88	0	10.54	-4.386075353
3.9	0	10.56	-4.386213284
3.92	0	10.58	-4.322035441
3.94	0	10.6	-4.323609609
3.96	0	10.62	-4.394426268
3.98	0	10.64	-4.336254511
4	0	10.66	-4.285016444
4.02	0	10.68	-4.328088175
4.04	0	10.7	-4.383866219
4.06	0	10.72	-4.313151081
4.08	0	10.74	-4.279552956
4.1	0	10.76	-4.356174395
4.12	0	10.78	-4.398453219
4.14	0	10.8	-4.299480595
4.16	0	10.82	-4.280888128
4.18	0	10.84	-4.360022579
4.2	0	10.86	-4.384182124
4.22	0	10.88	-4.282818902
4.24	0	10.9	-4.24582389
4.26	0	10.92	-4.341159203
4.28	0	10.94	-4.366792845
4.3	0	10.96	-4.303872115
4.32	0	10.98	-4.268535829
4.34	0	11	-4.317108734
4.36	0	11.02	-4.373251136
4.38	0	11.04	-4.324202474
4.4	0	11.06	-4.243364929
4.42	0	11.08	-4.209342822
4.44	0	11.1	-4.289697894
4.46	0	11.12	-4.35963178
4.48	0	11.14	-4.252806221
4.5	0	11.16	-4.134930868
4.52	0	11.18	-4.179322127
4.54	0	11.2	-4.34089739
4.56	0	11.22	-4.299119698
4.58	0	11.24	-4.120495089
4.8	0	11.26	-4.038234951
4.82	0	11.28	-4.200068531
4.84	0	11.3	-4.290575855
4.86	0	11.32	-4.132902629
4.88	0	11.34	-3.988915797
4.9	0	11.36	-4.040200974
4.92	0	11.38	-4.1413517
4.94	0	11.4	-4.139053712
4.96	0	11.42	-3.987813033
4.98	0	11.44	-3.925675204
5	0	11.46	-3.987285157
5.02	0	11.48	-3.999770546
5.04	0	11.5	-3.942151095
5.06	0	11.52	-3.858584759
5.08	0	11.54	-3.869131833
5.1	0	11.56	-3.88324286
5.12	0	11.58	-3.846782223
5.14	0	11.6	-3.774840331
5.16	0	11.62	-3.737967902
5.18	0	11.64	-3.746335424
5.2	0	11.66	-3.758931467
5.22	0	11.68	-3.708405428
5.24	0	11.7	-3.637940575
5.26	0	11.72	-3.567240723
5.28	0	11.74	-3.571801864
5.3	0	11.76	-3.602384772
5.32	0	11.78	-3.589356575
5.34	0	11.8	-3.543871812
5.36	0	11.82	-3.457058318
5.38	0	11.84	-3.414352332
5.4	0	11.86	-3.421782574
5.42	0	11.88	-3.422154182
5.44	0	11.9	-3.419901706
5.46	0	11.92	-3.365116501
5.48	0	11.94	-3.299079074
5.5	0	11.96	-3.265415989
5.52	0	11.98	-3.257119459
5.54	0	12	-3.258707957
5.56	0	12.02	-3.245243044
5.58	0	12.04	-3.223742963
5.6	0	12.06	-3.184205786
5.62	0	12.08	-3.140674545
5.64	0	12.1	-3.121981169
5.66	0	12.12	-3.101324219
5.68	0	12.14	-3.108805957
5.7	0	12.16	-3.088988097
5.72	0	12.18	-3.045015907
5.74	0	12.2	-3.014234276
5.76	0	12.22	-2.978234959
5.78	0	12.24	-2.954673696
5.8	0	12.26	-2.94976189
5.82	0	12.28	-2.93768996
5.84	0	12.3	-2.91289453
5.86	0	12.32	-2.876135955
5.88	0	12.34	-2.856534201
5.9	0	12.36	-2.824507416
5.92	0	12.38	-2.801029287
5.94	0	12.4	-2.782663573
5.96	0	12.42	-2.751588912
5.98	0	12.44	-2.730639648
6	0	12.46	-2.691688743
6.02	0	12.48	-2.668085875
6.04	0	12.5	-2.642580873
6.06	0	12.52	-2.618985083
6.08	0	12.54	-2.606598947
6.1	0	12.56	-2.581033775
6.12	0	12.58	-2.549727904
6.14	0	12.6	-2.503937354
6.16	0	12.62	-2.460600178
6.18	0	12.64	-2.427051164
6.2	0	12.66	-2.37898404
6.22	0	12.68	-2.350068391
6.24	0	12.7	-2.322563316
6.26	0	12.72	-2.295452606
6.28	0	12.74	-2.274342703
6.3	0	12.76	-2.247272728
6.32	0	12.78	-2.214152246
6.34	0	12.8	-2.18201918
6.36	0	12.82	-2.137576747
6.38	0	12.84	-2.080511853
6.4	0	12.86	-2.01911776
6.42	0	12.88	-1.96807818
6.44	0	12.9	-1.913162366
6.46	0	12.92	-1.882705056
6.48	0	12.94	-1.844074382
6.5	0	12.96	-1.817874082
6.52	0	12.98	-1.789577423
6.54	0	13	-1.757656475
6.56	0	13.02	-1.717143833
6.58	0	13.04	-1.67949731
6.6	0	13.06	-1.631255171
6.62	0	13.08	-1.5931167
6.64	0	13.1	-1.554844419
6.66	0	13.12	-1.507624789
6.68	0	13.14	-1.478562172
6.7	0	13.16	-1.441228741
6.72	0	13.18	-1.414289599
6.74	0	13.2	-1.382033524
6.76	0	13.22	-1.347774404
6.78	0	13.24	-1.309799334
6.8	0	13.26	-1.272552659
6.82	0	13.28	-1.233672372
6.84	0	13.3	-1.189184512
99.5	0	13.32	-1.153000227
99.52	0	13.34	-1.123864777
99.54	0	13.36	-1.094969064
99.56	0	13.38	-1.063775644
99.58	0	13.4	-1.035491008
99.6	0	13.42	-1.014469526
99.62	0	13.44	-0.986983171
99.64	0	13.46	-0.963652992
99.66	0	13.48	-0.95659951
99.68	0	13.5	-0.938300625
99.7	0	13.52	-0.922049212
99.72	0	13.54	-0.910598293
99.74	0	13.56	-0.905329248
99.76	0	13.58	-0.890179747
99.78	0	13.6	-0.878890886
99.8	0	13.62	-0.873748319
99.82	0	13.64	-0.864010371
99.84	0	13.66	-0.861971017
99.86	0	13.68	-0.851160781
99.88	0	13.7	-0.848774163
nan	nan	13.72	-0.833835356
nan	nan	13.74	-0.833329882
nan	nan	13.76	-0.833373383
nan	nan	13.78	-0.834694501
nan	nan	13.8	-0.826675776
nan	nan	13.82	-0.82232411
nan	nan	13.84	-0.825221831
nan	nan	13.86	-0.822765685
nan	nan	13.88	-0.817423488
nan	nan	13.9	-0.820432251
nan	nan	13.92	-0.816556229
nan	nan	13.94	-0.817286931
nan	nan	13.96	-0.812513977
nan	nan	13.98	-0.81022129
nan	nan	14	-0.808229298
nan	nan	14.02	-0.803849206
nan	nan	14.04	-0.811377382
nan	nan	14.06	-0.807134358
nan	nan	14.08	-0.810855698
nan	nan	14.1	-0.810557962
nan	nan	14.12	-0.81395952
nan	nan	14.14	-0.814173801
nan	nan	14.16	-0.81866508
nan	nan	14.18	-0.821240779
nan	nan	14.2	-0.820148013
nan	nan	14.22	-0.839306579
nan	nan	14.24	-0.836532155
nan	nan	14.26	-0.846046455
nan	nan	14.28	-0.846567605
nan	nan	14.3	-0.846745935
nan	nan	14.32	-0.85011359
nan	nan	14.34	-0.854814155
nan	nan	14.36	-0.850384981
nan	nan	14.38	-0.859541561
nan	nan	14.4	-0.859025406
nan	nan	14.42	-0.852838574
nan	nan	14.44	-0.857872121
nan	nan	14.46	-0.859577763
nan	nan	14.48	-0.856314101
nan	nan	14.5	-0.858975535
nan	nan	14.52	-0.860903812
nan	nan	14.54	-0.848548368
nan	nan	14.56	-0.860694468
nan	nan	14.58	-0.86310866
nan	nan	14.6	-0.870321126
nan	nan	14.62	-0.877096737
nan	nan	14.64	-0.882488897
nan	nan	14.66	-0.894183429
nan	nan	14.68	-0.908496007
nan	nan	14.7	-0.908095556
nan	nan	14.72	-0.926487892
nan	nan	14.74	-0.936558744
nan	nan	14.76	-0.941244618
nan	nan	14.78	-0.955874401
nan	nan	14.8	-0.964749277
nan	nan	14.82	-0.97214462
nan	nan	14.84	-0.984916084
nan	nan	14.86	-0.995241681
nan	nan	14.88	-1.002731121
nan	nan	14.9	-1.017055972
nan	nan	14.92	-1.030815138
nan	nan	14.94	-1.051561151
nan	nan	14.96	-1.068728885
nan	nan	14.98	-1.094832755
nan	nan	15	-1.112655471
nan	nan	15.02	-1.143712626
nan	nan	15.04	-1.172435695
nan	nan	15.06	-1.201817299
nan	nan	15.08	-1.230614954
nan	nan	15.1	-1.252480527
nan	nan	15.12	-1.286541081
nan	nan	15.14	-1.308507749
nan	nan	15.16	-1.327752298
nan	nan	15.18	-1.366121805
nan	nan	15.2	-1.392239244
nan	nan	15.22	-1.421212728
nan	nan	15.24	-1.464059365
nan	nan	15.26	-1.49128575
nan	nan	15.28	-1.533813022
nan	nan	15.3	-1.563324833
nan	nan	15.32	-1.605548848
nan	nan	15.34	-1.63659999
nan	nan	15.36	-1.657009301
nan	nan	15.38	-1.682398041
nan	nan	15.4	-1.710063668
nan	nan	15.42	-1.7441716
nan	nan	15.44	-1.776871785
nan	nan	15.46	-1.816617446
nan	nan	15.48	-1.875298235
nan	nan	15.5	-1.92122443
nan	nan	15.52	-1.976576981
nan	nan	15.54	-2.020243549
nan	nan	15.56	-2.051305142
nan	nan	15.58	-2.070306324
nan	nan	15.6	-2.082199062
nan	nan	15.62	-2.084801007
nan	nan	15.64	-2.104515836
nan	nan	15.66	-2.134628003
nan	nan	15.68	-2.169119154
nan	nan	15.7	-2.219917948
nan	nan	15.72	-2.270623245
nan	nan	15.74	-2.315065705
nan	nan	15.76	-2.339615003
nan	nan	15.78	-2.353339017
nan	nan	15.8	-2.377200126
nan	nan	15.82	-2.389693926
nan	nan	15.84	-2.422416346
nan	nan	15.86	-2.456167882
nan	nan	15.88	-2.494688292
nan	nan	15.9	-2.53066892
nan	nan	15.92	-2.552396095
nan	nan	15.94	-2.588303962
nan	nan	15.96	-2.603624386
nan	nan	15.98	-2.620557523
nan	nan	16	-2.649101039
nan	nan	16.02	-2.682387405
nan	nan	16.04	-2.708997062
nan	nan	16.06	-2.723686332
nan	nan	16.08	-2.753786894
nan	nan	16.1	-2.793216042
nan	nan	16.12	-2.817368278
nan	nan	16.14	-2.851069799
nan	nan	16.16	-2.88783957
nan	nan	16.18	-2.906338962
nan	nan	16.2	-2.904396365
nan	nan	16.22	-2.910589781
nan	nan	16.24	-2.94802359
nan	nan	16.26	-2.996197983
nan	nan	16.28	-3.058328709
nan	nan	16.3	-3.10753184
nan	nan	16.32	-3.123864542
nan	nan	16.34	-3.10746179
nan	nan	16.36	-3.109285259
nan	nan	16.38	-3.13980277
nan	nan	16.4	-3.19910853
nan	nan	16.42	-3.273990579
nan	nan	16.44	-3.30344288
nan	nan	16.46	-3.297781976
nan	nan	16.48	-3.267253993
nan	nan	16.5	-3.305679667
nan	nan	16.52	-3.374123992
nan	nan	16.54	-3.447877659
nan	nan	16.56	-3.477898116
nan	nan	16.58	-3.451298979
nan	nan	16.6	-3.447579665
nan	nan	16.62	-3.490860469
nan	nan	16.64	-3.552852687
nan	nan	16.66	-3.604039254
nan	nan	16.68	-3.610084846
nan	nan	16.7	-3.597182408
nan	nan	16.72	-3.630800336
nan	nan	16.74	-3.689992659
nan	nan	16.76	-3.732897684
nan	nan	16.78	-3.734990922
nan	nan	16.8	-3.7594786
nan	nan	16.82	-3.782740028
nan	nan	16.84	-3.844553962
nan	nan	16.86	-3.848165972
nan	nan	16.88	-3.829125822
nan	nan	16.9	-3.86068751
nan	nan	16.92	-3.946713968
nan	nan	16.94	-4.003872994
nan	nan	16.96	-3.949071623
nan	nan	16.98	-3.896346354
nan	nan	17	-3.950600214
nan	nan	17.02	-4.099111756
nan	nan	17.04	-4.124312576
nan	nan	17.06	-4.010182451
nan	nan	17.08	-3.958962741
nan	nan	17.1	-4.091600075
nan	nan	17.12	-4.244409072
nan	nan	17.14	-4.20083033
nan	nan	17.16	-4.05073816
nan	nan	17.18	-4.061307814
nan	nan	17.2	-4.233257097
nan	nan	17.22	-4.29710286
nan	nan	17.24	-4.174702774
nan	nan	17.26	-4.101319903
nan	nan	17.28	-4.213022472
nan	nan	17.3	-4.317927151
nan	nan	17.32	-4.286152718
nan	nan	17.34	-4.202426375
nan	nan	17.36	-4.224773375
nan	nan	17.38	-4.326000641
nan	nan	17.4	-4.309270198
nan	nan	17.42	-4.25912105
nan	nan	17.44	-4.244687879
nan	nan	17.46	-4.282636449
nan	nan	17.48	-4.318472758
nan	nan	17.5	-4.321024037
nan	nan	17.52	-4.284344311
nan	nan	17.54	-4.287108099
nan	nan	17.56	-4.352420791
nan	nan	17.58	-4.382642941
nan	nan	17.6	-4.346660612
nan	nan	17.62	-4.308975359
nan	nan	17.64	-4.375809393
nan	nan	17.66	-4.413967743
nan	nan	17.68	-4.345426881
nan	nan	17.7	-4.307628387
nan	nan	17.72	-4.413045775
nan	nan	17.74	-4.450462803
nan	nan	17.76	-4.373246064
nan	nan	17.78	-4.350210331
nan	nan	17.8	-4.461414688
nan	nan	17.82	-4.478141702
nan	nan	17.84	-4.383030508
nan	nan	17.86	-4.396487085
nan	nan	17.88	-4.479556145
nan	nan	17.9	-4.442356787
nan	nan	17.92	-4.368660413
nan	nan	17.94	-4.428769003
nan	nan	17.96	-4.472031579
nan	nan	17.98	-4.408609451
nan	nan	18	-4.397427946
nan	nan	18.02	-4.491533545
nan	nan	18.04	-4.480748129
nan	nan	18.06	-4.385118298
nan	nan	18.08	-4.401676044
nan	nan	18.1	-4.494108365
nan	nan	18.12	-4.429194872
nan	nan	18.14	-4.353875245
nan	nan	18.16	-4.447999883
nan	nan	18.18	-4.500355903
nan	nan	18.2	-4.406329279
nan	nan	18.22	-4.383956299
nan	nan	18.24	-4.482819022
nan	nan	18.26	-4.48375208
nan	nan	18.28	-4.381334836
nan	nan	18.3	-4.431869738
nan	nan	18.32	-4.500331172
nan	nan	18.34	-4.416101309
nan	nan	18.36	-4.353007599
nan	nan	18.38	-4.446540599
nan	nan	18.4	-4.482473472
nan	nan	18.42	-4.373886035
nan	nan	18.44	-4.373691336
nan	nan	18.46	-4.47374324
nan	nan	18.48	-4.451821382
nan	nan	18.5	-4.343006441
nan	nan	18.52	-4.395833372
nan	nan	18.54	-4.459388437
nan	nan	18.56	-4.381726735
nan	nan	18.58	-4.356788461
nan	nan	18.6	-4.426979038
nan	nan	18.62	-4.432668434
nan	nan	18.64	-4.375700785
nan	nan	18.66	-4.39598585
nan	nan	18.68	-4.448090714
nan	nan	18.7	-4.40415236
nan	nan	18.72	-4.36867127
nan	nan	18.74	-4.426105982
nan	nan	18.76	-4.461574363
nan	nan	18.78	-4.373589293
nan	nan	18.8	-4.364154626
nan	nan	18.82	-4.417924229
nan	nan	18.84	-4.402708922
nan	nan	18.86	-4.341582464
nan	nan	18.88	-4.36242453
nan	nan	18.9	-4.41839261
nan	nan	18.92	-4.385963342
nan	nan	18.94	-4.328156396
nan	nan	18.96	-4.340791543
nan	nan	18.98	-4.373954458
nan	nan	19	-4.360836473
nan	nan	19.02	-4.315282556
nan	nan	19.04	-4.302586126
nan	nan	19.06	-4.326565895
nan	nan	19.08	-4.3363271
nan	nan	19.1	-4.307024649
nan	nan	19.12	-4.275520879
nan	nan	19.14	-4.305535138
nan	nan	19.16	-4.349703063
nan	nan	19.18	-4.324989607
nan	nan	19.2	-4.260083708
nan	nan	19.22	-4.241618079
nan	nan	19.24	-4.309723662
nan	nan	19.26	-4.34188825
nan	nan	19.28	-4.257820908
nan	nan	19.3	-4.203818472
nan	nan	19.32	-4.276922534
nan	nan	19.34	-4.358394975
nan	nan	19.36	-4.297329597
nan	nan	19.38	-4.199886765
nan	nan	19.4	-4.213188746
nan	nan	19.42	-4.323446643
nan	nan	19.44	-4.327679974
nan	nan	19.46	-4.201631006
nan	nan	19.48	-4.149570314
nan	nan	19.5	-4.239922494
nan	nan	19.52	-4.323396162
nan	nan	19.54	-4.257919789
nan	nan	19.56	-4.125570411
nan	nan	19.58	-4.126659142
nan	nan	19.6	-4.25115165
nan	nan	19.62	-4.284968747
nan	nan	19.64	-4.146255773
nan	nan	19.66	-4.054302038
nan	nan	19.68	-4.129660262
nan	nan	19.7	-4.226203729
nan	nan	19.72	-4.207748054
nan	nan	19.74	-4.077284807
nan	nan	19.76	-4.032998786
nan	nan	19.78	-4.122315069
nan	nan	19.8	-4.188132235
nan	nan	19.82	-4.116160805
nan	nan	19.84	-4.009041297
nan	nan	19.86	-4.00076823
nan	nan	19.88	-4.089828533
nan	nan	19.9	-4.118306326
nan	nan	19.92	-4.020444563
nan	nan	19.94	-3.950531461
nan	nan	19.96	-3.973660261
nan	nan	19.98	-4.039574645
nan	nan	20	-4.028558569
nan	nan	20.02	-3.948667895
nan	nan	20.04	-3.903435278
nan	nan	20.06	-3.931208338
nan	nan	20.08	-3.971024425
nan	nan	20.1	-3.941738309
nan	nan	20.12	-3.871951057
nan	nan	20.14	-3.855975916
nan	nan	20.16	-3.881280752
nan	nan	20.18	-3.896445719
nan	nan	20.2	-3.864536938
nan	nan	20.22	-3.814833204
nan	nan	20.24	-3.801224773
nan	nan	20.26	-3.80676535
nan	nan	20.28	-3.827101092
nan	nan	20.3	-3.785525801
nan	nan	20.32	-3.750191465
nan	nan	20.34	-3.730470349
nan	nan	20.36	-3.720851223
nan	nan	20.38	-3.726170661
nan	nan	20.4	-3.713133086
nan	nan	20.42	-3.670100582
nan	nan	20.44	-3.641165939
nan	nan	20.46	-3.650577016
nan	nan	20.48	-3.638905997
nan	nan	20.5	-3.610268174
nan	nan	20.52	-3.575675457
nan	nan	20.54	-3.54519274
nan	nan	20.56	-3.536855666
nan	nan	20.58	-3.52414679
nan	nan	20.6	-3.501568739
nan	nan	20.62	-3.483842688
nan	nan	20.64	-3.454611429
nan	nan	20.66	-3.42441854
nan	nan	20.68	-3.395894524
nan	nan	20.7	-3.369239062
nan	nan	20.72	-3.350240519
nan	nan	20.74	-3.344074632
nan	nan	20.76	-3.325363279
nan	nan	20.78	-3.275736859
nan	nan	20.8	-3.218133434
nan	nan	20.82	-3.186233457
nan	nan	20.84	-3.182543135
nan	nan	20.86	-3.189715951
nan	nan	20.88	-3.185343846
nan	nan	20.9	-3.161065494
nan	nan	20.92	-3.101349778
nan	nan	20.94	-3.039394344
nan	nan	20.96	-2.992920613
nan	nan	20.98	-2.997011574
nan	nan	21	-2.983359882
nan	nan	21.02	-2.981355958
nan	nan	21.04	-2.953007083
nan	nan	21.06	-2.912203286
nan	nan	21.08	-2.880938894
nan	nan	21.1	-2.851714564
nan	nan	21.12	-2.84154967
nan	nan	21.14	-2.828313789
nan	nan	21.16	-2.787020598
nan	nan	21.18	-2.752609399
nan	nan	21.2	-2.720992578
nan	nan	21.22	-2.694017788
nan	nan	21.24	-2.68796923
nan	nan	21.26	-2.686284296
nan	nan	21.28	-2.678154631
nan	nan	21.3	-2.646013659
nan	nan	21.32	-2.624124469
nan	nan	21.34	-2.570245643
nan	nan	21.36	-2.539469087
nan	nan	21.38	-2.516176628
nan	nan	21.4	-2.50431663
nan	nan	21.42	-2.504593008
nan	nan	21.44	-2.497881369
nan	nan	21.46	-2.480706133
nan	nan	21.48	-2.472727199
nan	nan	21.5	-2.443853283
nan	nan	21.52	-2.410807039
nan	nan	21.54	-2.389037199
nan	nan	21.56	-2.358533964
nan	nan	21.58	-2.339242704
nan	nan	21.6	-2.326601273
nan	nan	21.62	-2.313828232
nan	nan	21.64	-2.305154124
nan	nan	21.66	-2.305884343
nan	nan	21.68	-2.292759154
nan	nan	21.7	-2.286183223
nan	nan	21.72	-2.276557681
nan	nan	21.74	-2.250022648
nan	nan	21.76	-2.222462439
nan	nan	21.78	-2.195390883
nan	nan	21.8	-2.166977066
nan	nan	21.82	-2.163639378
nan	nan	21.84	-2.155757137
nan	nan	21.86	-2.158417092
nan	nan	21.88	-2.165831684
nan	nan	21.9	-2.168697228
nan	nan	21.92	-2.166200184
nan	nan	21.94	-2.142488858
nan	nan	21.96	-2.12027381
nan	nan	21.98	-2.10310188
nan	nan	22	-2.09996357
nan	nan	22.02	-2.087768532
nan	nan	22.04	-2.082770028
nan	nan	22.06	-2.074850992
nan	nan	22.08	-2.079692948
nan	nan	22.1	-2.074307416
nan	nan	22.12	-2.078450804
nan	nan	22.14	-2.069133864
nan	nan	22.16	-2.063304706
nan	nan	22.18	-2.057884017
nan	nan	22.2	-2.048051932
nan	nan	22.22	-2.041938799
nan	nan	22.24	-2.02273738
nan	nan	22.26	-2.038755734
nan	nan	22.28	-2.044011064
nan	nan	22.3	-2.038409141
nan	nan	22.32	-2.026167121
nan	nan	22.34	-2.027893113
nan	nan	22.36	-2.012498573
nan	nan	22.38	-2.033816377
nan	nan	22.4	-2.030081491
nan	nan	22.42	-2.039674592
nan	nan	22.44	-2.041137758
nan	nan	22.46	-2.038073031
nan	nan	22.48	-2.051179741
nan	nan	22.5	-2.04928617
nan	nan	22.52	-2.055065446
nan	nan	22.54	-2.053272635
nan	nan	22.56	-2.058526233
nan	nan	22.58	-2.056283243
nan	nan	22.6	-2.050530752
nan	nan	22.62	-2.059582751
nan	nan	22.64	-2.066144629
nan	nan	22.66	-2.081359163
nan	nan	22.68	-2.106069704
nan	nan	22.7	-2.100765742
nan	nan	22.72	-2.107848128
nan	nan	22.74	-2.112604537
nan	nan	22.76	-2.101940565
nan	nan	22.78	-2.108720659
nan	nan	22.8	-2.110088048
nan	nan	22.82	-2.115261649
nan	nan	22.84	-2.126116379
nan	nan	22.86	-2.140220655
nan	nan	22.88	-2.158573824
nan	nan	22.9	-2.164870148
nan	nan	22.92	-2.180881163
nan	nan	22.94	-2.176245948
nan	nan	22.96	-2.17488471
nan	nan	22.98	-2.170747939
nan	nan	23	-2.180301022
nan	nan	23.02	-2.196558016
nan	nan	23.04	-2.213775481
nan	nan	23.06	-2.227514702
nan	nan	23.08	-2.254166428
nan	nan	23.1	-2.26809614
nan	nan	23.12	-2.263444155
nan	nan	23.14	-2.259297162
nan	nan	23.16	-2.240602506
nan	nan	23.18	-2.242705243
nan	nan	23.2	-2.255619642
nan	nan	23.22	-2.27517725
nan	nan	23.24	-2.298783056
nan	nan	23.26	-2.326513805
nan	nan	23.28	-2.354721857
nan	nan	23.3	-2.35718988
nan	nan	23.32	-2.353366767
nan	nan	23.34	-2.333475235
nan	nan	23.36	-2.321803748
nan	nan	23.38	-2.322709322
nan	nan	23.4	-2.340799478
nan	nan	23.42	-2.346976775
nan	nan	23.44	-2.376935707
nan	nan	23.46	-2.403669554
nan	nan	23.48	-2.434331065
nan	nan	23.5	-2.435884239
nan	nan	23.52	-2.42602964
nan	nan	23.54	-2.417292122
nan	nan	23.56	-2.39692802
nan	nan	23.58	-2.393079781
nan	nan	23.6	-2.390671984
nan	nan	23.62	-2.419744711
nan	nan	23.64	-2.438571649
nan	nan	23.66	-2.47662331
nan	nan	23.68	-2.497146379
nan	nan	23.7	-2.497619156
nan	nan	23.72	-2.47193361
nan	nan	23.74	-2.461309932
nan	nan	23.76	-2.451751866
nan	nan	23.78	-2.453173627
nan	nan	23.8	-2.46185529
nan	nan	23.82	-2.492967624
nan	nan	23.84	-2.513826864
nan	nan	23.86	-2.539152294
nan	nan	23.88	-2.549187393
nan	nan	23.9	-2.539945627
nan	nan	23.92	-2.523031078
nan	nan	23.94	-2.508426016
nan	nan	23.96	-2.514479011
nan	nan	23.98	-2.523455577
nan	nan	24	-2.545367937
nan	nan	24.02	-2.566898466
nan	nan	24.04	-2.586673963
nan	nan	24.06	-2.590480992
nan	nan	24.08	-2.579457763
nan	nan	24.1	-2.566156816
nan	nan	24.12	-2.574548295
nan	nan	24.14	-2.580802268
nan	nan	24.16	-2.605704731
nan	nan	24.18	-2.614931185
nan	nan	24.2	-2.635226771
nan	nan	24.22	-2.63902368
nan	nan	24.24	-2.63657603
nan	nan	24.26	-2.636850777
nan	nan	24.28	-2.645136169
nan	nan	24.3	-2.66105257
nan	nan	24.32	-2.670055729
nan	nan	24.34	-2.680573031
nan	nan	24.36	-2.693058894
nan	nan	24.38	-2.705047995
nan	nan	24.4	-2.70724316
nan	nan	24.42	-2.716151816
nan	nan	24.44	-2.72648815
nan	nan	24.46	-2.731246645
nan	nan	24.48	-2.7448634
nan	nan	24.5	-2.736109312
nan	nan	24.52	-2.736623512
nan	nan	24.54	-2.755059611
nan	nan	24.56	-2.781525321
nan	nan	24.58	-2.807479816
nan	nan	24.6	-2.804813404
nan	nan	24.62	-2.807211244
nan	nan	24.64	-2.804700892
nan	nan	24.66	-2.802311857
nan	nan	24.68	-2.804724823
nan	nan	24.7	-2.822601028
nan	nan	24.72	-2.858372428
nan	nan	24.74	-2.864973877
nan	nan	24.76	-2.864257005
nan	nan	24.78	-2.863154175
nan	nan	24.8	-2.851407581
nan	nan	24.82	-2.857847307
nan	nan	24.84	-2.868622079
nan	nan	24.86	-2.880375175
nan	nan	24.88	-2.886682957
nan	nan	24.9	-2.892521321
nan	nan	24.92	-2.905314206
nan	nan	24.94	-2.903485685
nan	nan	24.96	-2.901347681
nan	nan	24.98	-2.902460293
nan	nan	25	-2.908754562
nan	nan	25.02	-2.914789802
nan	nan	25.04	-2.914150694
nan	nan	25.06	-2.945673011
nan	nan	25.08	-2.952482318
nan	nan	25.1	-2.961121346
nan	nan	25.12	-2.950235397
nan	nan	25.14	-2.93864887
nan	nan	25.16	-2.948085286
nan	nan	25.18	-2.962779673
nan	nan	25.2	-2.971152367
nan	nan	25.22	-2.979344268
nan	nan	25.24	-2.986073413
nan	nan	25.26	-2.976673624
nan	nan	25.28	-2.971908532
nan	nan	25.3	-2.972888193
nan	nan	25.32	-2.982889118
nan	nan	25.34	-2.997829182
nan	nan	25.36	-3.017577839
nan	nan	25.38	-3.008668283
nan	nan	25.4	-2.995363844
nan	nan	25.42	-2.981440845
nan	nan	25.44	-2.992939722
nan	nan	25.46	-3.028558859
nan	nan	25.48	-3.033992905
nan	nan	25.5	-3.036577435
nan	nan	25.52	-3.036155618
nan	nan	25.54	-3.005081544
nan	nan	25.56	-2.997321787
nan	nan	25.58	-3.0149585
nan	nan	25.6	-3.050591757
nan	nan	25.62	-3.082325905
nan	nan	25.64	-3.080499793
nan	nan	25.66	-3.052268361
nan	nan	25.68	-3.016046653
nan	nan	25.7	-3.013871754
nan	nan	25.72	-3.045804368
nan	nan	25.74	-3.090517922
nan	nan	25.76	-3.11869431
nan	nan	25.78	-3.091983504
nan	nan	25.8	-3.054021086
nan	nan	25.82	-3.027717661
nan	nan	25.84	-3.041520839
nan	nan	25.86	-3.093751796
nan	nan	25.88	-3.137626927
nan	nan	25.9	-3.148178662
nan	nan	25.92	-3.099176383
nan	nan	25.94	-3.05682703
nan	nan	25.96	-3.047686534
nan	nan	25.98	-3.087925838
nan	nan	26	-3.149420875
nan	nan	26.02	-3.175921155
nan	nan	26.04	-3.174552067
nan	nan	26.06	-3.116913751
nan	nan	26.08	-3.080822505
nan	nan	26.1	-3.098927972
nan	nan	26.12	-3.140229157
nan	nan	26.14	-3.182423948
nan	nan	26.16	-3.202233992
nan	nan	26.18	-3.176913856
nan	nan	26.2	-3.129603169
nan	nan	26.22	-3.118589771
nan	nan	26.24	-3.147545722
nan	nan	26.26	-3.188578576
nan	nan	26.28	-3.222084973
nan	nan	26.3	-3.200531599
nan	nan	26.32	-3.153335458
nan	nan	26.34	-3.134986613
nan	nan	26.36	-3.131846788
nan	nan	26.38	-3.174934151
nan	nan	26.4	-3.205210251
nan	nan	26.42	-3.207001756
nan	nan	26.44	-3.190355563
nan	nan	26.46	-3.149316023
nan	nan	26.48	-3.121093593
nan	nan	26.5	-3.137067593
nan	nan	26.52	-3.169273342
nan	nan	26.54	-3.186791677
nan	nan	26.56	-3.18808248
nan	nan	26.58	-3.15661602
nan	nan	26.6	-3.110841257
nan	nan	26.62	-3.092607517
nan	nan	26.64	-3.109869751
nan	nan	26.66	-3.130649556
nan	nan	26.68	-3.160625828
nan	nan	26.7	-3.159064068
nan	nan	26.72	-3.125430677
nan	nan	26.74	-3.095750559
nan	nan	26.76	-3.050110581
nan	nan	26.78	-3.05679923
nan	nan	26.8	-3.079093448
nan	nan	26.82	-3.114427898
nan	nan	26.84	-3.129236256
nan	nan	26.86	-3.101005432
nan	nan	26.88	-3.057079376
nan	nan	26.9	-3.015175956
nan	nan	26.92	-3.001445298
nan	nan	26.94	-3.02055798
nan	nan	26.96	-3.037255804
nan	nan	26.98	-3.05604133
nan	nan	27	-3.033224377
nan	nan	27.02	-2.9962749
nan	nan	27.04	-2.956589901
nan	nan	27.06	-2.936776178
nan	nan	27.08	-2.94994892
nan	nan	27.1	-2.969681462
nan	nan	27.12	-2.977572361
nan	nan	27.14	-2.960794584
nan	nan	27.16	-2.92626306
nan	nan	27.18	-2.888025665
nan	nan	27.2	-2.865265602
nan	nan	27.22	-2.864561318
nan	nan	27.24	-2.873773347
nan	nan	27.26	-2.876021998
nan	nan	27.28	-2.874181336
nan	nan	27.3	-2.842381541
nan	nan	27.32	-2.808066231
nan	nan	27.34	-2.789253492
nan	nan	27.36	-2.78385482
nan	nan	27.38	-2.776351259
nan	nan	27.4	-2.779883758
nan	nan	27.42	-2.766631569
nan	nan	27.44	-2.745195734
nan	nan	27.46	-2.711780638
nan	nan	27.48	-2.688303227
nan	nan	27.5	-2.690188714
nan	nan	27.52	-2.69546706
nan	nan	27.54	-2.691416054
nan	nan	27.56	-2.674705955
nan	nan	27.58	-2.644236185
nan	nan	27.6	-2.611006285
nan	nan	27.62	-2.585616281
nan	nan	27.64	-2.578665712
nan	nan	27.66	-2.583302378
nan	nan	27.68	-2.586896853
nan	nan	27.7	-2.584266676
nan	nan	27.72	-2.56432584
nan	nan	27.74	-2.526498355
nan	nan	27.76	-2.484220234
nan	nan	27.78	-2.44636666
nan	nan	27.8	-2.433220121
nan	nan	27.82	-2.428302901
nan	nan	27.84	-2.426135372
nan	nan	27.86	-2.44400922
nan	nan	27.88	-2.433759023
nan	nan	27.9	-2.4229542
nan	nan	27.92	-2.400080394
nan	nan	27.94	-2.358627228
nan	nan	27.96	-2.319033578
nan	nan	27.98	-2.287115098
nan	nan	28	-2.270174587
nan	nan	28.02	-2.260847552
nan	nan	28.04	-2.266846063
nan	nan	28.06	-2.26023663
nan	nan	28.08	-2.274749534
nan	nan	28.1	-2.271602244
nan	nan	28.12	-2.239610565
nan	nan	28.14	-2.208401208
nan	nan	28.16	-2.170056325
nan	nan	28.18	-2.128738703
nan	nan	28.2	-2.104661667
nan	nan	28.22	-2.094980629
nan	nan	28.24	-2.077513635
nan	nan	28.26	-2.092565678
nan	nan	28.28	-2.085653519
nan	nan	28.3	-2.085584792
nan	nan	28.32	-2.074718172
nan	nan	28.34	-2.052067297
nan	nan	28.36	-2.027361164
nan	nan	28.38	-2.004940973
nan	nan	28.4	-1.958232736
nan	nan	28.42	-1.935216994
nan	nan	28.44	-1.925979843
nan	nan	28.46	-1.916617103
nan	nan	28.48	-1.911947306
nan	nan	28.5	-1.899518472
nan	nan	28.52	-1.905462305
nan	nan	28.54	-1.892577758
nan	nan	28.56	-1.876061703
nan	nan	28.58	-1.830902967
nan	nan	28.6	-1.810236227
nan	nan	28.62	-1.778284161
nan	nan	28.64	-1.769401681
nan	nan	28.66	-1.753277654
nan	nan	28.68	-1.734774924
nan	nan	28.7	-1.732004174
nan	nan	28.72	-1.734605275
nan	nan	28.74	-1.723130817
nan	nan	28.76	-1.71513444
nan	nan	28.78	-1.697998334
nan	nan	28.8	-1.688382031
nan	nan	28.82	-1.67848295
nan	nan	28.84	-1.658466806
nan	nan	28.86	-1.641565281
nan	nan	28.88	-1.625099345
nan	nan	28.9	-1.620593126
nan	nan	28.92	-1.61627799
nan	nan	28.94	-1.617355112
nan	nan	28.96	-1.599443692
nan	nan	28.98	-1.604113965
nan	nan	29	-1.598719234
nan	nan	29.02	-1.589078447
nan	nan	29.04	-1.576511978
nan	nan	29.06	-1.566698238
nan	nan	29.08	-1.553031725
nan	nan	29.1	-1.552222688
nan	nan	29.12	-1.537625037
nan	nan	29.14	-1.519411628
nan	nan	29.16	-1.506459668
nan	nan	29.18	-1.4962591
nan	nan	29.2	-1.491298394
nan	nan	29.22	-1.474834171
nan	nan	29.24	-1.463224936
nan	nan	29.26	-1.45003019
nan	nan	29.28	-1.4522483
nan	nan	29.3	-1.438344782
nan	nan	29.32	-1.435231982
nan	nan	29.34	-1.426581362
nan	nan	29.36	-1.419373067
nan	nan	29.38	-1.41112007
nan	nan	29.4	-1.399433242
nan	nan	29.42	-1.387035069
nan	nan	29.44	-1.378684683
nan	nan	29.46	-1.379914846
nan	nan	29.48	-1.379356979
nan	nan	29.5	-1.374146654
nan	nan	29.52	-1.367647319
nan	nan	29.54	-1.377459999
nan	nan	29.56	-1.362012891
nan	nan	29.58	-1.365832896
nan	nan	29.6	-1.351554922
nan	nan	29.62	-1.350734209
nan	nan	29.64	-1.335246064
nan	nan	29.66	-1.333401793
nan	nan	29.68	-1.327281794
nan	nan	29.7	-1.318558091
nan	nan	29.72	-1.322171302
nan	nan	29.74	-1.315212057
nan	nan	29.76	-1.318511392
nan	nan	29.78	-1.311580007
nan	nan	29.8	-1.307760215
nan	nan	29.82	-1.299608196
nan	nan	29.84	-1.297950622
nan	nan	29.86	-1.293629772
nan	nan	29.88	-1.294918402
nan	nan	29.9	-1.289971973
nan	nan	29.92	-1.295529123
nan	nan	29.94	-1.283473466
nan	nan	29.96	-1.286864815
nan	nan	29.98	-1.275242061
nan	nan	30	-1.275443285
nan	nan	30.02	-1.282139216
nan	nan	30.04	-1.2741306
nan	nan	30.06	-1.271867171
nan	nan	30.08	-1.263368045
nan	nan	30.1	-1.269681383
nan	nan	30.12	-1.265441733
nan	nan	30.14	-1.264435204
nan	nan	30.16	-1.26093311
nan	nan	30.18	-1.25645276
nan	nan	30.2	-1.259431729
nan	nan	30.22	-1.254316049
nan	nan	30.24	-1.241160189
nan	nan	30.26	-1.241453722
nan	nan	30.28	-1.240752983
nan	nan	30.3	-1.244258495
nan	nan	30.32	-1.228382154
nan	nan	30.34	-1.221457622
nan	nan	30.36	-1.229208044
nan	nan	30.38	-1.220411532
nan	nan	30.4	-1.219466661
nan	nan	30.42	-1.215726014
nan	nan	30.44	-1.214532979
nan	nan	30.46	-1.211644215
nan	nan	30.48	-1.206218572
nan	nan	30.5	-1.204281258
nan	nan	30.52	-1.202323491
nan	nan	30.54	-1.196519084
nan	nan	30.56	-1.20247421
nan	nan	30.58	-1.200950151
nan	nan	30.6	-1.20309516
nan	nan	30.62	-1.195122156
nan	nan	30.64	-1.20504006
nan	nan	30.66	-1.20947696
nan	nan	30.68	-1.197408238
nan	nan	30.7	-1.203962605
nan	nan	30.72	-1.209664712
nan	nan	30.74	-1.200237804
nan	nan	30.76	-1.199594397
nan	nan	30.78	-1.199987699
nan	nan	30.8	-1.196732327
nan	nan	30.82	-1.191808295
nan	nan	30.84	-1.193466237
nan	nan	30.86	-1.186855663
nan	nan	30.88	-1.184024495
nan	nan	30.9	-1.176366989
nan	nan	30.92	-1.173060551
nan	nan	30.94	-1.17450813
nan	nan	30.96	-1.174478003
nan	nan	30.98	-1.164686374
nan	nan	31	-1.169029527
nan	nan	31.02	-1.171153813
nan	nan	31.04	-1.166921633
nan	nan	31.06	-1.175226873
nan	nan	31.08	-1.171797915
nan	nan	31.1	-1.175999607
nan	nan	31.12	-1.181448057
nan	nan	31.14	-1.187891059
nan	nan	31.16	-1.17241619
nan	nan	31.18	-1.179627413
nan	nan	31.2	-1.168461297
nan	nan	31.22	-1.177427045
nan	nan	31.24	-1.171018973
nan	nan	31.26	-1.172007618
nan	nan	31.28	-1.163571323
nan	nan	31.3	-1.1650831
nan	nan	31.32	-1.165895287
nan	nan	31.34	-1.156262594
nan	nan	31.36	-1.154925702
nan	nan	31.38	-1.145112654
nan	nan	31.4	-1.156998208
nan	nan	31.42	-1.146266283
nan	nan	31.44	-1.144333993
nan	nan	31.46	-1.134975761
nan	nan	31.48	-1.150968674
nan	nan	31.5	-1.14184646
nan	nan	31.52	-1.149686535
nan	nan	31.54	-1.150212206
nan	nan	31.56	-1.148239067
nan	nan	31.58	-1.139049363
nan	nan	31.6	-1.146368677
nan	nan	31.62	-1.146174927
nan	nan	31.64	-1.140559722
nan	nan	31.66	-1.141040609
nan	nan	31.68	-1.143008417
nan	nan	31.7	-1.149687092
nan	nan	31.72	-1.141523861
nan	nan	31.74	-1.149488642
nan	nan	31.76	-1.150703584
nan	nan	31.78	-1.148230347
nan	nan	31.8	-1.147246427
nan	nan	31.82	-1.140266363
nan	nan	31.84	-1.142808124
nan	nan	31.86	-1.136623922
nan	nan	31.88	-1.143026931
nan	nan	31.9	-1.148252719
nan	nan	31.92	-1.141268048
nan	nan	31.94	-1.145029487
nan	nan	31.96	-1.147558135
nan	nan	31.98	-1.152922054
nan	nan	32	-1.149708313
nan	nan	32.02	-1.151451555
nan	nan	32.04	-1.150617656
nan	nan	32.06	-1.154502872
nan	nan	32.08	-1.154119565
nan	nan	32.1	-1.167284675
nan	nan	32.12	-1.159185247
nan	nan	32.14	-1.176791209
nan	nan	32.16	-1.179192612
nan	nan	32.18	-1.189176679
nan	nan	32.2	-1.189717884
nan	nan	32.22	-1.197902354
nan	nan	32.24	-1.210427179
nan	nan	32.26	-1.212240437
nan	nan	32.28	-1.212419881
nan	nan	32.3	-1.219185353
nan	nan	32.32	-1.228383881
nan	nan	32.34	-1.231204737
nan	nan	32.36	-1.244845047
nan	nan	32.38	-1.242385345
nan	nan	32.4	-1.251103479
nan	nan	32.42	-1.243724974
nan	nan	32.44	-1.261511359
nan	nan	32.46	-1.259456931
nan	nan	32.48	-1.262112611
nan	nan	32.5	-1.265366425
nan	nan	32.52	-1.267268312
nan	nan	32.54	-1.272903032
nan	nan	32.56	-1.277382161
nan	nan	32.58	-1.279315194
nan	nan	32.6	-1.29009489
nan	nan	32.62	-1.299002474
nan	nan	32.64	-1.300367632
nan	nan	32.66	-1.303955828
nan	nan	32.68	-1.300808623
nan	nan	32.7	-1.309404066
nan	nan	32.72	-1.30715525
nan	nan	32.74	-1.316718101
nan	nan	32.76	-1.308984977
nan	nan	32.78	-1.316556087
nan	nan	32.8	-1.317556744
nan	nan	32.82	-1.324913917
nan	nan	32.84	-1.326807975
nan	nan	32.86	-1.332008067
nan	nan	32.88	-1.327336121
nan	nan	32.9	-1.32868039
nan	nan	32.92	-1.337224977
nan	nan	32.94	-1.327083323
nan	nan	32.96	-1.331869376
nan	nan	32.98	-1.333573059
nan	nan	33	-1.334211215
nan	nan	33.02	-1.330158294
nan	nan	33.04	-1.344562466
nan	nan	33.06	-1.341401497
nan	nan	33.08	-1.352573834
nan	nan	33.1	-1.352353598
nan	nan	33.12	-1.361771911
nan	nan	33.14	-1.358735088
nan	nan	33.16	-1.365886064
nan	nan	33.18	-1.363884245
nan	nan	33.2	-1.372822994
nan	nan	33.22	-1.376286735
nan	nan	33.24	-1.365691363
nan	nan	33.26	-1.374360962
nan	nan	33.28	-1.372262991
nan	nan	33.3	-1.374158162
nan	nan	33.32	-1.369005597
nan	nan	33.34	-1.371223186
nan	nan	33.36	-1.359273633
nan	nan	33.38	-1.365946044
nan	nan	33.4	-1.363084596
nan	nan	33.42	-1.371409387
nan	nan	33.44	-1.366832917
nan	nan	33.46	-1.376689319
nan	nan	33.48	-1.378136208
nan	nan	33.5	-1.375454846
nan	nan	33.52	-1.375056908
nan	nan	33.54	-1.37806108
nan	nan	33.56	-1.37995882
nan	nan	33.58	-1.365540584
nan	nan	33.6	-1.374123446
nan	nan	33.62	-1.368228084
nan	nan	33.64	-1.366016849
nan	nan	33.66	-1.367028813
nan	nan	33.68	-1.373226543
nan	nan	33.7	-1.369685745
nan	nan	33.72	-1.374965725
nan	nan	33.74	-1.366299642
nan	nan	33.76	-1.37481575
nan	nan	33.78	-1.361328031
nan	nan	33.8	-1.369823973
nan	nan	33.82	-1.376074587
nan	nan	33.84	-1.377922346
nan	nan	33.86	-1.373780338
nan	nan	33.88	-1.374771211
nan	nan	33.9	-1.375433799
nan	nan	33.92	-1.367352742
nan	nan	33.94	-1.352738746
nan	nan	33.96	-1.36041424
nan	nan	33.98	-1.356879099
nan	nan	34	-1.352278953
nan	nan	34.02	-1.354354536
nan	nan	34.04	-1.338547248
nan	nan	34.06	-1.353496166
nan	nan	34.08	-1.341149105
nan	nan	34.1	-1.349512364
nan	nan	34.12	-1.338994968
nan	nan	34.14	-1.329080547
nan	nan	34.16	-1.324492354
nan	nan	34.18	-1.328388392
nan	nan	34.2	-1.32096953
nan	nan	34.22	-1.320950581
nan	nan	34.24	-1.323441103
nan	nan	34.26	-1.335250995
nan	nan	34.28	-1.322083656
nan	nan	34.3	-1.323563764
nan	nan	34.32	-1.319202617
nan	nan	34.34	-1.30821767
nan	nan	34.36	-1.308394147
nan	nan	34.38	-1.285690215
nan	nan	34.4	-1.287248094
nan	nan	34.42	-1.272544889
nan	nan	34.44	-1.257580857
nan	nan	34.46	-1.259625773
nan	nan	34.48	-1.252355845
nan	nan	34.5	-1.244034897
nan	nan	34.52	-1.245611686
nan	nan	34.54	-1.242597399
nan	nan	34.56	-1.227259797
nan	nan	34.58	-1.22752709
nan	nan	34.6	-1.223902951
nan	nan	34.62	-1.219381126
nan	nan	34.64	-1.211406139
nan	nan	34.66	-1.214452081
nan	nan	34.68	-1.202994212
nan	nan	34.7	-1.199937277
nan	nan	34.72	-1.181329198
nan	nan	34.74	-1.176031028
nan	nan	34.76	-1.16476563
nan	nan	34.78	-1.149834068
nan	nan	34.8	-1.141072109
nan	nan	34.82	-1.127987008
nan	nan	34.84	-1.111588401
nan	nan	34.86	-1.107520286
nan	nan	34.88	-1.104563377
nan	nan	34.9	-1.09301927
nan	nan	34.92	-1.094357187
nan	nan	34.94	-1.079414906
nan	nan	34.96	-1.078385245
nan	nan	34.98	-1.067826447
nan	nan	35	-1.071095
nan	nan	35.02	-1.066616668
nan	nan	35.04	-1.061487212
nan	nan	35.06	-1.052215493
nan	nan	35.08	-1.053601928
nan	nan	35.1	-1.044126168
nan	nan	35.12	-1.030159504
nan	nan	35.14	-1.021324438
nan	nan	35.16	-1.014533439
nan	nan	35.18	-1.003450845
nan	nan	35.2	-0.986884003
nan	nan	35.22	-0.977085794
nan	nan	35.24	-0.962705486
nan	nan	35.26	-0.958679694
nan	nan	35.28	-0.939189613
nan	nan	35.3	-0.926956663
nan	nan	35.32	-0.911089237
nan	nan	35.34	-0.894824915
nan	nan	35.36	-0.891915565
nan	nan	35.38	-0.884339068
nan	nan	35.4	-0.879810219
nan	nan	35.42	-0.87533821
nan	nan	35.44	-0.867462698
nan	nan	35.46	-0.869266202
nan	nan	35.48	-0.860392261
nan	nan	35.5	-0.856575715
nan	nan	35.52	-0.855231725
nan	nan	35.54	-0.849603905
nan	nan	35.56	-0.842961473
nan	nan	35.58	-0.831211766
nan	nan	35.6	-0.82455653
nan	nan	35.62	-0.82104864
nan	nan	35.64	-0.809671937
nan	nan	35.66	-0.809340524
nan	nan	35.68	-0.797754997
nan	nan	35.7	-0.784656458
nan	nan	35.72	-0.771395542
nan	nan	35.74	-0.764382032
nan	nan	35.76	-0.756744022
nan	nan	35.78	-0.739553749
nan	nan	35.8	-0.731059172
nan	nan	35.82	-0.720824595
nan	nan	35.84	-0.706787992
nan	nan	35.86	-0.702816396
nan	nan	35.88	-0.69459739
nan	nan	35.9	-0.686840102
nan	nan	35.92	-0.685628829
nan	nan	35.94	-0.670003344
nan	nan	35.96	-0.659012046
nan	nan	35.98	-0.64712764
nan	nan	36	-0.639305932
nan	nan	36.02	-0.626029689
nan	nan	36.04	-0.622537745
nan	nan	36.06	-0.607460625
nan	nan	36.08	-0.602594322
nan	nan	36.1	-0.599819235
nan	nan	36.12	-0.591655536
nan	nan	36.14	-0.587329191
nan	nan	36.16	-0.583542589
nan	nan	36.18	-0.564802803
nan	nan	36.2	-0.560497392
nan	nan	36.22	-0.554694518
nan	nan	36.24	-0.54121861
nan	nan	36.26	-0.535915916
nan	nan	36.28	-0.539348795
nan	nan	36.3	-0.528493552
nan	nan	36.32	-0.517639418
nan	nan	36.34	-0.522065383
nan	nan	36.36	-0.51092787
nan	nan	36.38	-0.502533731
nan	nan	36.4	-0.488354667
nan	nan	36.42	-0.478974533
nan	nan	36.44	-0.473576113
nan	nan	36.46	-0.461053902
nan	nan	36.48	-0.455962843
nan	nan	36.5	-0.454279114
nan	nan	36.52	-0.44362844
nan	nan	36.54	-0.435843168
nan	nan	36.56	-0.427704305
nan	nan	36.58	-0.420889481
nan	nan	36.6	-0.41140384
nan	nan	36.62	-0.409539702
nan	nan	36.64	-0.402048971
nan	nan	36.66	-0.390245331
nan	nan	36.68	-0.383673473
nan	nan	36.7	-0.385445138
nan	nan	36.72	-0.381322698
nan	nan	36.74	-0.370826717
nan	nan	36.76	-0.369339263
nan	nan	36.78	-0.365053058
nan	nan	36.8	-0.350114406
nan	nan	36.82	-0.351541002
nan	nan	36.84	-0.348073147
nan	nan	36.86	-0.337047066
nan	nan	36.88	-0.339064844
nan	nan	36.9	-0.33804243
nan	nan	36.92	-0.331666163
nan	nan	36.94	-0.316372621
nan	nan	36.96	-0.311030065
nan	nan	36.98	-0.312279735
nan	nan	37	-0.310616743
nan	nan	37.02	-0.301157004
nan	nan	37.04	-0.295327105
nan	nan	37.06	-0.293829389
nan	nan	37.08	-0.281075715
nan	nan	37.1	-0.275152878
nan	nan	37.12	-0.268552785
nan	nan	37.14	-0.263880759
nan	nan	37.16	-0.252631788
nan	nan	37.18	-0.252141008
nan	nan	37.2	-0.25294227
nan	nan	37.22	-0.238128419
nan	nan	37.24	-0.234808949
nan	nan	37.26	-0.237195358
nan	nan	37.28	-0.235250271
nan	nan	37.3	-0.226433103
nan	nan	37.32	-0.219935129
nan	nan	37.34	-0.214666925
nan	nan	37.36	-0.211201004
nan	nan	37.38	-0.205086343
nan	nan	37.4	-0.204519646
nan	nan	37.42	-0.199006264
nan	nan	37.44	-0.197775704
nan	nan	37.46	-0.186803865
nan	nan	37.48	-0.191287313
nan	nan	37.5	-0.186698266
nan	nan	37.52	-0.176790864
nan	nan	37.54	-0.174944505
nan	nan	37.56	-0.177666395
nan	nan	37.58	-0.16774621
nan	nan	37.6	-0.164538742
nan	nan	37.62	-0.16294347
nan	nan	37.64	-0.154325719
nan	nan	37.66	-0.154270313
nan	nan	37.68	-0.15409049
nan	nan	37.7	-0.14483869
nan	nan	37.72	-0.144729997
nan	nan	37.74	-0.14001646
nan	nan	37.76	-0.142138499
nan	nan	37.78	-0.138499834
nan	nan	37.8	-0.129829761
nan	nan	37.82	-0.132765666
nan	nan	37.84	-0.122738777
nan	nan	37.86	-0.124318942
nan	nan	37.88	-0.11698637
nan	nan	37.9	-0.119108541
nan	nan	37.92	-0.116890751
nan	nan	37.94	-0.108333401
nan	nan	37.96	-0.110113115
nan	nan	37.98	-0.11153071
nan	nan	38	-0.104630755
nan	nan	38.02	-0.112594981
nan	nan	38.04	-0.104304276
nan	nan	38.06	-0.108144824
nan	nan	38.08	-0.110214115
nan	nan	38.1	-0.106349249
nan	nan	38.12	-0.10618166
nan	nan	38.14	-0.105213025
nan	nan	38.16	-0.112130083
nan	nan	38.18	-0.108745892
nan	nan	38.2	-0.105930784
nan	nan	38.22	-0.111387465
nan	nan	38.24	-0.112947454
nan	nan	38.26	-0.11895334
nan	nan	38.28	-0.117724253
nan	nan	38.3	-0.120810176
nan	nan	38.32	-0.115335015
nan	nan	38.34	-0.118837315
nan	nan	38.36	-0.122748868
nan	nan	38.38	-0.127377827
nan	nan	38.4	-0.122107568
nan	nan	38.42	-0.134579652
nan	nan	38.44	-0.133070567
nan	nan	38.46	-0.133649121
nan	nan	38.48	-0.137857003
nan	nan	38.5	-0.139454307
nan	nan	38.52	-0.141819312
nan	nan	38.54	-0.145199497
nan	nan	38.56	-0.14852725
nan	nan	38.58	-0.144811545
nan	nan	38.6	-0.144722245
nan	nan	38.62	-0.146157576
nan	nan	38.64	-0.15390202
nan	nan	38.66	-0.154307381
nan	nan	38.68	-0.15146383
nan	nan	38.7	-0.154410503
nan	nan	38.72	-0.154820173
nan	nan	38.74	-0.15449579
nan	nan	38.76	-0.159103472
nan	nan	38.78	-0.162708033
nan	nan	38.8	-0.157792138
nan	nan	38.82	-0.16516038
nan	nan	38.84	-0.161820594
nan	nan	38.86	-0.161402976
nan	nan	38.88	-0.156969267
nan	nan	38.9	-0.166629599
nan	nan	38.92	-0.170557082
nan	nan	38.94	-0.166468332
nan	nan	38.96	-0.168629092
nan	nan	38.98	-0.1642249
nan	nan	39	-0.17750001
nan	nan	39.02	-0.166157692
nan	nan	39.04	-0.169987973
nan	nan	39.06	-0.169402421
nan	nan	39.08	-0.16650097
nan	nan	39.1	-0.166988431
nan	nan	39.12	-0.165866477
nan	nan	39.14	-0.160299717
nan	nan	39.16	-0.166729769
nan	nan	39.18	-0.160641012
nan	nan	39.2	-0.161245876
nan	nan	39.22	-0.161302167
nan	nan	39.24	-0.158545584
nan	nan	39.26	-0.157285328
nan	nan	39.28	-0.161836398
nan	nan	39.3	-0.163580092
nan	nan	39.32	-0.151121523
nan	nan	39.34	-0.161489707
nan	nan	39.36	-0.160259603
nan	nan	39.38	-0.159817032
nan	nan	39.4	-0.158610263
nan	nan	39.42	-0.151005569
nan	nan	39.44	-0.154753736
nan	nan	39.46	-0.159335047
nan	nan	39.48	-0.151372381
nan	nan	39.5	-0.153612961
nan	nan	39.52	-0.158266333
nan	nan	39.54	-0.146113294
nan	nan	39.56	-0.148002595
nan	nan	39.58	-0.147798103
nan	nan	39.6	-0.148889667
nan	nan	39.62	-0.139954874
nan	nan	39.64	-0.144043941
nan	nan	39.66	-0.138702685
nan	nan	39.68	-0.139824528
nan	nan	39.7	-0.132141557
nan	nan	39.72	-0.135718499
nan	nan	39.74	-0.140271405
nan	nan	39.76	-0.139361
nan	nan	39.78	-0.128310284
nan	nan	39.8	-0.131027103
nan	nan	39.82	-0.133742248
nan	nan	39.84	-0.128142137
nan	nan	39.86	-0.13031404
nan	nan	39.88	-0.135325792
nan	nan	39.9	-0.135343399
nan	nan	39.92	-0.133857102
nan	nan	39.94	-0.133829126
nan	nan	39.96	-0.133910212
nan	nan	39.98	-0.130600356
nan	nan	40	-0.133073268
nan	nan	40.02	-0.139557253
nan	nan	40.04	-0.140549762
nan	nan	40.06	-0.143333981
nan	nan	40.08	-0.139947104
nan	nan	40.1	-0.143342205
nan	nan	40.12	-0.148269914
nan	nan	40.14	-0.147876577
nan	nan	40.16	-0.147395529
nan	nan	40.18	-0.15167038
nan	nan	40.2	-0.150757636
nan	nan	40.22	-0.141753007
nan	nan	40.24	-0.149003301
nan	nan	40.26	-0.151085494
nan	nan	40.28	-0.154384886
nan	nan	40.3	-0.156232827
nan	nan	40.32	-0.156704656
nan	nan	40.34	-0.154719405
nan	nan	40.36	-0.1496643
nan	nan	40.38	-0.148076424
nan	nan	40.4	-0.148234553
nan	nan	40.42	-0.154449686
nan	nan	40.44	-0.15310869
nan	nan	40.46	-0.145854422
nan	nan	40.48	-0.146814038
nan	nan	40.5	-0.149794643
nan	nan	40.52	-0.145682382
nan	nan	40.54	-0.149459002
nan	nan	40.56	-0.141518515
nan	nan	40.58	-0.140133628
nan	nan	40.6	-0.143856034
nan	nan	40.62	-0.141203593
nan	nan	40.64	-0.13742349
nan	nan	40.66	-0.142697527
nan	nan	40.68	-0.134719971
nan	nan	40.7	-0.133141834
nan	nan	40.72	-0.135048434
nan	nan	40.74	-0.132829588
nan	nan	40.76	-0.124578513
nan	nan	40.78	-0.131744295
nan	nan	40.8	-0.127621475
nan	nan	40.82	-0.123125074
nan	nan	40.84	-0.12310389
nan	nan	40.86	-0.126235462
nan	nan	40.88	-0.121047035
nan	nan	40.9	-0.125433156
nan	nan	40.92	-0.112825756
nan	nan	40.94	-0.117039608
nan	nan	40.96	-0.113841089
nan	nan	40.98	-0.103936176
nan	nan	41	-0.108072356
nan	nan	41.02	-0.104404955
nan	nan	41.04	-0.101531978
nan	nan	41.06	-0.098343862
nan	nan	41.08	-0.098100525
nan	nan	41.1	-0.098600924
nan	nan	41.12	-0.097793906
nan	nan	41.14	-0.089656277
nan	nan	41.16	-0.092680912
nan	nan	41.18	-0.088093033
nan	nan	41.2	-0.087886851
nan	nan	41.22	-0.083605698
nan	nan	41.24	-0.089219619
nan	nan	41.26	-0.085658152
nan	nan	41.28	-0.076973043
nan	nan	41.3	-0.076616824
nan	nan	41.32	-0.080246558
nan	nan	41.34	-0.075681492
nan	nan	41.36	-0.077013416
nan	nan	41.38	-0.074244854
nan	nan	41.4	-0.077044361
nan	nan	41.42	-0.071400347
nan	nan	41.44	-0.069830665
nan	nan	41.46	-0.07244149
nan	nan	41.48	-0.064341541
nan	nan	41.5	-0.068037564
nan	nan	41.52	-0.064014258
nan	nan	41.54	-0.06428386
nan	nan	41.56	-0.060117986
nan	nan	41.58	-0.05550749
nan	nan	41.6	-0.067777273
nan	nan	41.62	-0.065780792
nan	nan	41.64	-0.067166828
nan	nan	41.66	-0.068381631
nan	nan	41.68	-0.062427998
nan	nan	41.7	-0.06575228
nan	nan	41.72	-0.060156522
nan	nan	41.74	-0.06183798
nan	nan	41.76	-0.064644124
nan	nan	41.78	-0.066825119
nan	nan	41.8	-0.068951046
nan	nan	41.82	-0.071144403
nan	nan	41.84	-0.06712323
nan	nan	41.86	-0.068674306
nan	nan	41.88	-0.070403153
nan	nan	41.9	-0.076101279
nan	nan	41.92	-0.068670312
nan	nan	41.94	-0.072335238
nan	nan	41.96	-0.070634374
nan	nan	41.98	-0.071203281
nan	nan	42	-0.077411611
nan	nan	42.02	-0.072897471
nan	nan	42.04	-0.079286559
nan	nan	42.06	-0.075385989
nan	nan	42.08	-0.070118469
nan	nan	42.1	-0.073957011
nan	nan	42.12	-0.07544919
nan	nan	42.14	-0.068576076
nan	nan	42.16	-0.072499228
nan	nan	42.18	-0.069444844
nan	nan	42.2	-0.069489929
nan	nan	42.22	-0.06402696
nan	nan	42.24	-0.06760535
nan	nan	42.26	-0.061051158
nan	nan	42.28	-0.060058763
nan	nan	42.3	-0.065349001
nan	nan	42.32	-0.058588443
nan	nan	42.34	-0.053123924
nan	nan	42.36	-0.057751727
nan	nan	42.38	-0.048553394
nan	nan	42.4	-0.056190858
nan	nan	42.42	-0.044783452
nan	nan	42.44	-0.047006606
nan	nan	42.46	-0.043304125
nan	nan	42.48	-0.042018226
nan	nan	42.5	-0.038785164
nan	nan	42.52	-0.036569397
nan	nan	42.54	-0.03767587
nan	nan	42.56	-0.034716003
nan	nan	42.58	-0.032923596
nan	nan	42.6	-0.032786206
nan	nan	42.62	-0.019398522
nan	nan	42.64	-0.021441367
nan	nan	42.66	-0.022328991
nan	nan	42.68	-0.015047929
nan	nan	42.7	-0.013957398
nan	nan	42.72	-0.008153819
nan	nan	42.74	-0.008611712
nan	nan	42.76	-0.008045749
nan	nan	42.78	0.00221218
nan	nan	42.8	-0.000700339
nan	nan	42.82	0.000457508
nan	nan	42.84	0.001953274
nan	nan	42.86	0.007884074
nan	nan	42.88	0.008588229
nan	nan	42.9	0.013458357
nan	nan	42.92	0.016280227
nan	nan	42.94	0.012189472
nan	nan	42.96	0.016588793
nan	nan	42.98	0.021951503
nan	nan	43	0.030551218
nan	nan	43.02	0.020536328
nan	nan	43.04	0.023636449
nan	nan	43.06	0.02477603
nan	nan	43.08	0.03408869
nan	nan	43.1	0.026480266
nan	nan	43.12	0.029531971
nan	nan	43.14	0.037526701
nan	nan	43.16	0.04645686
nan	nan	43.18	0.040142
nan	nan	43.2	0.046959287
nan	nan	43.22	0.042328844
nan	nan	43.24	0.049313344
nan	nan	43.26	0.049315065
nan	nan	43.28	0.052547791
nan	nan	43.3	0.052495804
nan	nan	43.32	0.044864444
nan	nan	43.34	0.052751478
nan	nan	43.36	0.05577479
nan	nan	43.38	0.062975509
nan	nan	43.4	0.05876124
nan	nan	43.42	0.066037189
nan	nan	43.44	0.069361298
nan	nan	43.46	0.071105661
nan	nan	43.48	0.059388469
nan	nan	43.5	0.073687212
nan	nan	43.52	0.075282207
nan	nan	43.54	0.078723816
nan	nan	43.56	0.079436052
nan	nan	43.58	0.090263259
nan	nan	43.6	0.090075849
nan	nan	43.62	0.090515914
nan	nan	43.64	0.096319117
nan	nan	43.66	0.103023857
nan	nan	43.68	0.103788549
nan	nan	43.7	0.106329562
nan	nan	43.72	0.111641296
nan	nan	43.74	0.113449145
nan	nan	43.76	0.109536292
nan	nan	43.78	0.11374872
nan	nan	43.8	0.124917571
nan	nan	43.82	0.127151001
nan	nan	43.84	0.134704263
nan	nan	43.86	0.130689647
nan	nan	43.88	0.138943327
nan	nan	43.9	0.134197943
nan	nan	43.92	0.14054916
nan	nan	43.94	0.135885938
nan	nan	43.96	0.152513825
nan	nan	43.98	0.145423688
nan	nan	44	0.154511081
nan	nan	44.02	0.149418951
nan	nan	44.04	0.157343676
nan	nan	44.06	0.156317213
nan	nan	44.08	0.169370116
nan	nan	44.1	0.163677941
nan	nan	44.12	0.171872079
nan	nan	44.14	0.165692743
nan	nan	44.16	0.166422922
nan	nan	44.18	0.170348076
nan	nan	44.2	0.173443856
nan	nan	44.22	0.176744675
nan	nan	44.24	0.178446405
nan	nan	44.26	0.18971159
nan	nan	44.28	0.181294146
nan	nan	44.3	0.185238073
nan	nan	44.32	0.183784972
nan	nan	44.34	0.182639887
nan	nan	44.36	0.19109797
nan	nan	44.38	0.186335786
nan	nan	44.4	0.184502769
nan	nan	44.42	0.188524507
nan	nan	44.44	0.176626006
nan	nan	44.46	0.185466557
nan	nan	44.48	0.183832966
nan	nan	44.5	0.186030324
nan	nan	44.52	0.177508416
nan	nan	44.54	0.182343678
nan	nan	44.56	0.175630329
nan	nan	44.58	0.174431886
nan	nan	44.6	0.169966158
nan	nan	44.62	0.174362527
nan	nan	44.64	0.169690529
nan	nan	44.66	0.176664574
nan	nan	44.68	0.165987397
nan	nan	44.7	0.171981244
nan	nan	44.72	0.167708283
nan	nan	44.74	0.165061584
nan	nan	44.76	0.169925265
nan	nan	44.78	0.171003558
nan	nan	44.8	0.165915056
nan	nan	44.82	0.166231453
nan	nan	44.84	0.162723183
nan	nan	44.86	0.16522312
nan	nan	44.88	0.170762993
nan	nan	44.9	0.162604405
nan	nan	44.92	0.170153837
nan	nan	44.94	0.172975391
nan	nan	44.96	0.172350602
nan	nan	44.98	0.169142569
nan	nan	45	0.173450454
nan	nan	45.02	0.170776979
nan	nan	45.04	0.180387623
nan	nan	45.06	0.178915575
nan	nan	45.08	0.175180551
nan	nan	45.1	0.173505875
nan	nan	45.12	0.178330461
nan	nan	45.14	0.182419416
nan	nan	45.16	0.191364929
nan	nan	45.18	0.183069713
nan	nan	45.2	0.184472876
nan	nan	45.22	0.187228209
nan	nan	45.24	0.189481853
nan	nan	45.26	0.18414395
nan	nan	45.28	0.186100577
nan	nan	45.3	0.194553613
nan	nan	45.32	0.195312843
nan	nan	45.34	0.196559783
nan	nan	45.36	0.192575962
nan	nan	45.38	0.187055381
nan	nan	45.4	0.199459283
nan	nan	45.42	0.197828409
nan	nan	45.44	0.19507828
nan	nan	45.46	0.19691524
nan	nan	45.48	0.194196972
nan	nan	45.5	0.200248542
nan	nan	45.52	0.190297188
nan	nan	45.54	0.20458994
nan	nan	45.56	0.191736307
nan	nan	45.58	0.20080009
nan	nan	45.6	0.200697003
nan	nan	45.62	0.195384092
nan	nan	45.64	0.192333813
nan	nan	45.66	0.196758818
nan	nan	45.68	0.191951357
nan	nan	45.7	0.200686627
nan	nan	45.72	0.194584606
nan	nan	45.74	0.197478478
nan	nan	45.76	0.199734452
nan	nan	45.78	0.195546277
nan	nan	45.8	0.197149521
nan	nan	45.82	0.193039017
nan	nan	45.84	0.205731327
nan	nan	45.86	0.195262342
nan	nan	45.88	0.200860222
nan	nan	45.9	0.192715754
nan	nan	45.92	0.194929893
nan	nan	45.94	0.188386786
nan	nan	45.96	0.19199095
nan	nan	45.98	0.187862826
nan	nan	46	0.197227117
nan	nan	46.02	0.189585911
nan	nan	46.04	0.190490135
nan	nan	46.06	0.184987143
nan	nan	46.08	0.184791431
nan	nan	46.1	0.18790498
nan	nan	46.12	0.184905319
nan	nan	46.14	0.18901943
nan	nan	46.16	0.182100944
nan	nan	46.18	0.175635857
nan	nan	46.2	0.18165765
nan	nan	46.22	0.18418751
nan	nan	46.24	0.179470933
nan	nan	46.26	0.186638861
nan	nan	46.28	0.181882234
nan	nan	46.3	0.182486178
nan	nan	46.32	0.172911269
nan	nan	46.34	0.181333382
nan	nan	46.36	0.178848708
nan	nan	46.38	0.176280438
nan	nan	46.4	0.17707246
nan	nan	46.42	0.178372432
nan	nan	46.44	0.178580917
nan	nan	46.46	0.177534304
nan	nan	46.48	0.177954438
nan	nan	46.5	0.181514422
nan	nan	46.52	0.174390741
nan	nan	46.54	0.176461057
nan	nan	46.56	0.183629897
nan	nan	46.58	0.182282172
nan	nan	46.6	0.184609941
nan	nan	46.62	0.187581598
nan	nan	46.64	0.190529642
nan	nan	46.66	0.188673006
nan	nan	46.68	0.197236053
nan	nan	46.7	0.20001847
nan	nan	46.72	0.198899235
nan	nan	46.74	0.198949875
nan	nan	46.76	0.200684575
nan	nan	46.78	0.204005046
nan	nan	46.8	0.20384117
nan	nan	46.82	0.21403005
nan	nan	46.84	0.21500839
nan	nan	46.86	0.213148849
nan	nan	46.88	0.218003829
nan	nan	46.9	0.221319442
nan	nan	46.92	0.22530254
nan	nan	46.94	0.223998673
nan	nan	46.96	0.228057526
nan	nan	46.98	0.229786406
nan	nan	47	0.227562655
nan	nan	47.02	0.23491623
nan	nan	47.04	0.240993181
nan	nan	47.06	0.238976699
nan	nan	47.08	0.241744228
nan	nan	47.1	0.244719331
nan	nan	47.12	0.252426661
nan	nan	47.14	0.241772718
nan	nan	47.16	0.254159825
nan	nan	47.18	0.25350837
nan	nan	47.2	0.253697901
nan	nan	47.22	0.249579815
nan	nan	47.24	0.25544137
nan	nan	47.26	0.252983847
nan	nan	47.28	0.258606325
nan	nan	47.3	0.256419764
nan	nan	47.32	0.261189364
nan	nan	47.34	0.256714182
nan	nan	47.36	0.253140855
nan	nan	47.38	0.254818415
nan	nan	47.4	0.26286956
nan	nan	47.42	0.256979108
nan	nan	47.44	0.258141522
nan	nan	47.46	0.26727356
nan	nan	47.48	0.260130431
nan	nan	47.5	0.269660071
nan	nan	47.52	0.262674643
nan	nan	47.54	0.271038178
nan	nan	47.56	0.263149498
nan	nan	47.58	0.269107125
nan	nan	47.6	0.260974895
nan	nan	47.62	0.268843038
nan	nan	47.64	0.270017992
nan	nan	47.66	0.275735547
nan	nan	47.68	0.274810659
nan	nan	47.7	0.274966463
nan	nan	47.72	0.273337669
nan	nan	47.74	0.279036178
nan	nan	47.76	0.275114375
nan	nan	47.78	0.274811705
nan	nan	47.8	0.280689153
nan	nan	47.82	0.282218796
nan	nan	47.84	0.281602018
nan	nan	47.86	0.281041909
nan	nan	47.88	0.287680795
nan	nan	47.9	0.284790264
nan	nan	47.92	0.292783785
nan	nan	47.94	0.290252783
nan	nan	47.96	0.287127615
nan	nan	47.98	0.287769804
nan	nan	48	0.291320574
nan	nan	48.02	0.294541911
nan	nan	48.04	0.294884768
nan	nan	48.06	0.290083703
nan	nan	48.08	0.296412352
nan	nan	48.1	0.299951151
nan	nan	48.12	0.293798048
nan	nan	48.14	0.299862954
nan	nan	48.16	0.296024804
nan	nan	48.18	0.296634856
nan	nan	48.2	0.29878511
nan	nan	48.22	0.299852843
nan	nan	48.24	0.301446941
nan	nan	48.26	0.300545849
nan	nan	48.28	0.304787947
nan	nan	48.3	0.297073889
nan	nan	48.32	0.303922791
nan	nan	48.34	0.303018266
nan	nan	48.36	0.305822812
nan	nan	48.38	0.300766341
nan	nan	48.4	0.30074622
nan	nan	48.42	0.297578951
nan	nan	48.44	0.30005471
nan	nan	48.46	0.290765719
nan	nan	48.48	0.299917725
nan	nan	48.5	0.292471959
nan	nan	48.52	0.291037747
nan	nan	48.54	0.293341528
nan	nan	48.56	0.293000465
nan	nan	48.58	0.288382536
nan	nan	48.6	0.291014587
nan	nan	48.62	0.291993632
nan	nan	48.64	0.289996369
nan	nan	48.66	0.291968989
nan	nan	48.68	0.283948726
nan	nan	48.7	0.292077736
nan	nan	48.72	0.291600384
nan	nan	48.74	0.2935135
nan	nan	48.76	0.294036517
nan	nan	48.78	0.292769009
nan	nan	48.8	0.296452448
nan	nan	48.82	0.300413363
nan	nan	48.84	0.303260761
nan	nan	48.86	0.301941114
nan	nan	48.88	0.299981814
nan	nan	48.9	0.305382877
nan	nan	48.92	0.302489415
nan	nan	48.94	0.309758397
nan	nan	48.96	0.31163731
nan	nan	48.98	0.308085069
nan	nan	49	0.310346586
nan	nan	49.02	0.321935656
nan	nan	49.04	0.318096318
nan	nan	49.06	0.317286768
nan	nan	49.08	0.318856266
nan	nan	49.1	0.326156941
nan	nan	49.12	0.325924201
nan	nan	49.14	0.329138014
nan	nan	49.16	0.327792826
nan	nan	49.18	0.329685883
nan	nan	49.2	0.334292569
nan	nan	49.22	0.339746911
nan	nan	49.24	0.338798103
nan	nan	49.26	0.337731965
nan	nan	49.28	0.339385137
nan	nan	49.3	0.342209835
nan	nan	49.32	0.343716977
nan	nan	49.34	0.337218809
nan	nan	49.36	0.344858092
nan	nan	49.38	0.345412648
nan	nan	49.4	0.344986297
nan	nan	49.42	0.342409093
nan	nan	49.44	0.342977902
nan	nan	49.46	0.344777343
nan	nan	49.48	0.342831872
nan	nan	49.5	0.349007959
nan	nan	49.52	0.343557962
nan	nan	49.54	0.344127059
nan	nan	49.56	0.347331768
nan	nan	49.58	0.353393845
nan	nan	49.6	0.343688785
nan	nan	49.62	0.353817377
nan	nan	49.64	0.352370143
nan	nan	49.66	0.353539262
nan	nan	49.68	0.349183382
nan	nan	49.7	0.357278653
nan	nan	49.72	0.348099772
nan	nan	49.74	0.3586646
nan	nan	49.76	0.355864195
nan	nan	49.78	0.362062884
nan	nan	49.8	0.360922478
nan	nan	49.82	0.35818572
nan	nan	49.84	0.36795627
nan	nan	49.86	0.363390995
nan	nan	49.88	0.365693286
nan	nan	49.9	0.363453717
nan	nan	49.92	0.373839511
nan	nan	49.94	0.366132044
nan	nan	49.96	0.377273481
nan	nan	49.98	0.370924527
nan	nan	50	0.380609727
nan	nan	50.02	0.377385683
nan	nan	50.04	0.392504958
nan	nan	50.06	0.388004909
nan	nan	50.08	0.390238959
nan	nan	50.1	0.385360639
nan	nan	50.12	0.390973844
nan	nan	50.14	0.401609439
nan	nan	50.16	0.397965687
nan	nan	50.18	0.40512088
nan	nan	50.2	0.404229392
nan	nan	50.22	0.409628128
nan	nan	50.24	0.417895849
nan	nan	50.26	0.4217651
nan	nan	50.28	0.416259094
nan	nan	50.3	0.434773174
nan	nan	50.32	0.429868704
nan	nan	50.34	0.436741909
nan	nan	50.36	0.432972964
nan	nan	50.38	0.444109012
nan	nan	50.4	0.451318495
nan	nan	50.42	0.457506862
nan	nan	50.44	0.460968244
nan	nan	50.46	0.460107926
nan	nan	50.48	0.467703747
nan	nan	50.5	0.472383873
nan	nan	50.52	0.47907506
nan	nan	50.54	0.480794325
nan	nan	50.56	0.477093783
nan	nan	50.58	0.485159671
nan	nan	50.6	0.491125453
nan	nan	50.62	0.488400905
nan	nan	50.64	0.492084655
nan	nan	50.66	0.492403594
nan	nan	50.68	0.501087193
nan	nan	50.7	0.497242608
nan	nan	50.72	0.499210958
nan	nan	50.74	0.496953881
nan	nan	50.76	0.50297744
nan	nan	50.78	0.508672238
nan	nan	50.8	0.510001725
nan	nan	50.82	0.50816563
nan	nan	50.84	0.515405936
nan	nan	50.86	0.514431972
nan	nan	50.88	0.516183249
nan	nan	50.9	0.521756375
nan	nan	50.92	0.525152676
nan	nan	50.94	0.522898128
nan	nan	50.96	0.540026683
nan	nan	50.98	0.538356177
nan	nan	51	0.540642537
nan	nan	51.02	0.54437131
nan	nan	51.04	0.548225749
nan	nan	51.06	0.559550062
nan	nan	51.08	0.561430479
nan	nan	51.1	0.568301019
nan	nan	51.12	0.5735866
nan	nan	51.14	0.579018484
nan	nan	51.16	0.577926849
nan	nan	51.18	0.590358979
nan	nan	51.2	0.593885135
nan	nan	51.22	0.591466598
nan	nan	51.24	0.594983458
nan	nan	51.26	0.604095844
nan	nan	51.28	0.602488756
nan	nan	51.3	0.610593317
nan	nan	51.32	0.610754846
nan	nan	51.34	0.62161034
nan	nan	51.36	0.624393677
nan	nan	51.38	0.62819642
nan	nan	51.4	0.626187667
nan	nan	51.42	0.625508866
nan	nan	51.44	0.63338371
nan	nan	51.46	0.634558063
nan	nan	51.48	0.644210439
nan	nan	51.5	0.645619419
nan	nan	51.52	0.655485514
nan	nan	51.54	0.660202344
nan	nan	51.56	0.65973818
nan	nan	51.58	0.666404177
nan	nan	51.6	0.667387817
nan	nan	51.62	0.67002433
nan	nan	51.64	0.668254591
nan	nan	51.66	0.676268212
nan	nan	51.68	0.674975739
nan	nan	51.7	0.679447619
nan	nan	51.72	0.69076249
nan	nan	51.74	0.690599163
nan	nan	51.76	0.693325901
nan	nan	51.78	0.701188389
nan	nan	51.8	0.699842259
nan	nan	51.82	0.704556044
nan	nan	51.84	0.705976431
nan	nan	51.86	0.710835848
nan	nan	51.88	0.715953206
nan	nan	51.9	0.730139681
nan	nan	51.92	0.728256119
nan	nan	51.94	0.729785808
nan	nan	51.96	0.755914042
nan	nan	51.98	0.740357435
nan	nan	52	0.746765354
nan	nan	52.02	0.754149997
nan	nan	52.04	0.752837178
nan	nan	52.06	0.757757066
nan	nan	52.08	0.759151601
nan	nan	52.1	0.76395998
nan	nan	52.12	0.773218596
nan	nan	52.14	0.764287562
nan	nan	52.16	0.7667588
nan	nan	52.18	0.76633884
nan	nan	52.2	0.777943477
nan	nan	52.22	0.757364216
nan	nan	52.24	0.768131498
nan	nan	52.26	0.772459123
nan	nan	52.28	0.769139501
nan	nan	52.3	0.770812516
nan	nan	52.32	0.777182955
nan	nan	52.34	0.778135185
nan	nan	52.36	0.780240777
nan	nan	52.38	0.794090623
nan	nan	52.4	0.787593579
nan	nan	52.42	0.794595849
nan	nan	52.44	0.791131122
nan	nan	52.46	0.806742784
nan	nan	52.48	0.807221771
nan	nan	52.5	0.809399689
nan	nan	52.52	0.808652912
nan	nan	52.54	0.81736483
nan	nan	52.56	0.816721408
nan	nan	52.58	0.825328761
nan	nan	52.6	0.819340274
nan	nan	52.62	0.832294174
nan	nan	52.64	0.834550107
nan	nan	52.66	0.842767824
nan	nan	52.68	0.845171254
nan	nan	52.7	0.84435958
nan	nan	52.72	0.851668488
nan	nan	52.74	0.847860545
nan	nan	52.76	0.855819674
nan	nan	52.78	0.852410608
nan	nan	52.8	0.855399902
nan	nan	52.82	0.864226797
nan	nan	52.84	0.863759612
nan	nan	52.86	0.871478109
nan	nan	52.88	0.872451821
nan	nan	52.9	0.864260241
nan	nan	52.92	0.872581477
nan	nan	52.94	0.873219333
nan	nan	52.96	0.867115172
nan	nan	52.98	0.855109827
nan	nan	53	0.859756435
nan	nan	53.02	0.853074659
nan	nan	53.04	0.863154079
nan	nan	53.06	0.859796067
nan	nan	53.08	0.865333151
nan	nan	53.1	0.86214261
nan	nan	53.12	0.869245423
nan	nan	53.14	0.873112539
nan	nan	53.16	0.885051315
nan	nan	53.18	0.889891557
nan	nan	53.2	0.905339952
nan	nan	53.22	0.912948776
nan	nan	53.24	0.919555601
nan	nan	53.26	0.928306086
nan	nan	53.28	0.94323177
nan	nan	53.3	0.947260669
nan	nan	53.32	0.958892518
nan	nan	53.34	0.960313317
nan	nan	53.36	0.960736397
nan	nan	53.38	0.957782891
nan	nan	53.4	0.952951132
nan	nan	53.42	0.953254873
nan	nan	53.44	0.943220064
nan	nan	53.46	0.946169081
nan	nan	53.48	0.933899313
nan	nan	53.5	0.934827679
nan	nan	53.52	0.917743132
nan	nan	53.54	0.924049921
nan	nan	53.56	0.92315717
nan	nan	53.58	0.928491285
nan	nan	53.6	0.925113427
nan	nan	53.62	0.938154868
nan	nan	53.64	0.93502547
nan	nan	53.66	0.951480767
nan	nan	53.68	0.954777807
nan	nan	53.7	0.977366296
nan	nan	53.72	0.977597467
nan	nan	53.74	0.992262584
nan	nan	53.76	0.995704432
nan	nan	53.78	0.991028397
nan	nan	53.8	0.988247276
nan	nan	53.82	0.98709166
nan	nan	53.84	0.991036443
nan	nan	53.86	0.978962882
nan	nan	53.88	0.968052636
nan	nan	53.9	0.960280585
nan	nan	53.92	0.956223331
nan	nan	53.94	0.94017949
nan	nan	53.96	0.938882384
nan	nan	53.98	0.930447242
nan	nan	54	0.929344823
nan	nan	54.02	0.914688494
nan	nan	54.04	0.921108993
nan	nan	54.06	0.914950123
nan	nan	54.08	0.925051404
nan	nan	54.1	0.928236207
nan	nan	54.12	0.941479717
nan	nan	54.14	0.933316383
nan	nan	54.16	0.945665365
nan	nan	54.18	0.948347015
nan	nan	54.2	0.957983605
nan	nan	54.22	0.953935736
nan	nan	54.24	0.960026837
nan	nan	54.26	0.966302683
nan	nan	54.28	0.959666625
nan	nan	54.3	0.958394788
nan	nan	54.32	0.955745256
nan	nan	54.34	0.963349023
nan	nan	54.36	0.957225082
nan	nan	54.38	0.95244839
nan	nan	54.4	0.945332804
nan	nan	54.42	0.93619866
nan	nan	54.44	0.935741338
nan	nan	54.46	0.935852214
nan	nan	54.48	0.924031471
nan	nan	54.5	0.931952158
nan	nan	54.52	0.921219141
nan	nan	54.54	0.927605811
nan	nan	54.56	0.916617351
nan	nan	54.58	0.922036302
nan	nan	54.6	0.920823369
nan	nan	54.62	0.928782974
nan	nan	54.64	0.92569363
nan	nan	54.66	0.92997629
nan	nan	54.68	0.931277038
nan	nan	54.7	0.938434212
nan	nan	54.72	0.937195084
nan	nan	54.74	0.948747793
nan	nan	54.76	0.945178793
nan	nan	54.78	0.960599822
nan	nan	54.8	0.96344128
nan	nan	54.82	0.965775013
nan	nan	54.84	0.98016409
nan	nan	54.86	0.977600577
nan	nan	54.88	0.989044632
nan	nan	54.9	0.991764783
nan	nan	54.92	1.00033617
nan	nan	54.94	0.991882176
nan	nan	54.96	1.0016748
nan	nan	54.98	0.991660322
nan	nan	55	0.994290346
nan	nan	55.02	0.979137861
nan	nan	55.04	0.983112514
nan	nan	55.06	0.97677034
nan	nan	55.08	0.974812774
nan	nan	55.1	0.966050647
nan	nan	55.12	0.966070423
nan	nan	55.14	0.969964821
nan	nan	55.16	0.963785166
nan	nan	55.18	0.963357584
nan	nan	55.2	0.96898691
nan	nan	55.22	0.970723905
nan	nan	55.24	0.977557891
nan	nan	55.26	0.977566212
nan	nan	55.28	0.973522345
nan	nan	55.3	0.987811139
nan	nan	55.32	0.990832983
nan	nan	55.34	0.999691859
nan	nan	55.36	0.999551167
nan	nan	55.38	1.003575693
nan	nan	55.4	1.007606401
nan	nan	55.42	1.003646906
nan	nan	55.44	1.008412305
nan	nan	55.46	1.002130885
nan	nan	55.48	1.000786062
nan	nan	55.5	1.013633672
nan	nan	55.52	0.999046869
nan	nan	55.54	0.994444795
nan	nan	55.56	0.991194456
nan	nan	55.58	0.990178379
nan	nan	55.6	0.987056561
nan	nan	55.62	0.977334481
nan	nan	55.64	0.965515488
nan	nan	55.66	0.967444694
nan	nan	55.68	0.969992993
nan	nan	55.7	0.970804135
nan	nan	55.72	0.969602077
nan	nan	55.74	0.980834889
nan	nan	55.76	0.979710148
nan	nan	55.78	0.988595774
nan	nan	55.8	0.996578419
nan	nan	55.82	0.993236232
nan	nan	55.84	0.999711238
nan	nan	55.86	1.008700575
nan	nan	55.88	1.01150163
nan	nan	55.9	1.013912108
nan	nan	55.92	1.019281537
nan	nan	55.94	1.024838154
nan	nan	55.96	1.036658811
nan	nan	55.98	1.030485521
nan	nan	56	1.031360118
nan	nan	56.02	1.024387397
nan	nan	56.04	1.027050344
nan	nan	56.06	1.02391472
nan	nan	56.08	1.021828832
nan	nan	56.1	1.015817006
nan	nan	56.12	1.013485553
nan	nan	56.14	1.016925619
nan	nan	56.16	1.026614126
nan	nan	56.18	1.025572094
nan	nan	56.2	1.020958181
nan	nan	56.22	1.032571913
nan	nan	56.24	1.035587516
nan	nan	56.26	1.030262447
nan	nan	56.28	1.032936341
nan	nan	56.3	1.040023162
nan	nan	56.32	1.043601113
nan	nan	56.34	1.042046076
nan	nan	56.36	1.041752326
nan	nan	56.38	1.040785852
nan	nan	56.4	1.042028781
nan	nan	56.42	1.035509007
nan	nan	56.44	1.035083911
nan	nan	56.46	1.031583845
nan	nan	56.48	1.020624207
nan	nan	56.5	1.015783859
nan	nan	56.52	1.013958428
nan	nan	56.54	1.009082564
nan	nan	56.56	1.001945872
nan	nan	56.58	1.011906244
nan	nan	56.6	1.003257059
nan	nan	56.62	1.018192516
nan	nan	56.64	1.019334872
nan	nan	56.66	1.027603294
nan	nan	56.68	1.030074214
nan	nan	56.7	1.037707772
nan	nan	56.72	1.046105963
nan	nan	56.74	1.058901083
nan	nan	56.76	1.056744115
nan	nan	56.78	1.060470286
nan	nan	56.8	1.068098076
nan	nan	56.82	1.067142815
nan	nan	56.84	1.077694693
nan	nan	56.86	1.06262976
nan	nan	56.88	1.067239221
nan	nan	56.9	1.052105428
nan	nan	56.92	1.051093666
nan	nan	56.94	1.041318338
nan	nan	56.96	1.035179245
nan	nan	56.98	1.035002077
nan	nan	57	1.031573224
nan	nan	57.02	1.030877521
nan	nan	57.04	1.030767932
nan	nan	57.06	1.027465838
nan	nan	57.08	1.031740382
nan	nan	57.1	1.03514527
nan	nan	57.12	1.039469689
nan	nan	57.14	1.042916023
nan	nan	57.16	1.042707404
nan	nan	57.18	1.061017947
nan	nan	57.2	1.066003044
nan	nan	57.22	1.080199715
nan	nan	57.24	1.088570487
nan	nan	57.26	1.092892793
nan	nan	57.28	1.093895078
nan	nan	57.3	1.090873549
nan	nan	57.32	1.092452739
nan	nan	57.34	1.09106673
nan	nan	57.36	1.085305158
nan	nan	57.38	1.082307203
nan	nan	57.4	1.088022413
nan	nan	57.42	1.083441723
nan	nan	57.44	1.082367613
nan	nan	57.46	1.079284291
nan	nan	57.48	1.082930958
nan	nan	57.5	1.083808611
nan	nan	57.52	1.086105786
nan	nan	57.54	1.085754187
nan	nan	57.56	1.082643696
nan	nan	57.58	1.08331001
nan	nan	57.6	1.08958535
nan	nan	57.62	1.093267861
nan	nan	57.64	1.09804913
nan	nan	57.66	1.09165282
nan	nan	57.68	1.088441726
nan	nan	57.7	1.093300168
nan	nan	57.72	1.081450173
nan	nan	57.74	1.079864149
nan	nan	57.76	1.072094298
nan	nan	57.78	1.081063769
nan	nan	57.8	1.076710984
nan	nan	57.82	1.069214859
nan	nan	57.84	1.07012882
nan	nan	57.86	1.069701396
nan	nan	57.88	1.067490987
nan	nan	57.9	1.074783186
nan	nan	57.92	1.069095771
nan	nan	57.94	1.072338249
nan	nan	57.96	1.07063205
nan	nan	57.98	1.075429823
nan	nan	58	1.087088695
nan	nan	58.02	1.084627424
nan	nan	58.04	1.085601541
nan	nan	58.06	1.086219342
nan	nan	58.08	1.088656963
nan	nan	58.1	1.078078627
nan	nan	58.12	1.063361539
nan	nan	58.14	1.069374467
nan	nan	58.16	1.064371903
nan	nan	58.18	1.053651407
nan	nan	58.2	1.061006498
nan	nan	58.22	1.05096299
nan	nan	58.24	1.049640525
nan	nan	58.26	1.044632908
nan	nan	58.28	1.04464176
nan	nan	58.3	1.048960413
nan	nan	58.32	1.046814449
nan	nan	58.34	1.044796896
nan	nan	58.36	1.050487805
nan	nan	58.38	1.055504515
nan	nan	58.4	1.059859103
nan	nan	58.42	1.060360065
nan	nan	58.44	1.068805198
nan	nan	58.46	1.066545185
nan	nan	58.48	1.064464461
nan	nan	58.5	1.066547098
nan	nan	58.52	1.057636257
nan	nan	58.54	1.06419188
nan	nan	58.56	1.065873523
nan	nan	58.58	1.065049903
nan	nan	58.6	1.067835177
nan	nan	58.62	1.051750773
nan	nan	58.64	1.054355067
nan	nan	58.66	1.059345034
nan	nan	58.68	1.056540005
nan	nan	58.7	1.054875695
nan	nan	58.72	1.04644132
nan	nan	58.74	1.056451543
nan	nan	58.76	1.057102533
nan	nan	58.78	1.063855024
nan	nan	58.8	1.060050199
nan	nan	58.82	1.068797805
nan	nan	58.84	1.075962906
nan	nan	58.86	1.075677759
nan	nan	58.88	1.070702305
nan	nan	58.9	1.073072695
nan	nan	58.92	1.065092448
nan	nan	58.94	1.077128786
nan	nan	58.96	1.073578375
nan	nan	58.98	1.066342567
nan	nan	59	1.06710394
nan	nan	59.02	1.073714176
nan	nan	59.04	1.07226694
nan	nan	59.06	1.071583469
nan	nan	59.08	1.065761846
nan	nan	59.1	1.066026718
nan	nan	59.12	1.068421589
nan	nan	59.14	1.061569867
nan	nan	59.16	1.063288381
nan	nan	59.18	1.053263521
nan	nan	59.2	1.064007642
nan	nan	59.22	1.064941254
nan	nan	59.24	1.071561738
nan	nan	59.26	1.0643429
nan	nan	59.28	1.066574699
nan	nan	59.3	1.072736868
nan	nan	59.32	1.078352697
nan	nan	59.34	1.071045641
nan	nan	59.36	1.082135491
nan	nan	59.38	1.074314891
nan	nan	59.4	1.08465017
nan	nan	59.42	1.075624044
nan	nan	59.44	1.083615231
nan	nan	59.46	1.078578141
nan	nan	59.48	1.078145533
nan	nan	59.5	1.085447569
nan	nan	59.52	1.081848105
nan	nan	59.54	1.068451331
nan	nan	59.56	1.075486688
nan	nan	59.58	1.082571658
nan	nan	59.6	1.083296311
nan	nan	59.62	1.083141915
nan	nan	59.64	1.085473027
nan	nan	59.66	1.091109043
nan	nan	59.68	1.084564583
nan	nan	59.7	1.09367848
nan	nan	59.72	1.097908187
nan	nan	59.74	1.101138801
nan	nan	59.76	1.094252685
nan	nan	59.78	1.098907641
nan	nan	59.8	1.099000983
nan	nan	59.82	1.091122965
nan	nan	59.84	1.084132617
nan	nan	59.86	1.093218943
nan	nan	59.88	1.078471056
nan	nan	59.9	1.077755854
nan	nan	59.92	1.081031933
nan	nan	59.94	1.081926405
nan	nan	59.96	1.084500277
nan	nan	59.98	1.090589847
nan	nan	60	1.092330222
nan	nan	60.02	1.101886925
nan	nan	60.04	1.10338238
nan	nan	60.06	1.105795951
nan	nan	60.08	1.116102153
nan	nan	60.1	1.121615671
nan	nan	60.12	1.120789944
nan	nan	60.14	1.121063183
nan	nan	60.16	1.120953881
nan	nan	60.18	1.120808052
nan	nan	60.2	1.122723855
nan	nan	60.22	1.123683983
nan	nan	60.24	1.115931733
nan	nan	60.26	1.107339543
nan	nan	60.28	1.103061261
nan	nan	60.3	1.089860725
nan	nan	60.32	1.099836068
nan	nan	60.34	1.079589602
nan	nan	60.36	1.082532358
nan	nan	60.38	1.083501733
nan	nan	60.4	1.084844678
nan	nan	60.42	1.08293524
nan	nan	60.44	1.091211837
nan	nan	60.46	1.094369278
nan	nan	60.48	1.093161815
nan	nan	60.5	1.096078679
nan	nan	60.52	1.095863545
nan	nan	60.54	1.090880041
nan	nan	60.56	1.091193102
nan	nan	60.58	1.087821604
nan	nan	60.6	1.088975327
nan	nan	60.62	1.092383616
nan	nan	60.64	1.079370597
nan	nan	60.66	1.096767308
nan	nan	60.68	1.087061991
nan	nan	60.7	1.08412642
nan	nan	60.72	1.082064607
nan	nan	60.74	1.08395165
nan	nan	60.76	1.072751108
nan	nan	60.78	1.079753716
nan	nan	60.8	1.081919301
nan	nan	60.82	1.0821682
nan	nan	60.84	1.082992659
nan	nan	60.86	1.090370748
nan	nan	60.88	1.08743629
nan	nan	60.9	1.091565933
nan	nan	60.92	1.083784605
nan	nan	60.94	1.077319501
nan	nan	60.96	1.082141759
nan	nan	60.98	1.062552773
nan	nan	61	1.065920433
nan	nan	61.02	1.072795793
nan	nan	61.04	1.071778436
nan	nan	61.06	1.065750809
nan	nan	61.08	1.0752429
nan	nan	61.1	1.067258833
nan	nan	61.12	1.072671771
nan	nan	61.14	1.07117129
nan	nan	61.16	1.071939195
nan	nan	61.18	1.070508852
nan	nan	61.2	1.067200538
nan	nan	61.22	1.064225225
nan	nan	61.24	1.073869984
nan	nan	61.26	1.073795363
nan	nan	61.28	1.074081598
nan	nan	61.3	1.080649983
nan	nan	61.32	1.069003972
nan	nan	61.34	1.071801608
nan	nan	61.36	1.069592467
nan	nan	61.38	1.07544633
nan	nan	61.4	1.067687172
nan	nan	61.42	1.077614818
nan	nan	61.44	1.077449016
nan	nan	61.46	1.081675196
nan	nan	61.48	1.077900023
nan	nan	61.5	1.085089271
nan	nan	61.52	1.084770612
nan	nan	61.54	1.093114263
nan	nan	61.56	1.080028737
nan	nan	61.58	1.084982442
nan	nan	61.6	1.079641599
nan	nan	61.62	1.084791257
nan	nan	61.64	1.087184661
nan	nan	61.66	1.080361731
nan	nan	61.68	1.068754895
nan	nan	61.7	1.06563147
nan	nan	61.72	1.059550093
nan	nan	61.74	1.047729158
nan	nan	61.76	1.043893078
nan	nan	61.78	1.040163444
nan	nan	61.8	1.038047737
nan	nan	61.82	1.033243578
nan	nan	61.84	1.040136762
nan	nan	61.86	1.037713378
nan	nan	61.88	1.046925266
nan	nan	61.9	1.043036067
nan	nan	61.92	1.048308548
nan	nan	61.94	1.040573516
nan	nan	61.96	1.048231077
nan	nan	61.98	1.046287401
nan	nan	62	1.05421772
nan	nan	62.02	1.052811078
nan	nan	62.04	1.051714566
nan	nan	62.06	1.051401467
nan	nan	62.08	1.047388211
nan	nan	62.1	1.04421621
nan	nan	62.12	1.028002952
nan	nan	62.14	1.026163166
nan	nan	62.16	1.012769059
nan	nan	62.18	1.011059715
nan	nan	62.2	0.998545343
nan	nan	62.22	0.994613884
nan	nan	62.24	0.989930491
nan	nan	62.26	0.995515619
nan	nan	62.28	0.989715752
nan	nan	62.3	0.989522011
nan	nan	62.32	0.994106518
nan	nan	62.34	0.996002019
nan	nan	62.36	0.99629234
nan	nan	62.38	1.006032889
nan	nan	62.4	1.006095291
nan	nan	62.42	1.005943515
nan	nan	62.44	1.00888542
nan	nan	62.46	1.007577761
nan	nan	62.48	1.009514854
nan	nan	62.5	1.00572495
nan	nan	62.52	1.006698094
nan	nan	62.54	0.998363111
nan	nan	62.56	1.006437816
nan	nan	62.58	0.997705566
nan	nan	62.6	1.005465413
nan	nan	62.62	0.995332304
nan	nan	62.64	0.99561909
nan	nan	62.66	0.990640816
nan	nan	62.68	0.997549392
nan	nan	62.7	0.988234712
nan	nan	62.72	0.991616207
nan	nan	62.74	0.98945864
nan	nan	62.76	1.003928284
nan	nan	62.78	0.995801774
nan	nan	62.8	0.997051083
nan	nan	62.82	0.991732274
nan	nan	62.84	0.997720012
nan	nan	62.86	0.997815967
nan	nan	62.88	0.991075625
nan	nan	62.9	0.990116358
nan	nan	62.92	0.98388881
nan	nan	62.94	0.993034225
nan	nan	62.96	0.991008601
nan	nan	62.98	0.993030095
nan	nan	63	0.991794527
nan	nan	63.02	0.993096702
nan	nan	63.04	0.996963007
nan	nan	63.06	1.005714143
nan	nan	63.08	1.00371974
nan	nan	63.1	1.012546378
nan	nan	63.12	1.01318569
nan	nan	63.14	1.026600397
nan	nan	63.16	1.021445921
nan	nan	63.18	1.026609664
nan	nan	63.2	1.018789111
nan	nan	63.22	1.015714794
nan	nan	63.24	1.006800962
nan	nan	63.26	1.004372317
nan	nan	63.28	0.997137431
nan	nan	63.3	0.984571864
nan	nan	63.32	0.980230892
nan	nan	63.34	0.980338377
nan	nan	63.36	0.971855286
nan	nan	63.38	0.970633845
nan	nan	63.4	0.96646142
nan	nan	63.42	0.970170149
nan	nan	63.44	0.972064448
nan	nan	63.46	0.97272737
nan	nan	63.48	0.9750744
nan	nan	63.5	0.983190793
nan	nan	63.52	0.992102582
nan	nan	63.54	0.996945743
nan	nan	63.56	1.010473294
nan	nan	63.58	1.009208155
nan	nan	63.6	1.00775337
nan	nan	63.62	1.01351385
nan	nan	63.64	1.016966729
nan	nan	63.66	1.011408894
nan	nan	63.68	1.018509085
nan	nan	63.7	1.013348563
nan	nan	63.72	1.010894983
nan	nan	63.74	1.011951043
nan	nan	63.76	1.009182374
nan	nan	63.78	1.004695071
nan	nan	63.8	1.001387262
nan	nan	63.82	0.998544953
nan	nan	63.84	1.004774222
nan	nan	63.86	1.009501778
nan	nan	63.88	1.005552108
nan	nan	63.9	1.008767745
nan	nan	63.92	1.015002129
nan	nan	63.94	1.01394465
nan	nan	63.96	1.016761978
nan	nan	63.98	1.023524714
nan	nan	64	1.016981281
nan	nan	64.02	1.01547893
nan	nan	64.04	1.023366587
nan	nan	64.06	1.019254547
nan	nan	64.08	1.018660808
nan	nan	64.1	1.016472811
nan	nan	64.12	1.021020439
nan	nan	64.14	1.018980645
nan	nan	64.16	1.017541993
nan	nan	64.18	1.00927908
nan	nan	64.2	1.01058208
nan	nan	64.22	1.004678257
nan	nan	64.24	1.011693873
nan	nan	64.26	1.01737999
nan	nan	64.28	1.012986272
nan	nan	64.3	1.016674946
nan	nan	64.32	1.016139361
nan	nan	64.34	1.023758095
nan	nan	64.36	1.022499791
nan	nan	64.38	1.01887723
nan	nan	64.4	1.019534025
nan	nan	64.42	1.0191078
nan	nan	64.44	1.023240588
nan	nan	64.46	1.023497577
nan	nan	64.48	1.014629661
nan	nan	64.5	1.022114305
nan	nan	64.52	1.016025134
nan	nan	64.54	1.023372957
nan	nan	64.56	1.011100371
nan	nan	64.58	1.022184596
nan	nan	64.6	1.021245621
nan	nan	64.62	1.025636362
nan	nan	64.64	1.028550337
nan	nan	64.66	1.030944293
nan	nan	64.68	1.036320113
nan	nan	64.7	1.045828524
nan	nan	64.72	1.053481288
nan	nan	64.74	1.060046862
nan	nan	64.76	1.059090487
nan	nan	64.78	1.064347511
nan	nan	64.8	1.071305702
nan	nan	64.82	1.066180035
nan	nan	64.84	1.073486486
nan	nan	64.86	1.065502406
nan	nan	64.88	1.075938602
nan	nan	64.9	1.053528131
nan	nan	64.92	1.057506588
nan	nan	64.94	1.051289182
nan	nan	64.96	1.054378095
nan	nan	64.98	1.050881477
nan	nan	65	1.050813908
nan	nan	65.02	1.047754841
nan	nan	65.04	1.054839971
nan	nan	65.06	1.056260537
nan	nan	65.08	1.069244941
nan	nan	65.1	1.076227903
nan	nan	65.12	1.087828806
nan	nan	65.14	1.102967036
nan	nan	65.16	1.109910899
nan	nan	65.18	1.118000208
nan	nan	65.2	1.11554014
nan	nan	65.22	1.136129335
nan	nan	65.24	1.12907766
nan	nan	65.26	1.12801812
nan	nan	65.28	1.119916183
nan	nan	65.3	1.122152515
nan	nan	65.32	1.122213976
nan	nan	65.34	1.121829485
nan	nan	65.36	1.11807959
nan	nan	65.38	1.114299518
nan	nan	65.4	1.112499567
nan	nan	65.42	1.119956445
nan	nan	65.44	1.112410962
nan	nan	65.46	1.115670395
nan	nan	65.48	1.121492482
nan	nan	65.5	1.12533262
nan	nan	65.52	1.124235011
nan	nan	65.54	1.126105512
nan	nan	65.56	1.13614314
nan	nan	65.58	1.137799173
nan	nan	65.6	1.14805127
nan	nan	65.62	1.145654218
nan	nan	65.64	1.145152641
nan	nan	65.66	1.143894945
nan	nan	65.68	1.141433787
nan	nan	65.7	1.146128964
nan	nan	65.72	1.142831223
nan	nan	65.74	1.138950604
nan	nan	65.76	1.144269731
nan	nan	65.78	1.144599759
nan	nan	65.8	1.141085777
nan	nan	65.82	1.143425789
nan	nan	65.84	1.155727577
nan	nan	65.86	1.15254593
nan	nan	65.88	1.152869828
nan	nan	65.9	1.153463595
nan	nan	65.92	1.16363656
nan	nan	65.94	1.164068223
nan	nan	65.96	1.16563172
nan	nan	65.98	1.167248613
nan	nan	66	1.173084439
nan	nan	66.02	1.167097786
nan	nan	66.04	1.164800622
nan	nan	66.06	1.167127958
nan	nan	66.08	1.16753178
nan	nan	66.1	1.169572637
nan	nan	66.12	1.170746346
nan	nan	66.14	1.18005088
nan	nan	66.16	1.176079775
nan	nan	66.18	1.189351186
nan	nan	66.2	1.191909308
nan	nan	66.22	1.202222189
nan	nan	66.24	1.192300381
nan	nan	66.26	1.196154503
nan	nan	66.28	1.201939253
nan	nan	66.3	1.206380525
nan	nan	66.32	1.194177421
nan	nan	66.34	1.214021095
nan	nan	66.36	1.21174521
nan	nan	66.38	1.199354779
nan	nan	66.4	1.195862498
nan	nan	66.42	1.197438373
nan	nan	66.44	1.189949694
nan	nan	66.46	1.189699343
nan	nan	66.48	1.185438391
nan	nan	66.5	1.184471263
nan	nan	66.52	1.190797602
nan	nan	66.54	1.186736996
nan	nan	66.56	1.194910578
nan	nan	66.58	1.210473955
nan	nan	66.6	1.212226026
nan	nan	66.62	1.224241109
nan	nan	66.64	1.241694577
nan	nan	66.66	1.231632852
nan	nan	66.68	1.240922708
nan	nan	66.7	1.247683591
nan	nan	66.72	1.248757293
nan	nan	66.74	1.242445862
nan	nan	66.76	1.247161796
nan	nan	66.78	1.234769995
nan	nan	66.8	1.236936805
nan	nan	66.82	1.22996777
nan	nan	66.84	1.227243658
nan	nan	66.86	1.225940549
nan	nan	66.88	1.228002736
nan	nan	66.9	1.227397472
nan	nan	66.92	1.22270218
nan	nan	66.94	1.231370523
nan	nan	66.96	1.235130531
nan	nan	66.98	1.24798767
nan	nan	67	1.260244138
nan	nan	67.02	1.265396835
nan	nan	67.04	1.272375248
nan	nan	67.06	1.277206482
nan	nan	67.08	1.273732373
nan	nan	67.1	1.27755333
nan	nan	67.12	1.265747302
nan	nan	67.14	1.269004622
nan	nan	67.16	1.25840298
nan	nan	67.18	1.260283077
nan	nan	67.2	1.255297389
nan	nan	67.22	1.24526848
nan	nan	67.24	1.249249057
nan	nan	67.26	1.240597473
nan	nan	67.28	1.239431985
nan	nan	67.3	1.237405392
nan	nan	67.32	1.242525492
nan	nan	67.34	1.253307249
nan	nan	67.36	1.256044438
nan	nan	67.38	1.267026007
nan	nan	67.4	1.276021388
nan	nan	67.42	1.280852332
nan	nan	67.44	1.289211916
nan	nan	67.46	1.285310748
nan	nan	67.48	1.299035242
nan	nan	67.5	1.291367832
nan	nan	67.52	1.29043944
nan	nan	67.54	1.291922503
nan	nan	67.56	1.291991618
nan	nan	67.58	1.284879529
nan	nan	67.6	1.283856489
nan	nan	67.62	1.27971467
nan	nan	67.64	1.271419051
nan	nan	67.66	1.268808693
nan	nan	67.68	1.276091186
nan	nan	67.7	1.273758172
nan	nan	67.72	1.271887435
nan	nan	67.74	1.28278998
nan	nan	67.76	1.2908666
nan	nan	67.78	1.291736696
nan	nan	67.8	1.293901096
nan	nan	67.82	1.29910923
nan	nan	67.84	1.293044924
nan	nan	67.86	1.295483296
nan	nan	67.88	1.294393013
nan	nan	67.9	1.29339994
nan	nan	67.92	1.293630772
nan	nan	67.94	1.294189774
nan	nan	67.96	1.285090821
nan	nan	67.98	1.285644164
nan	nan	68	1.277328124
nan	nan	68.02	1.267495956
nan	nan	68.04	1.272985703
nan	nan	68.06	1.257004834
nan	nan	68.08	1.258147469
nan	nan	68.1	1.268681298
nan	nan	68.12	1.268283619
nan	nan	68.14	1.272541064
nan	nan	68.16	1.286799721
nan	nan	68.18	1.293805042
nan	nan	68.2	1.29004808
nan	nan	68.22	1.292708896
nan	nan	68.24	1.292070188
nan	nan	68.26	1.285095803
nan	nan	68.28	1.296220807
nan	nan	68.3	1.279868622
nan	nan	68.32	1.278151662
nan	nan	68.34	1.276532568
nan	nan	68.36	1.263513664
nan	nan	68.38	1.265008988
nan	nan	68.4	1.26615506
nan	nan	68.42	1.252651962
nan	nan	68.44	1.246979761
nan	nan	68.46	1.248907424
nan	nan	68.48	1.251922635
nan	nan	68.5	1.242837125
nan	nan	68.52	1.255401003
nan	nan	68.54	1.253971667
nan	nan	68.56	1.25220519
nan	nan	68.58	1.260517279
nan	nan	68.6	1.24926784
nan	nan	68.62	1.254236862
nan	nan	68.64	1.2474772
nan	nan	68.66	1.246569586
nan	nan	68.68	1.250261457
nan	nan	68.7	1.247677529
nan	nan	68.72	1.244679141
nan	nan	68.74	1.246592259
nan	nan	68.76	1.247375714
nan	nan	68.78	1.242517885
nan	nan	68.8	1.23140409
nan	nan	68.82	1.231689979
nan	nan	68.84	1.222436544
nan	nan	68.86	1.217136585
nan	nan	68.88	1.224619284
nan	nan	68.9	1.205801513
nan	nan	68.92	1.215966176
nan	nan	68.94	1.209328535
nan	nan	68.96	1.208445087
nan	nan	68.98	1.211876332
nan	nan	69	1.215277441
nan	nan	69.02	1.2121993
nan	nan	69.04	1.209671737
nan	nan	69.06	1.215142085
nan	nan	69.08	1.223161295
nan	nan	69.1	1.223882091
nan	nan	69.12	1.227423992
nan	nan	69.14	1.225695306
nan	nan	69.16	1.229732712
nan	nan	69.18	1.227461372
nan	nan	69.2	1.220995801
nan	nan	69.22	1.234073531
nan	nan	69.24	1.217709054
nan	nan	69.26	1.219192007
nan	nan	69.28	1.209968113
nan	nan	69.3	1.205946992
nan	nan	69.32	1.196142798
nan	nan	69.34	1.202067985
nan	nan	69.36	1.203422702
nan	nan	69.38	1.201100923
nan	nan	69.4	1.19626779
nan	nan	69.42	1.206654393
nan	nan	69.44	1.202374465
nan	nan	69.46	1.212797802
nan	nan	69.48	1.214217365
nan	nan	69.5	1.222833766
nan	nan	69.52	1.219596879
nan	nan	69.54	1.228463371
nan	nan	69.56	1.231373028
nan	nan	69.58	1.229185621
nan	nan	69.6	1.235300217
nan	nan	69.62	1.226003835
nan	nan	69.64	1.226945741
nan	nan	69.66	1.205290718
nan	nan	69.68	1.197239287
nan	nan	69.7	1.189130708
nan	nan	69.72	1.18139008
nan	nan	69.74	1.170261973
nan	nan	69.76	1.170034843
nan	nan	69.78	1.164337938
nan	nan	69.8	1.155489683
nan	nan	69.82	1.153421992
nan	nan	69.84	1.165982713
nan	nan	69.86	1.156927329
nan	nan	69.88	1.163742565
nan	nan	69.9	1.173778783
nan	nan	69.92	1.179850127
nan	nan	69.94	1.191199998
nan	nan	69.96	1.193647684
nan	nan	69.98	1.208836109
nan	nan	70	1.199181911
nan	nan	70.02	1.199600438
nan	nan	70.04	1.189870733
nan	nan	70.06	1.187135943
nan	nan	70.08	1.179556616
nan	nan	70.1	1.173438492
nan	nan	70.12	1.168277492
nan	nan	70.14	1.16683205
nan	nan	70.16	1.148740153
nan	nan	70.18	1.15054174
nan	nan	70.2	1.145884045
nan	nan	70.22	1.14370154
nan	nan	70.24	1.141803241
nan	nan	70.26	1.145727228
nan	nan	70.28	1.145474369
nan	nan	70.3	1.153781521
nan	nan	70.32	1.158258952
nan	nan	70.34	1.163650868
nan	nan	70.36	1.175998072
nan	nan	70.38	1.172732025
nan	nan	70.4	1.173899108
nan	nan	70.42	1.163148642
nan	nan	70.44	1.163955866
nan	nan	70.46	1.151149802
nan	nan	70.48	1.152824009
nan	nan	70.5	1.144412255
nan	nan	70.52	1.137177495
nan	nan	70.54	1.13293528
nan	nan	70.56	1.128741309
nan	nan	70.58	1.125042779
nan	nan	70.6	1.124394644
nan	nan	70.62	1.124230203
nan	nan	70.64	1.130320233
nan	nan	70.66	1.140769391
nan	nan	70.68	1.131993387
nan	nan	70.7	1.142584993
nan	nan	70.72	1.135831342
nan	nan	70.74	1.14907209
nan	nan	70.76	1.146062814
nan	nan	70.78	1.15350425
nan	nan	70.8	1.159524676
nan	nan	70.82	1.156596153
nan	nan	70.84	1.158073036
nan	nan	70.86	1.156716154
nan	nan	70.88	1.156300334
nan	nan	70.9	1.15265279
nan	nan	70.92	1.159282873
nan	nan	70.94	1.152825504
nan	nan	70.96	1.155901145
nan	nan	70.98	1.144819209
nan	nan	71	1.157850478
nan	nan	71.02	1.154167508
nan	nan	71.04	1.163692058
nan	nan	71.06	1.168999469
nan	nan	71.08	1.178749604
nan	nan	71.1	1.181413444
nan	nan	71.12	1.18014767
nan	nan	71.14	1.190372224
nan	nan	71.16	1.191147205
nan	nan	71.18	1.201338936
nan	nan	71.2	1.20055298
nan	nan	71.22	1.199892947
nan	nan	71.24	1.198676103
nan	nan	71.26	1.205670079
nan	nan	71.28	1.208609947
nan	nan	71.3	1.210250682
nan	nan	71.32	1.205726666
nan	nan	71.34	1.20977362
nan	nan	71.36	1.212693214
nan	nan	71.38	1.208776001
nan	nan	71.4	1.213930611
nan	nan	71.42	1.217422546
nan	nan	71.44	1.215742617
nan	nan	71.46	1.219314589
nan	nan	71.48	1.226850506
nan	nan	71.5	1.224434044
nan	nan	71.52	1.230668042
nan	nan	71.54	1.243510385
nan	nan	71.56	1.247941005
nan	nan	71.58	1.238015874
nan	nan	71.6	1.24542141
nan	nan	71.62	1.246480468
nan	nan	71.64	1.251068582
nan	nan	71.66	1.250764986
nan	nan	71.68	1.25737084
nan	nan	71.7	1.262667958
nan	nan	71.72	1.261336876
nan	nan	71.74	1.264982291
nan	nan	71.76	1.270542714
nan	nan	71.78	1.271855344
nan	nan	71.8	1.27548184
nan	nan	71.82	1.279797992
nan	nan	71.84	1.288715114
nan	nan	71.86	1.287882261
nan	nan	71.88	1.289154346
nan	nan	71.9	1.30322116
nan	nan	71.92	1.301945039
nan	nan	71.94	1.318162895
nan	nan	71.96	1.317696169
nan	nan	71.98	1.320022946
nan	nan	72	1.326077106
nan	nan	72.02	1.329320691
nan	nan	72.04	1.327321799
nan	nan	72.06	1.33634372
nan	nan	72.08	1.337583936
nan	nan	72.1	1.343369543
nan	nan	72.12	1.337971548
nan	nan	72.14	1.342177438
nan	nan	72.16	1.337865756
nan	nan	72.18	1.338454698
nan	nan	72.2	1.340579186
nan	nan	72.22	1.340141747
nan	nan	72.24	1.345541214
nan	nan	72.26	1.341071631
nan	nan	72.28	1.350738972
nan	nan	72.3	1.359955485
nan	nan	72.32	1.354560808
nan	nan	72.34	1.363619428
nan	nan	72.36	1.370133906
nan	nan	72.38	1.370197409
nan	nan	72.4	1.372996712
nan	nan	72.42	1.377040636
nan	nan	72.44	1.390393965
nan	nan	72.46	1.389867232
nan	nan	72.48	1.398365694
nan	nan	72.5	1.40516208
nan	nan	72.52	1.411160649
nan	nan	72.54	1.415123622
nan	nan	72.56	1.41962954
nan	nan	72.58	1.422994539
nan	nan	72.6	1.422901816
nan	nan	72.62	1.425523621
nan	nan	72.64	1.434631288
nan	nan	72.66	1.432122617
nan	nan	72.68	1.442504717
nan	nan	72.7	1.444028482
nan	nan	72.72	1.451359452
nan	nan	72.74	1.455066921
nan	nan	72.76	1.455741875
nan	nan	72.78	1.462182424
nan	nan	72.8	1.460120777
nan	nan	72.82	1.463838759
nan	nan	72.84	1.472514772
nan	nan	72.86	1.483625568
nan	nan	72.88	1.486357088
nan	nan	72.9	1.485856587
nan	nan	72.92	1.497992616
nan	nan	72.94	1.499318183
nan	nan	72.96	1.507105609
nan	nan	72.98	1.497806247
nan	nan	73	1.50017019
nan	nan	73.02	1.501941296
nan	nan	73.04	1.51366619
nan	nan	73.06	1.505510126
nan	nan	73.08	1.517280818
nan	nan	73.1	1.524873874
nan	nan	73.12	1.537705947
nan	nan	73.14	1.547443053
nan	nan	73.16	1.548293396
nan	nan	73.18	1.559221776
nan	nan	73.2	1.564653772
nan	nan	73.22	1.577922692
nan	nan	73.24	1.572673397
nan	nan	73.26	1.573163558
nan	nan	73.28	1.570659502
nan	nan	73.3	1.586587141
nan	nan	73.32	1.582898254
nan	nan	73.34	1.588431456
nan	nan	73.36	1.585529245
nan	nan	73.38	1.602988
nan	nan	73.4	1.612657737
nan	nan	73.42	1.614637399
nan	nan	73.44	1.626748511
nan	nan	73.46	1.631401527
nan	nan	73.48	1.633719471
nan	nan	73.5	1.631209943
nan	nan	73.52	1.636194022
nan	nan	73.54	1.62121241
nan	nan	73.56	1.63281037
nan	nan	73.58	1.631249221
nan	nan	73.6	1.636781469
nan	nan	73.62	1.636239892
nan	nan	73.64	1.644118833
nan	nan	73.66	1.656672915
nan	nan	73.68	1.665851257
nan	nan	73.7	1.671383527
nan	nan	73.72	1.676264415
nan	nan	73.74	1.684132235
nan	nan	73.76	1.682336708
nan	nan	73.78	1.68051558
nan	nan	73.8	1.671689627
nan	nan	73.82	1.669702548
nan	nan	73.84	1.65857358
nan	nan	73.86	1.674531653
nan	nan	73.88	1.664201719
nan	nan	73.9	1.681526433
nan	nan	73.92	1.690746958
nan	nan	73.94	1.697595048
nan	nan	73.96	1.706741646
nan	nan	73.98	1.707748149
nan	nan	74	1.718727256
nan	nan	74.02	1.7186341
nan	nan	74.04	1.71371926
nan	nan	74.06	1.709233215
nan	nan	74.08	1.705645123
nan	nan	74.1	1.695596734
nan	nan	74.12	1.709399976
nan	nan	74.14	1.709561939
nan	nan	74.16	1.719505692
nan	nan	74.18	1.721395239
nan	nan	74.2	1.731965959
nan	nan	74.22	1.742639057
nan	nan	74.24	1.739115398
nan	nan	74.26	1.75479111
nan	nan	74.28	1.740697508
nan	nan	74.3	1.750676455
nan	nan	74.32	1.732919879
nan	nan	74.34	1.733807688
nan	nan	74.36	1.722528058
nan	nan	74.38	1.722139475
nan	nan	74.4	1.719080764
nan	nan	74.42	1.729499897
nan	nan	74.44	1.732834522
nan	nan	74.46	1.742932688
nan	nan	74.48	1.755432993
nan	nan	74.5	1.75614951
nan	nan	74.52	1.767876798
nan	nan	74.54	1.759965466
nan	nan	74.56	1.770347105
nan	nan	74.58	1.754822677
nan	nan	74.6	1.763302872
nan	nan	74.62	1.738399634
nan	nan	74.64	1.740740921
nan	nan	74.66	1.741491229
nan	nan	74.68	1.747212833
nan	nan	74.7	1.763380435
nan	nan	74.72	1.770326516
nan	nan	74.74	1.783626873
nan	nan	74.76	1.785749082
nan	nan	74.78	1.787434225
nan	nan	74.8	1.772312011
nan	nan	74.82	1.774019078
nan	nan	74.84	1.755198433
nan	nan	74.86	1.736151655
nan	nan	74.88	1.723190956
nan	nan	74.9	1.715879686
nan	nan	74.92	1.71941065
nan	nan	74.94	1.743586166
nan	nan	74.96	1.747900189
nan	nan	74.98	1.755220519
nan	nan	75	1.774605766
nan	nan	75.02	1.764239944
nan	nan	75.04	1.767201597
nan	nan	75.06	1.741301288
nan	nan	75.08	1.732285083
nan	nan	75.1	1.713649957
nan	nan	75.12	1.706997981
nan	nan	75.14	1.699000096
nan	nan	75.16	1.705421173
nan	nan	75.18	1.723218991
nan	nan	75.2	1.737258992
nan	nan	75.22	1.760908768
nan	nan	75.24	1.76859716
nan	nan	75.26	1.769972879
nan	nan	75.28	1.762171983
nan	nan	75.3	1.750494423
nan	nan	75.32	1.712303108
nan	nan	75.34	1.706187819
nan	nan	75.36	1.686428532
nan	nan	75.38	1.690307626
nan	nan	75.4	1.689689757
nan	nan	75.42	1.700761541
nan	nan	75.44	1.717127231
nan	nan	75.46	1.725998714
nan	nan	75.48	1.741787378
nan	nan	75.5	1.742117793
nan	nan	75.52	1.739896212
nan	nan	75.54	1.711188114
nan	nan	75.56	1.702252104
nan	nan	75.58	1.675042058
nan	nan	75.6	1.66909013
nan	nan	75.62	1.654759384
nan	nan	75.64	1.664749673
nan	nan	75.66	1.663540062
nan	nan	75.68	1.668623966
nan	nan	75.7	1.681274124
nan	nan	75.72	1.683729558
nan	nan	75.74	1.690033712
nan	nan	75.76	1.689461943
nan	nan	75.78	1.684111268
nan	nan	75.8	1.658854571
nan	nan	75.82	1.652314803
nan	nan	75.84	1.631357155
nan	nan	75.86	1.635859366
nan	nan	75.88	1.615723833
nan	nan	75.9	1.61686553
nan	nan	75.92	1.606018469
nan	nan	75.94	1.607340316
nan	nan	75.96	1.60890632
nan	nan	75.98	1.601878364
nan	nan	76	1.606150676
nan	nan	76.02	1.598304102
nan	nan	76.04	1.59937873
nan	nan	76.06	1.594108458
nan	nan	76.08	1.586901274
nan	nan	76.1	1.579412344
nan	nan	76.12	1.576918216
nan	nan	76.14	1.555796917
nan	nan	76.16	1.552357424
nan	nan	76.18	1.536631691
nan	nan	76.2	1.530616621
nan	nan	76.22	1.514431902
nan	nan	76.24	1.512158491
nan	nan	76.26	1.499396231
nan	nan	76.28	1.493796783
nan	nan	76.3	1.495436868
nan	nan	76.32	1.493249584
nan	nan	76.34	1.490799586
nan	nan	76.36	1.477805226
nan	nan	76.38	1.472399835
nan	nan	76.4	1.463971236
nan	nan	76.42	1.466011115
nan	nan	76.44	1.44625729
nan	nan	76.46	1.451815932
nan	nan	76.48	1.436448887
nan	nan	76.5	1.421995494
nan	nan	76.52	1.414523051
nan	nan	76.54	1.404448169
nan	nan	76.56	1.395825822
nan	nan	76.58	1.392189505
nan	nan	76.6	1.387764883
nan	nan	76.62	1.378360488
nan	nan	76.64	1.361768156
nan	nan	76.66	1.363676741
nan	nan	76.68	1.363950955
nan	nan	76.7	1.35128419
nan	nan	76.72	1.344520099
nan	nan	76.74	1.33109872
nan	nan	76.76	1.338627719
nan	nan	76.78	1.324013692
nan	nan	76.8	1.31750139
nan	nan	76.82	1.308850506
nan	nan	76.84	1.304564788
nan	nan	76.86	1.300530923
nan	nan	76.88	1.294714011
nan	nan	76.9	1.282568948
nan	nan	76.92	1.271910844
nan	nan	76.94	1.258224203
nan	nan	76.96	1.251611874
nan	nan	76.98	1.237371387
nan	nan	77	1.225287247
nan	nan	77.02	1.220925973
nan	nan	77.04	1.220647968
nan	nan	77.06	1.216014894
nan	nan	77.08	1.213594981
nan	nan	77.1	1.206578339
nan	nan	77.12	1.210966403
nan	nan	77.14	1.211671211
nan	nan	77.16	1.205440869
nan	nan	77.18	1.202963362
nan	nan	77.2	1.199294188
nan	nan	77.22	1.201209447
nan	nan	77.24	1.187607103
nan	nan	77.26	1.18937909
nan	nan	77.28	1.188034526
nan	nan	77.3	1.16856536
nan	nan	77.32	1.16652727
nan	nan	77.34	1.148919094
nan	nan	77.36	1.136469873
nan	nan	77.38	1.128175283
nan	nan	77.4	1.120271606
nan	nan	77.42	1.128893981
nan	nan	77.44	1.119319242
nan	nan	77.46	1.126448538
nan	nan	77.48	1.125182105
nan	nan	77.5	1.126183062
nan	nan	77.52	1.126871248
nan	nan	77.54	1.119594942
nan	nan	77.56	1.124480134
nan	nan	77.58	1.111794368
nan	nan	77.6	1.107052927
nan	nan	77.62	1.108971221
nan	nan	77.64	1.100039121
nan	nan	77.66	1.095825367
nan	nan	77.68	1.088306526
nan	nan	77.7	1.088836795
nan	nan	77.72	1.079550588
nan	nan	77.74	1.06724001
nan	nan	77.76	1.069130764
nan	nan	77.78	1.05947203
nan	nan	77.8	1.050673368
nan	nan	77.82	1.051555824
nan	nan	77.84	1.038320313
nan	nan	77.86	1.030953712
nan	nan	77.88	1.021976882
nan	nan	77.9	1.013328274
nan	nan	77.92	1.005676802
nan	nan	77.94	1.002727736
nan	nan	77.96	0.989917867
nan	nan	77.98	0.993144325
nan	nan	78	0.984551372
nan	nan	78.02	0.973612582
nan	nan	78.04	0.967318169
nan	nan	78.06	0.960600358
nan	nan	78.08	0.953514872
nan	nan	78.1	0.949994029
nan	nan	78.12	0.954648577
nan	nan	78.14	0.944303788
nan	nan	78.16	0.947886871
nan	nan	78.18	0.942887044
nan	nan	78.2	0.94510567
nan	nan	78.22	0.952466291
nan	nan	78.24	0.939992742
nan	nan	78.26	0.93257973
nan	nan	78.28	0.92937018
nan	nan	78.3	0.916911918
nan	nan	78.32	0.91254673
nan	nan	78.34	0.903173978
nan	nan	78.36	0.903044297
nan	nan	78.38	0.896107818
nan	nan	78.4	0.883419585
nan	nan	78.42	0.875806683
nan	nan	78.44	0.870227846
nan	nan	78.46	0.858015308
nan	nan	78.48	0.843312492
nan	nan	78.5	0.845848936
nan	nan	78.52	0.829332187
nan	nan	78.54	0.825356424
nan	nan	78.56	0.825765691
nan	nan	78.58	0.828498759
nan	nan	78.6	0.832742341
nan	nan	78.62	0.834813352
nan	nan	78.64	0.831859044
nan	nan	78.66	0.846453901
nan	nan	78.68	0.841269697
nan	nan	78.7	0.85044808
nan	nan	78.72	0.857418905
nan	nan	78.74	0.861012928
nan	nan	78.76	0.852791373
nan	nan	78.78	0.86569362
nan	nan	78.8	0.869067333
nan	nan	78.82	0.86598339
nan	nan	78.84	0.876345153
nan	nan	78.86	0.872103841
nan	nan	78.88	0.882168237
nan	nan	78.9	0.874762226
nan	nan	78.92	0.879413708
nan	nan	78.94	0.879567945
nan	nan	78.96	0.888293184
nan	nan	78.98	0.879999355
nan	nan	79	0.890054004
nan	nan	79.02	0.898467388
nan	nan	79.04	0.904899762
nan	nan	79.06	0.904921844
nan	nan	79.08	0.92141843
nan	nan	79.1	0.928940321
nan	nan	79.12	0.942799987
nan	nan	79.14	0.949598726
nan	nan	79.16	0.960412292
nan	nan	79.18	0.972780099
nan	nan	79.2	0.972208924
nan	nan	79.22	0.977356789
nan	nan	79.24	0.978805239
nan	nan	79.26	0.988828406
nan	nan	79.28	0.998372897
nan	nan	79.3	1.002456168
nan	nan	79.32	1.008444912
nan	nan	79.34	1.016727033
nan	nan	79.36	1.019135451
nan	nan	79.38	1.040641063
nan	nan	79.4	1.05378487
nan	nan	79.42	1.061706611
nan	nan	79.44	1.074913747
nan	nan	79.46	1.095556962
nan	nan	79.48	1.099878991
nan	nan	79.5	1.110904366
nan	nan	79.52	1.118328399
nan	nan	79.54	1.14238417
nan	nan	79.56	1.151968212
nan	nan	79.58	1.157337738
nan	nan	79.6	1.15086296
nan	nan	79.62	1.173831197
nan	nan	79.64	1.172187941
nan	nan	79.66	1.172030357
nan	nan	79.68	1.183539453
nan	nan	79.7	1.182808968
nan	nan	79.72	1.193754591
nan	nan	79.74	1.198418936
nan	nan	79.76	1.210330112
nan	nan	79.78	1.212851691
nan	nan	79.8	1.237494788
nan	nan	79.82	1.249707278
nan	nan	79.84	1.269377352
nan	nan	79.86	1.267753441
nan	nan	79.88	1.282768867
nan	nan	79.9	1.295406438
nan	nan	79.92	1.305376502
nan	nan	79.94	1.306130618
nan	nan	79.96	1.316712855
nan	nan	79.98	1.320360819
nan	nan	80	1.317736361
nan	nan	80.02	1.321912327
nan	nan	80.04	1.317959184
nan	nan	80.06	1.325619022
nan	nan	80.08	1.322881395
nan	nan	80.1	1.350378757
nan	nan	80.12	1.339939139
nan	nan	80.14	1.358416065
nan	nan	80.16	1.366073383
nan	nan	80.18	1.387610292
nan	nan	80.2	1.385806871
nan	nan	80.22	1.401587955
nan	nan	80.24	1.421853274
nan	nan	80.26	1.421585739
nan	nan	80.28	1.431520433
nan	nan	80.3	1.436416954
nan	nan	80.32	1.451035288
nan	nan	80.34	1.465116938
nan	nan	80.36	1.460392149
nan	nan	80.38	1.475588598
nan	nan	80.4	1.494323838
nan	nan	80.42	1.484962537
nan	nan	80.44	1.504409793
nan	nan	80.46	1.49241612
nan	nan	80.48	1.506321656
nan	nan	80.5	1.501128006
nan	nan	80.52	1.516959174
nan	nan	80.54	1.514450838
nan	nan	80.56	1.525138179
nan	nan	80.58	1.538939889
nan	nan	80.6	1.544133323
nan	nan	80.62	1.559287544
nan	nan	80.64	1.570151698
nan	nan	80.66	1.577015029
nan	nan	80.68	1.606830103
nan	nan	80.7	1.601710702
nan	nan	80.72	1.610369048
nan	nan	80.74	1.617571441
nan	nan	80.76	1.612549583
nan	nan	80.78	1.640597587
nan	nan	80.8	1.638059227
nan	nan	80.82	1.645794616
nan	nan	80.84	1.64763293
nan	nan	80.86	1.663261327
nan	nan	80.88	1.672411071
nan	nan	80.9	1.680164955
nan	nan	80.92	1.699765299
nan	nan	80.94	1.716845144
nan	nan	80.96	1.739864552
nan	nan	80.98	1.750548501
nan	nan	81	1.749074215
nan	nan	81.02	1.767723081
nan	nan	81.04	1.773886009
nan	nan	81.06	1.78522638
nan	nan	81.08	1.798786991
nan	nan	81.1	1.791398698
nan	nan	81.12	1.795947482
nan	nan	81.14	1.804604962
nan	nan	81.16	1.814047003
nan	nan	81.18	1.822242337
nan	nan	81.2	1.828632728
nan	nan	81.22	1.853920619
nan	nan	81.24	1.871854977
nan	nan	81.26	1.89229226
nan	nan	81.28	1.897977165
nan	nan	81.3	1.913608497
nan	nan	81.32	1.920336266
nan	nan	81.34	1.922287882
nan	nan	81.36	1.922258016
nan	nan	81.38	1.926093929
nan	nan	81.4	1.92701672
nan	nan	81.42	1.933452978
nan	nan	81.44	1.943460373
nan	nan	81.46	1.957859089
nan	nan	81.48	1.968136492
nan	nan	81.5	1.98706024
nan	nan	81.52	2.009825711
nan	nan	81.54	2.009333596
nan	nan	81.56	2.011219124
nan	nan	81.58	2.004555696
nan	nan	81.6	2.005449281
nan	nan	81.62	2.00727236
nan	nan	81.64	2.017902439
nan	nan	81.66	2.033290387
nan	nan	81.68	2.034715893
nan	nan	81.7	2.057252257
nan	nan	81.72	2.071341532
nan	nan	81.74	2.081412152
nan	nan	81.76	2.08221533
nan	nan	81.78	2.082291331
nan	nan	81.8	2.083779805
nan	nan	81.82	2.072356517
nan	nan	81.84	2.076568967
nan	nan	81.86	2.077039721
nan	nan	81.88	2.085652536
nan	nan	81.9	2.100627279
nan	nan	81.92	2.118822964
nan	nan	81.94	2.128101014
nan	nan	81.96	2.127130525
nan	nan	81.98	2.106604832
nan	nan	82	2.108628564
nan	nan	82.02	2.087410984
nan	nan	82.04	2.082853922
nan	nan	82.06	2.093126696
nan	nan	82.08	2.104306114
nan	nan	82.1	2.128494018
nan	nan	82.12	2.148468591
nan	nan	82.14	2.185723012
nan	nan	82.16	2.17514002
nan	nan	82.18	2.167136349
nan	nan	82.2	2.142121649
nan	nan	82.22	2.119612794
nan	nan	82.24	2.089280125
nan	nan	82.26	2.082194994
nan	nan	82.28	2.097494915
nan	nan	82.3	2.117150641
nan	nan	82.32	2.156418334
nan	nan	82.34	2.187793026
nan	nan	82.36	2.209927729
nan	nan	82.38	2.191792311
nan	nan	82.4	2.170688885
nan	nan	82.42	2.134629206
nan	nan	82.44	2.106650783
nan	nan	82.46	2.071701204
nan	nan	82.48	2.070094349
nan	nan	82.5	2.085882692
nan	nan	82.52	2.1177717
nan	nan	82.54	2.166795702
nan	nan	82.56	2.2108405
nan	nan	82.58	2.224327929
nan	nan	82.6	2.200151596
nan	nan	82.62	2.187598554
nan	nan	82.64	2.143399464
nan	nan	82.66	2.105044073
nan	nan	82.68	2.066965284
nan	nan	82.7	2.067679665
nan	nan	82.72	2.08640612
nan	nan	82.74	2.115698449
nan	nan	82.76	2.165355562
nan	nan	82.78	2.184744199
nan	nan	82.8	2.189111349
nan	nan	82.82	2.176722176
nan	nan	82.84	2.149363272
nan	nan	82.86	2.107319017
nan	nan	82.88	2.062481793
nan	nan	82.9	2.047525552
nan	nan	82.92	2.054797192
nan	nan	82.94	2.069861596
nan	nan	82.96	2.092712779
nan	nan	82.98	2.129880984
nan	nan	83	2.151480573
nan	nan	83.02	2.158601364
nan	nan	83.04	2.147822503
nan	nan	83.06	2.125292905
nan	nan	83.08	2.076207623
nan	nan	83.1	2.048178088
nan	nan	83.12	2.027947845
nan	nan	83.14	2.030956343
nan	nan	83.16	2.046302606
nan	nan	83.18	2.061366866
nan	nan	83.2	2.091259553
nan	nan	83.22	2.104664713
nan	nan	83.24	2.110997456
nan	nan	83.26	2.111107203
nan	nan	83.28	2.084624343
nan	nan	83.3	2.043618826
nan	nan	83.32	2.016003776
nan	nan	83.34	1.996750556
nan	nan	83.36	1.988904881
nan	nan	83.38	1.981046105
nan	nan	83.4	1.99665872
nan	nan	83.42	2.012347309
nan	nan	83.44	2.029603084
nan	nan	83.46	2.033658194
nan	nan	83.48	2.038281964
nan	nan	83.5	2.029397055
nan	nan	83.52	2.013817758
nan	nan	83.54	1.983238395
nan	nan	83.56	1.949016038
nan	nan	83.58	1.922745833
nan	nan	83.6	1.907744321
nan	nan	83.62	1.899128175
nan	nan	83.64	1.891956371
nan	nan	83.66	1.89383696
nan	nan	83.68	1.89954094
nan	nan	83.7	1.91274187
nan	nan	83.72	1.916783929
nan	nan	83.74	1.913846062
nan	nan	83.76	1.898128662
nan	nan	83.78	1.892445265
nan	nan	83.8	1.864352122
nan	nan	83.82	1.833138719
nan	nan	83.84	1.809553065
nan	nan	83.86	1.799888494
nan	nan	83.88	1.794833417
nan	nan	83.9	1.784252165
nan	nan	83.92	1.784924754
nan	nan	83.94	1.778396544
nan	nan	83.96	1.78230014
nan	nan	83.98	1.77627019
nan	nan	84	1.765235447
nan	nan	84.02	1.745462715
nan	nan	84.04	1.723322008
nan	nan	84.06	1.700656344
nan	nan	84.08	1.681361996
nan	nan	84.1	1.659397916
nan	nan	84.12	1.641894774
nan	nan	84.14	1.635008572
nan	nan	84.16	1.621880999
nan	nan	84.18	1.611273627
nan	nan	84.2	1.606254426
nan	nan	84.22	1.591899683
nan	nan	84.24	1.573437882
nan	nan	84.26	1.565092026
nan	nan	84.28	1.544350624
nan	nan	84.3	1.523008167
nan	nan	84.32	1.499604422
nan	nan	84.34	1.490776336
nan	nan	84.36	1.465707132
nan	nan	84.38	1.44515502
nan	nan	84.4	1.427450235
nan	nan	84.42	1.414545991
nan	nan	84.44	1.400283813
nan	nan	84.46	1.389367409
nan	nan	84.48	1.368367955
nan	nan	84.5	1.355156662
nan	nan	84.52	1.332309294
nan	nan	84.54	1.316340522
nan	nan	84.56	1.299441484
nan	nan	84.58	1.280133098
nan	nan	84.6	1.265197778
nan	nan	84.62	1.235432204
nan	nan	84.64	1.216807075
nan	nan	84.66	1.188069881
nan	nan	84.68	1.166168897
nan	nan	84.7	1.154839618
nan	nan	84.72	1.138752567
nan	nan	84.74	1.113249017
nan	nan	84.76	1.098037811
nan	nan	84.78	1.081841161
nan	nan	84.8	1.068348029
nan	nan	84.82	1.05490834
nan	nan	84.84	1.042934712
nan	nan	84.86	1.025115498
nan	nan	84.88	1.015473582
nan	nan	84.9	0.990002398
nan	nan	84.92	0.968788335
nan	nan	84.94	0.957236806
nan	nan	84.96	0.933940415
nan	nan	84.98	0.918197651
nan	nan	85	0.895975111
nan	nan	85.02	0.875008034
nan	nan	85.04	0.855107476
nan	nan	85.06	0.836996488
nan	nan	85.08	0.815041427
nan	nan	85.1	0.791965077
nan	nan	85.12	0.773703507
nan	nan	85.14	0.750209557
nan	nan	85.16	0.725272611
nan	nan	85.18	0.707290944
nan	nan	85.2	0.68355209
nan	nan	85.22	0.670130932
nan	nan	85.24	0.655974768
nan	nan	85.26	0.636949941
nan	nan	85.28	0.621191943
nan	nan	85.3	0.604174852
nan	nan	85.32	0.597232346
nan	nan	85.34	0.57642533
nan	nan	85.36	0.555999078
nan	nan	85.38	0.547376966
nan	nan	85.4	0.535012955
nan	nan	85.42	0.514837574
nan	nan	85.44	0.494772478
nan	nan	85.46	0.482264637
nan	nan	85.48	0.475016292
nan	nan	85.5	0.45621079
nan	nan	85.52	0.44192203
nan	nan	85.54	0.431609149
nan	nan	85.56	0.411344334
nan	nan	85.58	0.40384274
nan	nan	85.6	0.38622021
nan	nan	85.62	0.369198746
nan	nan	85.64	0.353973405
nan	nan	85.66	0.341228263
nan	nan	85.68	0.332145456
nan	nan	85.7	0.312672902
nan	nan	85.72	0.299331727
nan	nan	85.74	0.289438326
nan	nan	85.76	0.28223012
nan	nan	85.78	0.265722627
nan	nan	85.8	0.25208901
nan	nan	85.82	0.242019814
nan	nan	85.84	0.228488043
nan	nan	85.86	0.219106553
nan	nan	85.88	0.208080384
nan	nan	85.9	0.194707522
nan	nan	85.92	0.182497055
nan	nan	85.94	0.178207079
nan	nan	85.96	0.163422169
nan	nan	85.98	0.161127616
nan	nan	86	0.146305662
nan	nan	86.02	0.137711113
nan	nan	86.04	0.133230065
nan	nan	86.06	0.118703965
nan	nan	86.08	0.11365384
nan	nan	86.1	0.105017026
nan	nan	86.12	0.101586791
nan	nan	86.14	0.086400412
nan	nan	86.16	0.085649694
nan	nan	86.18	0.074881564
nan	nan	86.2	0.069696876
nan	nan	86.22	0.064648272
nan	nan	86.24	0.064496585
nan	nan	86.26	0.053139159
nan	nan	86.28	0.050457271
nan	nan	86.3	0.036723112
nan	nan	86.32	0.032110463
nan	nan	86.34	0.026339257
nan	nan	86.36	0.01864134
nan	nan	86.38	0.021399824
nan	nan	86.4	0.011612232
nan	nan	86.42	0.009187188
nan	nan	86.44	0.000181971
nan	nan	86.46	0.007009778
nan	nan	86.48	0.000214694
nan	nan	86.5	-0.000694384
nan	nan	86.52	-0.004487649
nan	nan	86.54	-0.000983763
nan	nan	86.56	-0.003522408
nan	nan	86.58	-0.000634436
nan	nan	86.6	0.004152191
nan	nan	86.62	0.006699211
nan	nan	86.64	0.009092704
nan	nan	86.66	0.014774189
nan	nan	86.68	0.017837863
nan	nan	86.7	0.019240238
nan	nan	86.72	0.026775018
nan	nan	86.74	0.03188078
nan	nan	86.76	0.041290707
nan	nan	86.78	0.042113782
nan	nan	86.8	0.050922381
nan	nan	86.82	0.052387579
nan	nan	86.84	0.064199753
nan	nan	86.86	0.064129192
nan	nan	86.88	0.07523687
nan	nan	86.9	0.082231614
nan	nan	86.92	0.083697015
nan	nan	86.94	0.092176628
nan	nan	86.96	0.109888431
nan	nan	86.98	0.115021571
nan	nan	87	0.127084587
nan	nan	87.02	0.135375873
nan	nan	87.04	0.148864213
nan	nan	87.06	0.157502592
nan	nan	87.08	0.168687935
nan	nan	87.1	0.184449975
nan	nan	87.12	0.193925947
nan	nan	87.14	0.212590674
nan	nan	87.16	0.22362877
nan	nan	87.18	0.239219933
nan	nan	87.2	0.253430507
nan	nan	87.22	0.264810514
nan	nan	87.24	0.278729569
nan	nan	87.26	0.299568278
nan	nan	87.28	0.305191143
nan	nan	87.3	0.327104497
nan	nan	87.32	0.334783174
nan	nan	87.34	0.359415454
nan	nan	87.36	0.366500271
nan	nan	87.38	0.39125078
nan	nan	87.4	0.405479652
nan	nan	87.42	0.425866121
nan	nan	87.44	0.45079461
nan	nan	87.46	0.457241341
nan	nan	87.48	0.48072047
nan	nan	87.5	0.505494875
nan	nan	87.52	0.519291862
nan	nan	87.54	0.538829099
nan	nan	87.56	0.564202335
nan	nan	87.58	0.583087165
nan	nan	87.6	0.603646917
nan	nan	87.62	0.618282415
nan	nan	87.64	0.642138062
nan	nan	87.66	0.660174579
nan	nan	87.68	0.687460261
nan	nan	87.7	0.69875706
nan	nan	87.72	0.720101117
nan	nan	87.74	0.747895891
nan	nan	87.76	0.760705105
nan	nan	87.78	0.795162117
nan	nan	87.8	0.816007456
nan	nan	87.82	0.839361902
nan	nan	87.84	0.867835487
nan	nan	87.86	0.90001157
nan	nan	87.88	0.925950773
nan	nan	87.9	0.940284778
nan	nan	87.92	0.970208601
nan	nan	87.94	1.000003796
nan	nan	87.96	1.029966084
nan	nan	87.98	1.047470675
nan	nan	88	1.068678916
nan	nan	88.02	1.099069199
nan	nan	88.04	1.124939735
nan	nan	88.06	1.141325442
nan	nan	88.08	1.163149665
nan	nan	88.1	1.195613104
nan	nan	88.12	1.211394501
nan	nan	88.14	1.227403167
nan	nan	88.16	1.247965578
nan	nan	88.18	1.266848958
nan	nan	88.2	1.286230798
nan	nan	88.22	1.31438095
nan	nan	88.24	1.333720577
nan	nan	88.26	1.350211205
nan	nan	88.28	1.379594795
nan	nan	88.3	1.399541494
nan	nan	88.32	1.426257115
nan	nan	88.34	1.441862778
nan	nan	88.36	1.466964322
nan	nan	88.38	1.485584976
nan	nan	88.4	1.524802407
nan	nan	88.42	1.532192351
nan	nan	88.44	1.568011537
nan	nan	88.46	1.586249307
nan	nan	88.48	1.617453887
nan	nan	88.5	1.637126662
nan	nan	88.52	1.658116818
nan	nan	88.54	1.682259697
nan	nan	88.56	1.698654249
nan	nan	88.58	1.717235921
nan	nan	88.6	1.72893749
nan	nan	88.62	1.759566815
nan	nan	88.64	1.78478639
nan	nan	88.66	1.818996438
nan	nan	88.68	1.834562564
nan	nan	88.7	1.865196608
nan	nan	88.72	1.873913496
nan	nan	88.74	1.901411225
nan	nan	88.76	1.909598777
nan	nan	88.78	1.92595089
nan	nan	88.8	1.930550651
nan	nan	88.82	1.940979506
nan	nan	88.84	1.962094758
nan	nan	88.86	1.980214493
nan	nan	88.88	2.021321935
nan	nan	88.9	2.040908483
nan	nan	88.92	2.06110113
nan	nan	88.94	2.081557767
nan	nan	88.96	2.101377625
nan	nan	88.98	2.117590228
nan	nan	89	2.129904252
nan	nan	89.02	2.13282769
nan	nan	89.04	2.154179262
nan	nan	89.06	2.177502539
nan	nan	89.08	2.20017267
nan	nan	89.1	2.237350572
nan	nan	89.12	2.246198461
nan	nan	89.14	2.282908152
nan	nan	89.16	2.295709017
nan	nan	89.18	2.312281137
nan	nan	89.2	2.313502585
nan	nan	89.22	2.324526808
nan	nan	89.24	2.329526595
nan	nan	89.26	2.344136671
nan	nan	89.28	2.360294891
nan	nan	89.3	2.371806741
nan	nan	89.32	2.399941999
nan	nan	89.34	2.405393631
nan	nan	89.36	2.429486258
nan	nan	89.38	2.443698614
nan	nan	89.4	2.453899893
nan	nan	89.42	2.445281371
nan	nan	89.44	2.473474957
nan	nan	89.46	2.484606795
nan	nan	89.48	2.498850676
nan	nan	89.5	2.521742086
nan	nan	89.52	2.527192854
nan	nan	89.54	2.54263155
nan	nan	89.56	2.562421669
nan	nan	89.58	2.567042701
nan	nan	89.6	2.591175066
nan	nan	89.62	2.593841338
nan	nan	89.64	2.602471551
nan	nan	89.66	2.619948543
nan	nan	89.68	2.613858877
nan	nan	89.7	2.611199296
nan	nan	89.72	2.628489109
nan	nan	89.74	2.649397536
nan	nan	89.76	2.655279665
nan	nan	89.78	2.675396497
nan	nan	89.8	2.692441217
nan	nan	89.82	2.69570696
nan	nan	89.84	2.700440355
nan	nan	89.86	2.700949273
nan	nan	89.88	2.698781193
nan	nan	89.9	2.717020088
nan	nan	89.92	2.723719729
nan	nan	89.94	2.755090622
nan	nan	89.96	2.765200905
nan	nan	89.98	2.763131826
nan	nan	90	2.763942192
nan	nan	90.02	2.767307678
nan	nan	90.04	2.771240367
nan	nan	90.06	2.778864743
nan	nan	90.08	2.803294013
nan	nan	90.1	2.823505362
nan	nan	90.12	2.832414951
nan	nan	90.14	2.83352994
nan	nan	90.16	2.82008473
nan	nan	90.18	2.817814949
nan	nan	90.2	2.82404501
nan	nan	90.22	2.835130358
nan	nan	90.24	2.865699874
nan	nan	90.26	2.871712752
nan	nan	90.28	2.879362087
nan	nan	90.3	2.871991493
nan	nan	90.32	2.862873344
nan	nan	90.34	2.855823107
nan	nan	90.36	2.870250288
nan	nan	90.38	2.902304383
nan	nan	90.4	2.914167606
nan	nan	90.42	2.909927746
nan	nan	90.44	2.889729915
nan	nan	90.46	2.875109178
nan	nan	90.48	2.886387651
nan	nan	90.5	2.895489768
nan	nan	90.52	2.917979952
nan	nan	90.54	2.93998659
nan	nan	90.56	2.929672714
nan	nan	90.58	2.906187822
nan	nan	90.6	2.891488416
nan	nan	90.62	2.902207253
nan	nan	90.64	2.915569742
nan	nan	90.66	2.950842942
nan	nan	90.68	2.95966039
nan	nan	90.7	2.942029829
nan	nan	90.72	2.914491855
nan	nan	90.74	2.882922654
nan	nan	90.76	2.901131836
nan	nan	90.78	2.916398691
nan	nan	90.8	2.955479048
nan	nan	90.82	2.972613166
nan	nan	90.84	2.965713253
nan	nan	90.86	2.924529815
nan	nan	90.88	2.885949306
nan	nan	90.9	2.897490572
nan	nan	90.92	2.923267331
nan	nan	90.94	2.951502423
nan	nan	90.96	2.970720832
nan	nan	90.98	2.95484315
nan	nan	91	2.912394384
nan	nan	91.02	2.86773293
nan	nan	91.04	2.859511317
nan	nan	91.06	2.880249131
nan	nan	91.08	2.905957075
nan	nan	91.1	2.936664914
nan	nan	91.12	2.922467965
nan	nan	91.14	2.883413234
nan	nan	91.16	2.847778638
nan	nan	91.18	2.822923758
nan	nan	91.2	2.835569708
nan	nan	91.22	2.849344179
nan	nan	91.24	2.861035152
nan	nan	91.26	2.866310183
nan	nan	91.28	2.847910363
nan	nan	91.3	2.821486226
nan	nan	91.32	2.797449273
nan	nan	91.34	2.787851545
nan	nan	91.36	2.781486479
nan	nan	91.38	2.781481433
nan	nan	91.4	2.779632507
nan	nan	91.42	2.762650247
nan	nan	91.44	2.758187747
nan	nan	91.46	2.74609246
nan	nan	91.48	2.734749141
nan	nan	91.5	2.726962501
nan	nan	91.52	2.697231313
nan	nan	91.54	2.679048968
nan	nan	91.56	2.656143026
nan	nan	91.58	2.633412982
nan	nan	91.6	2.622020199
nan	nan	91.62	2.624429641
nan	nan	91.64	2.623160802
nan	nan	91.66	2.62011441
nan	nan	91.68	2.59645588
nan	nan	91.7	2.560096144
nan	nan	91.72	2.519333533
nan	nan	91.74	2.496689867
nan	nan	91.76	2.472719068
nan	nan	91.78	2.478421011
nan	nan	91.8	2.46830496
nan	nan	91.82	2.443936467
nan	nan	91.84	2.427874075
nan	nan	91.86	2.398165972
nan	nan	91.88	2.357207674
nan	nan	91.9	2.332665454
nan	nan	91.92	2.325661597
nan	nan	91.94	2.313350985
nan	nan	91.96	2.308725921
nan	nan	91.98	2.277617564
nan	nan	92	2.235615679
nan	nan	92.02	2.185627858
nan	nan	92.04	2.129508671
nan	nan	92.06	2.094616029
nan	nan	92.08	2.065458699
nan	nan	92.1	2.051013277
nan	nan	92.12	2.040963499
nan	nan	92.14	2.044976098
nan	nan	92.16	2.025797884
nan	nan	92.18	1.983794903
nan	nan	92.2	1.95338577
nan	nan	92.22	1.902123379
nan	nan	92.24	1.83718498
nan	nan	92.26	1.786213493
nan	nan	92.28	1.742520285
nan	nan	92.3	1.712381266
nan	nan	92.32	1.68691345
nan	nan	92.34	1.662483218
nan	nan	92.36	1.642340316
nan	nan	92.38	1.599001812
nan	nan	92.4	1.560562896
nan	nan	92.42	1.520514862
nan	nan	92.44	1.470233567
nan	nan	92.46	1.42249074
nan	nan	92.48	1.370754047
nan	nan	92.5	1.336789366
nan	nan	92.52	1.280972627
nan	nan	92.54	1.240545108
nan	nan	92.56	1.216680068
nan	nan	92.58	1.175220074
nan	nan	92.6	1.13422523
nan	nan	92.62	1.087277092
nan	nan	92.64	1.044375929
nan	nan	92.66	0.987993768
nan	nan	92.68	0.930457752
nan	nan	92.7	0.884121295
nan	nan	92.72	0.826238497
nan	nan	92.74	0.773089192
nan	nan	92.76	0.720204099
nan	nan	92.78	0.664045897
nan	nan	92.8	0.61430949
nan	nan	92.82	0.552101615
nan	nan	92.84	0.508200872
nan	nan	92.86	0.453720474
nan	nan	92.88	0.396266112
nan	nan	92.9	0.342152583
nan	nan	92.92	0.292365772
nan	nan	92.94	0.237192398
nan	nan	92.96	0.184715481
nan	nan	92.98	0.131685789
nan	nan	93	0.084417988
nan	nan	93.02	0.027070093
nan	nan	93.04	-0.023754316
nan	nan	93.06	-0.084488015
nan	nan	93.08	-0.140003226
nan	nan	93.1	-0.192306027
nan	nan	93.12	-0.255183941
nan	nan	93.14	-0.300908535
nan	nan	93.16	-0.36390889
nan	nan	93.18	-0.412798317
nan	nan	93.2	-0.47306869
nan	nan	93.22	-0.521211617
nan	nan	93.24	-0.586597031
nan	nan	93.26	-0.628500895
nan	nan	93.28	-0.684661679
nan	nan	93.3	-0.730800096
nan	nan	93.32	-0.792845748
nan	nan	93.34	-0.83584384
nan	nan	93.36	-0.894242861
nan	nan	93.38	-0.946572458
nan	nan	93.4	-0.996035357
nan	nan	93.42	-1.051228158
nan	nan	93.44	-1.099061764
nan	nan	93.46	-1.153779428
nan	nan	93.48	-1.202760663
nan	nan	93.5	-1.267105177
nan	nan	93.52	-1.312280895
nan	nan	93.54	-1.377663963
nan	nan	93.56	-1.415709204
nan	nan	93.58	-1.474490551
nan	nan	93.6	-1.526376386
nan	nan	93.62	-1.578674953
nan	nan	93.64	-1.614582329
nan	nan	93.66	-1.686661887
nan	nan	93.68	-1.718372201
nan	nan	93.7	-1.773531778
nan	nan	93.72	-1.819225855
nan	nan	93.74	-1.869840036
nan	nan	93.76	-1.905221017
nan	nan	93.78	-1.945535533
nan	nan	93.8	-1.974262541
nan	nan	93.82	-1.999228813
nan	nan	93.84	-2.042606006
nan	nan	93.86	-2.064029354
nan	nan	93.88	-2.108207401
nan	nan	93.9	-2.143122701
nan	nan	93.92	-2.186110638
nan	nan	93.94	-2.227660346
nan	nan	93.96	-2.263779459
nan	nan	93.98	-2.281409461
nan	nan	94	-2.294252156
nan	nan	94.02	-2.309323238
nan	nan	94.04	-2.335167877
nan	nan	94.06	-2.37241328
nan	nan	94.08	-2.404668624
nan	nan	94.1	-2.443134278
nan	nan	94.12	-2.476533067
nan	nan	94.14	-2.483948911
nan	nan	94.16	-2.486776713
nan	nan	94.18	-2.502301494
nan	nan	94.2	-2.510609751
nan	nan	94.22	-2.530356675
nan	nan	94.24	-2.545937087
nan	nan	94.26	-2.568061531
nan	nan	94.28	-2.602963564
nan	nan	94.3	-2.613537033
nan	nan	94.32	-2.635401655
nan	nan	94.34	-2.639823742
nan	nan	94.36	-2.633479021
nan	nan	94.38	-2.618394701
nan	nan	94.4	-2.617497526
nan	nan	94.42	-2.621448034
nan	nan	94.44	-2.635697039
nan	nan	94.46	-2.66347636
nan	nan	94.48	-2.682712963
nan	nan	94.5	-2.673101109
nan	nan	94.52	-2.662661899
nan	nan	94.54	-2.645597153
nan	nan	94.56	-2.632224626
nan	nan	94.58	-2.622199911
nan	nan	94.6	-2.610463198
nan	nan	94.62	-2.611994187
nan	nan	94.64	-2.614144913
nan	nan	94.66	-2.612701642
nan	nan	94.68	-2.616258684
nan	nan	94.7	-2.598533634
nan	nan	94.72	-2.578821752
nan	nan	94.74	-2.552989184
nan	nan	94.76	-2.512828928
nan	nan	94.78	-2.495331768
nan	nan	94.8	-2.482177329
nan	nan	94.82	-2.487529929
nan	nan	94.84	-2.469671432
nan	nan	94.86	-2.465998148
nan	nan	94.88	-2.439106577
nan	nan	94.9	-2.394579833
nan	nan	94.92	-2.363413082
nan	nan	94.94	-2.331682094
nan	nan	94.96	-2.305850122
nan	nan	94.98	-2.272555565
nan	nan	95	-2.23637907
nan	nan	95.02	-2.210507145
nan	nan	95.04	-2.182400412
nan	nan	95.06	-2.144139569
nan	nan	95.08	-2.115862204
nan	nan	95.1	-2.075900197
nan	nan	95.12	-2.027936997
nan	nan	95.14	-1.979060232
nan	nan	95.16	-1.944209371
nan	nan	95.18	-1.896094454
nan	nan	95.2	-1.855946525
nan	nan	95.22	-1.821070317
nan	nan	95.24	-1.76249807
nan	nan	95.26	-1.714708982
nan	nan	95.28	-1.664640267
nan	nan	95.3	-1.615102537
nan	nan	95.32	-1.562251341
nan	nan	95.34	-1.506072337
nan	nan	95.36	-1.448718887
nan	nan	95.38	-1.393109184
nan	nan	95.4	-1.337628438
nan	nan	95.42	-1.271641643
nan	nan	95.44	-1.220836192
nan	nan	95.46	-1.169656411
nan	nan	95.48	-1.10447538
nan	nan	95.5	-1.048302677
nan	nan	95.52	-0.980066622
nan	nan	95.54	-0.926764339
nan	nan	95.56	-0.869734987
nan	nan	95.58	-0.814767127
nan	nan	95.6	-0.753960514
nan	nan	95.62	-0.688403792
nan	nan	95.64	-0.62615016
nan	nan	95.66	-0.564744969
nan	nan	95.68	-0.494478059
nan	nan	95.7	-0.436587553
nan	nan	95.72	-0.368823166
nan	nan	95.74	-0.303520384
nan	nan	95.76	-0.232063862
nan	nan	95.78	-0.169252322
nan	nan	95.8	-0.102900352
nan	nan	95.82	-0.035252576
nan	nan	95.84	0.023542526
nan	nan	95.86	0.086215597
nan	nan	95.88	0.145539022
nan	nan	95.9	0.211429508
nan	nan	95.92	0.275111007
nan	nan	95.94	0.332776697
nan	nan	95.96	0.392948721
nan	nan	95.98	0.456822554
nan	nan	96	0.508637728
nan	nan	96.02	0.578287398
nan	nan	96.04	0.637780375
nan	nan	96.06	0.696711099
nan	nan	96.08	0.756960136
nan	nan	96.1	0.82584
nan	nan	96.12	0.884702287
nan	nan	96.14	0.95437566
nan	nan	96.16	1.020213834
nan	nan	96.18	1.096868484
nan	nan	96.2	1.160596194
nan	nan	96.22	1.232643068
nan	nan	96.24	1.292556209
nan	nan	96.26	1.352968755
nan	nan	96.28	1.418546961
nan	nan	96.3	1.475936806
nan	nan	96.32	1.553380248
nan	nan	96.34	1.604707915
nan	nan	96.36	1.669780467
nan	nan	96.38	1.726206582
nan	nan	96.4	1.784444323
nan	nan	96.42	1.826787824
nan	nan	96.44	1.87690539
nan	nan	96.46	1.909551581
nan	nan	96.48	1.94841432
nan	nan	96.5	1.990910316
nan	nan	96.52	2.046059177
nan	nan	96.54	2.09011589
nan	nan	96.56	2.150392095
nan	nan	96.58	2.206253951
nan	nan	96.6	2.249666848
nan	nan	96.62	2.29532896
nan	nan	96.64	2.311198256
nan	nan	96.66	2.342617194
nan	nan	96.68	2.355873018
nan	nan	96.7	2.388056837
nan	nan	96.72	2.413836857
nan	nan	96.74	2.450330124
nan	nan	96.76	2.4706089
nan	nan	96.78	2.500020275
nan	nan	96.8	2.53124042
nan	nan	96.82	2.546800006
nan	nan	96.84	2.575975231
nan	nan	96.86	2.605539762
nan	nan	96.88	2.621457329
nan	nan	96.9	2.643446038
nan	nan	96.92	2.649203181
nan	nan	96.94	2.651367708
nan	nan	96.96	2.671896366
nan	nan	96.98	2.689584548
nan	nan	97	2.712947044
nan	nan	97.02	2.745643642
nan	nan	97.04	2.760768977
nan	nan	97.06	2.765985254
nan	nan	97.08	2.7575429
nan	nan	97.1	2.757258568
nan	nan	97.12	2.764586633
nan	nan	97.14	2.785239861
nan	nan	97.16	2.81034548
nan	nan	97.18	2.832481841
nan	nan	97.2	2.836700716
nan	nan	97.22	2.833690324
nan	nan	97.24	2.841021432
nan	nan	97.26	2.839320843
nan	nan	97.28	2.850002765
nan	nan	97.3	2.887566669
nan	nan	97.32	2.920801334
nan	nan	97.34	2.933612687
nan	nan	97.36	2.919433126
nan	nan	97.38	2.916190116
nan	nan	97.4	2.923376844
nan	nan	97.42	2.953189021
nan	nan	97.44	3.008206534
nan	nan	97.46	3.067116178
nan	nan	97.48	3.064072157
nan	nan	97.5	3.046752154
nan	nan	97.52	3.026367103
nan	nan	97.54	3.025933618
nan	nan	97.56	3.094684444
nan	nan	97.58	3.189777599
nan	nan	97.6	3.250423362
nan	nan	97.62	3.236968391
nan	nan	97.64	3.188277331
nan	nan	97.66	3.153477212
nan	nan	97.68	3.214073881
nan	nan	97.7	3.301786438
nan	nan	97.72	3.389729849
nan	nan	97.74	3.430929304
nan	nan	97.76	3.39543065
nan	nan	97.78	3.359448422
nan	nan	97.8	3.40151562
nan	nan	97.82	3.473182231
nan	nan	97.84	3.560869728
nan	nan	97.86	3.618468991
nan	nan	97.88	3.589403184
nan	nan	97.9	3.536050567
nan	nan	97.92	3.527898228
nan	nan	97.94	3.618909771
nan	nan	97.96	3.758345526
nan	nan	97.98	3.802299418
nan	nan	98	3.763555297
nan	nan	98.02	3.70705406
nan	nan	98.04	3.729220932
nan	nan	98.06	3.827666913
nan	nan	98.08	3.950436434
nan	nan	98.1	3.90488302
nan	nan	98.12	3.805491247
nan	nan	98.14	3.828685705
nan	nan	98.16	3.978187433
nan	nan	98.18	4.041607946
nan	nan	98.2	3.971058316
nan	nan	98.22	4.019014248
nan	nan	98.24	4.125755139
nan	nan	98.26	3.965580247
nan	nan	98.28	3.862295713
nan	nan	98.3	3.935931476
nan	nan	98.32	4.030917002
nan	nan	98.34	3.952808084
nan	nan	98.36	3.872632299
nan	nan	98.38	3.863013117
nan	nan	98.4	3.944093558
nan	nan	98.42	3.908436875
nan	nan	98.44	3.720494759
nan	nan	98.46	3.66151124
nan	nan	98.48	3.774021971
nan	nan	98.5	3.649939794
nan	nan	98.52	3.656820029
nan	nan	98.54	3.514995873
nan	nan	98.56	3.568440099
nan	nan	98.58	3.802495382
nan	nan	98.6	3.604205679
nan	nan	98.62	3.580435806
nan	nan	98.64	3.328128096
nan	nan	98.66	3.208006131
nan	nan	98.68	3.253848182
nan	nan	98.7	3.061076457
nan	nan	98.72	2.760519281
nan	nan	98.74	2.554822092
nan	nan	98.76	2.412839709
nan	nan	98.78	2.444422535
nan	nan	98.8	1.417821123
nan	nan	98.82	3.01256137
nan	nan	98.84	2.800486145
nan	nan	98.86	2.518272738
nan	nan	98.88	1.345910431
nan	nan	98.9	1.52237231
nan	nan	98.92	2.424415532
nan	nan	98.94	2.153197248
nan	nan	98.96	2.20001858
nan	nan	98.98	1.824711224
nan	nan	99	1.499419892
nan	nan	99.02	1.846630016
nan	nan	99.04	1.693946901
nan	nan	99.06	1.721401666
nan	nan	99.08	1.83662024
nan	nan	99.1	2.083321909
nan	nan	99.12	2.155073757
nan	nan	99.14	1.607220416
nan	nan	99.16	1.709026426
nan	nan	99.18	1.986782909
nan	nan	99.2	2.013647739
nan	nan	99.22	2.312460249
nan	nan	99.24	2.229652362
nan	nan	99.26	3.095003695
nan	nan	99.28	3.595424819
nan	nan	99.3	3.362990315
nan	nan	99.32	3.93271833
nan	nan	99.34	3.759327544
nan	nan	99.36	3.498478812
nan	nan	99.38	3.552404513
nan	nan	99.4	5.495694773
nan	nan	99.42	5.33984602
nan	nan	99.44	4.768404155
nan	nan	99.46	5.207804586
nan	nan	99.48	5.203121902


==> Data/rear_u2.txt <==
X1	Y1	X2	Y2
0	0	0.62	-22.37636629
0.02	0	0.64	-23.01812677
0.04	0	0.66	-21.62478831
0.06	0	0.68	-22.85090432
0.08	0	0.7	-19.38615995
0.1	0	0.72	-19.2610754
0.12	0	0.74	-19.12182791
0.14	0	0.76	-19.48170227
0.16	0	0.78	-19.47005316
0.18	0	0.8	-19.02734598
0.2	0	0.82	-16.90291353
0.22	0	0.84	-15.79166806
0.24	0	0.86	-14.8100618
0.26	0	0.88	-13.53244356
0.28	0	0.9	-13.38293727
0.3	0	0.92	-13.07538139
0.32	0	0.94	-12.40494877
0.34	0	0.96	-11.60955098
0.36	0	0.98	-10.84589049
0.38	0	1	-9.381209704
0.4	0	1.02	-5.32022031
0.42	0	1.04	-4.747629146
0.44	0	1.06	-5.412232615
0.46	0	1.08	-4.405654863
0.48	0	1.1	-2.897556354
0.5	0	1.12	-3.436387439
0.52	0	1.14	-3.222023524
0.54	0	1.16	-3.845274547
0.56	0	1.18	-3.226268243
0.58	0	1.2	-4.062692576
0.6	0	1.22	-2.788038172
3.52	0	1.24	-4.156448386
3.54	0	1.26	-3.804028024
3.56	0	1.28	-4.690113394
3.58	0	1.3	-4.974605751
3.6	0	1.32	-4.422355519
3.62	0	1.34	-4.946840788
3.64	0	1.36	-3.682052006
3.66	0	1.38	-3.331252624
3.68	0	1.4	-3.103074624
3.7	0	1.42	-5.637339139
3.72	0	1.44	-5.08267269
3.74	0	1.46	-3.95070059
3.76	0	1.48	-3.297935638
3.78	0	1.5	-2.813494137
3.8	0	1.52	-3.706505655
3.82	0	1.54	-3.741008291
3.84	0	1.56	-3.736112822
3.86	0	1.58	-3.127355063
3.88	0	1.6	-5.277535475
3.9	0	1.62	-1.950111176
3.92	0	1.64	-1.162400605
3.94	0	1.66	-0.58294694
3.96	0	1.68	-1.066837105
3.98	0	1.7	-1.258851445
4	0	1.72	-1.31397449
4.02	0	1.74	-0.657626677
4.04	0	1.76	-1.282363077
4.06	0	1.78	-2.256307473
4.08	0	1.8	-2.454054332
4.1	0	1.82	-2.505352801
4.12	0	1.84	-0.81746848
4.14	0	1.86	-2.789468398
5.84	0	1.88	-3.096840284
5.86	0	1.9	-3.388692957
5.88	0	1.92	-4.002067721
5.9	0	1.94	-3.407803572
5.92	0	1.96	-6.126411487
5.94	0	1.98	-7.596633793
5.96	0	2	-6.557952951
5.98	0	2.02	-6.165703945
6	0	2.04	-6.520678243
6.02	0	2.06	-6.409237466
6.04	0	2.08	-2.567795187
6.06	0	2.1	-2.421375839
6.08	0	2.12	-4.097002751
6.1	0	2.14	-3.965099929
6.12	0	2.16	-3.618567995
6.14	0	2.18	-4.337977686
6.16	0	2.2	-3.742086125
6.18	0	2.22	-3.319523294
6.2	0	2.24	-2.017038781
6.22	0	2.26	-1.607639574
6.24	0	2.28	-0.6464891
6.26	0	2.3	-1.644143047
6.28	0	2.32	-3.141779252
6.3	0	2.34	-2.66493145
6.32	0	2.36	-4.236812459
6.34	0	2.38	-3.775805206
6.36	0	2.4	-3.659618892
6.38	0	2.42	-4.354218988
6.4	0	2.44	-3.728502814
6.42	0	2.46	-3.072214334
6.44	0	2.48	-3.348136344
6.46	0	2.5	-3.220861549
6.48	0	2.52	-4.021865572
6.5	0	2.54	-4.311613414
6.52	0	2.56	-5.954641213
6.54	0	2.58	-5.306916429
6.56	0	2.6	-4.862461436
6.58	0	2.62	-5.155447649
6.6	0	2.64	-4.53226541
6.62	0	2.66	-4.62344847
6.64	0	2.68	-3.662626005
6.66	0	2.7	-6.475920789
6.68	0	2.72	-5.190403691
6.7	0	2.74	-5.711194664
6.72	0	2.76	-6.321855291
6.74	0	2.78	-6.432686288
6.76	0	2.8	-6.621655585
6.78	0	2.82	-5.87840615
6.8	0	2.84	-6.398700868
6.82	0	2.86	-6.797921147
6.84	0	2.88	-6.676548269
6.86	0	2.9	-6.708598691
6.88	0	2.92	-6.669926218
6.9	0	2.94	-6.460460344
6.92	0	2.96	-6.672137683
6.94	0	2.98	-5.779496394
6.96	0	3	-6.317130812
6.98	0	3.02	-6.603449203
7	0	3.04	-7.013517379
7.02	0	3.06	-6.748351725
7.04	0	3.08	-7.755983071
7.06	0	3.1	-6.975302982
7.08	0	3.12	-7.510678657
7.1	0	3.14	-8.293857791
7.12	0	3.16	-7.878092578
7.14	0	3.18	-5.265967721
7.16	0	3.2	-7.236619753
7.18	0	3.22	-7.920929119
7.2	0	3.24	-3.821047669
7.22	0	3.26	-4.168019669
7.24	0	3.28	-3.479741896
7.26	0	3.3	-3.177871882
7.28	0	3.32	-3.122080234
7.3	0	3.34	-1.158929983
7.32	0	3.36	-3.008232067
7.34	0	3.38	-4.23035906
7.36	0	3.4	-4.630563787
7.38	0	3.42	-4.322444178
7.4	0	3.44	-4.088922094
7.42	0	3.46	-2.092706001
7.44	0	3.48	-4.430727097
7.46	0	3.5	-4.408239452
7.48	0	4.16	-2.718332277
7.5	0	4.18	-4.342862138
7.52	0	4.2	-3.352165342
7.54	0	4.22	-3.779681856
7.56	0	4.24	-4.461141491
7.58	0	4.26	-4.123316533
7.6	0	4.28	-4.22177193
7.62	0	4.3	-4.532225704
7.64	0	4.32	-5.139934885
7.66	0	4.34	-5.522318972
7.68	0	4.36	-5.499529378
7.7	0	4.38	-5.087494108
nan	nan	4.4	-5.796413242
nan	nan	4.42	-5.568978451
nan	nan	4.44	-5.617471307
nan	nan	4.46	-5.752340684
nan	nan	4.48	-5.862210016
nan	nan	4.5	-5.443212665
nan	nan	4.52	-5.787182311
nan	nan	4.54	-5.810924503
nan	nan	4.56	-5.889111728
nan	nan	4.58	-5.342867419
nan	nan	4.6	-4.783951883
nan	nan	4.62	-4.268412495
nan	nan	4.64	-5.241339331
nan	nan	4.66	-4.388256334
nan	nan	4.68	-4.299039743
nan	nan	4.7	-3.913825209
nan	nan	4.72	-1.3603075
nan	nan	4.74	-1.155913785
nan	nan	4.76	-3.471138555
nan	nan	4.78	-4.381876063
nan	nan	4.8	-3.618734921
nan	nan	4.82	-4.238772355
nan	nan	4.84	-3.553235449
nan	nan	4.86	-3.50316723
nan	nan	4.88	-4.608401107
nan	nan	4.9	-3.878695916
nan	nan	4.92	-4.08638813
nan	nan	4.94	-4.612794358
nan	nan	4.96	-4.574236675
nan	nan	4.98	-4.186417671
nan	nan	5	-4.058356035
nan	nan	5.02	-4.487212217
nan	nan	5.04	-4.482885461
nan	nan	5.06	-6.978584308
nan	nan	5.08	-5.192985821
nan	nan	5.1	-4.490206638
nan	nan	5.12	-5.0528007
nan	nan	5.14	-5.290161464
nan	nan	5.16	-6.040309959
nan	nan	5.18	-6.079921755
nan	nan	5.2	-5.233828709
nan	nan	5.22	-5.651797003
nan	nan	5.24	-6.624550539
nan	nan	5.26	-6.042615425
nan	nan	5.28	-4.822139394
nan	nan	5.3	-5.90734787
nan	nan	5.32	-6.872504462
nan	nan	5.34	-6.543940703
nan	nan	5.36	-5.103441537
nan	nan	5.38	-5.237918588
nan	nan	5.4	-5.335444819
nan	nan	5.42	-6.279972865
nan	nan	5.44	-5.786080865
nan	nan	5.46	-5.081897982
nan	nan	5.48	-6.011564115
nan	nan	5.5	-6.246904814
nan	nan	5.52	-4.511914124
nan	nan	5.54	-4.46304238
nan	nan	5.56	-4.226924518
nan	nan	5.58	-4.295374077
nan	nan	5.6	-5.282502849
nan	nan	5.62	-5.265146022
nan	nan	5.64	-5.451674263
nan	nan	5.66	-5.04494685
nan	nan	5.68	-5.328514519
nan	nan	5.7	-4.774780464
nan	nan	5.72	-8.237051265
nan	nan	5.74	-9.208227767
nan	nan	5.76	-9.576748125
nan	nan	5.78	-9.853426421
nan	nan	5.8	-9.197936353
nan	nan	5.82	-8.989362145
nan	nan	7.72	-5.418580611
nan	nan	7.74	-5.467053985
nan	nan	7.76	-5.505801337
nan	nan	7.78	-5.542211329
nan	nan	7.8	-5.586743448
nan	nan	7.82	-5.628883482
nan	nan	7.84	-5.672723219
nan	nan	7.86	-5.713417004
nan	nan	7.88	-5.759117524
nan	nan	7.9	-5.791363968
nan	nan	7.92	-5.836852391
nan	nan	7.94	-5.88836324
nan	nan	7.96	-5.934087281
nan	nan	7.98	-5.990814287
nan	nan	8	-6.045286726
nan	nan	8.02	-6.08170998
nan	nan	8.04	-6.138064621
nan	nan	8.06	-6.176304526
nan	nan	8.08	-6.229567588
nan	nan	8.1	-6.277263625
nan	nan	8.12	-6.326201865
nan	nan	8.14	-6.388550787
nan	nan	8.16	-6.454974204
nan	nan	8.18	-6.515576516
nan	nan	8.2	-6.549030787
nan	nan	8.22	-6.58953294
nan	nan	8.24	-6.595480751
nan	nan	8.26	-6.609624583
nan	nan	8.28	-6.649481403
nan	nan	8.3	-6.713864159
nan	nan	8.32	-6.798455512
nan	nan	8.34	-6.889217141
nan	nan	8.36	-6.968611333
nan	nan	8.38	-7.034714501
nan	nan	8.4	-7.059112616
nan	nan	8.42	-7.091233804
nan	nan	8.44	-7.128202875
nan	nan	8.46	-7.167036723
nan	nan	8.48	-7.214359986
nan	nan	8.5	-7.244386665
nan	nan	8.52	-7.278938827
nan	nan	8.54	-7.325452268
nan	nan	8.56	-7.394155672
nan	nan	8.58	-7.480860104
nan	nan	8.6	-7.553069896
nan	nan	8.62	-7.575295985
nan	nan	8.64	-7.592671471
nan	nan	8.66	-7.602469583
nan	nan	8.68	-7.620751336
nan	nan	8.7	-7.654686503
nan	nan	8.72	-7.712949413
nan	nan	8.74	-7.78501405
nan	nan	8.76	-7.857665516
nan	nan	8.78	-7.892159227
nan	nan	8.8	-7.87224995
nan	nan	8.82	-7.852874501
nan	nan	8.84	-7.856444168
nan	nan	8.86	-7.908941558
nan	nan	8.88	-8.0142742
nan	nan	8.9	-8.058980815
nan	nan	8.92	-8.052318143
nan	nan	8.94	-8.009873879
nan	nan	8.96	-7.988164361
nan	nan	8.98	-8.054103311
nan	nan	9	-8.124456444
nan	nan	9.02	-8.159498905
nan	nan	9.04	-8.151781815
nan	nan	9.06	-8.114093208
nan	nan	9.08	-8.123024843
nan	nan	9.1	-8.170392499
nan	nan	9.12	-8.225602684
nan	nan	9.14	-8.222417766
nan	nan	9.16	-8.198770571
nan	nan	9.18	-8.21232788
nan	nan	9.2	-8.230747618
nan	nan	9.22	-8.239248456
nan	nan	9.24	-8.231881675
nan	nan	9.26	-8.23505641
nan	nan	9.28	-8.257279501
nan	nan	9.3	-8.262300543
nan	nan	9.32	-8.25848938
nan	nan	9.34	-8.260214387
nan	nan	9.36	-8.247621301
nan	nan	9.38	-8.264447272
nan	nan	9.4	-8.280910745
nan	nan	9.42	-8.269327831
nan	nan	9.44	-8.234524896
nan	nan	9.46	-8.249725653
nan	nan	9.48	-8.267639881
nan	nan	9.5	-8.268505514
nan	nan	9.52	-8.245950208
nan	nan	9.54	-8.241307914
nan	nan	9.56	-8.238031925
nan	nan	9.58	-8.253440367
nan	nan	9.6	-8.250803065
nan	nan	9.62	-8.237435152
nan	nan	9.64	-8.209424333
nan	nan	9.66	-8.213949648
nan	nan	9.68	-8.23421707
nan	nan	9.7	-8.243457753
nan	nan	9.72	-8.202396782
nan	nan	9.74	-8.183232929
nan	nan	9.76	-8.197056044
nan	nan	9.78	-8.210151081
nan	nan	9.8	-8.210534114
nan	nan	9.82	-8.179813929
nan	nan	9.84	-8.149847486
nan	nan	9.86	-8.143260263
nan	nan	9.88	-8.178934908
nan	nan	9.9	-8.193034452
nan	nan	9.92	-8.164447519
nan	nan	9.94	-8.114249932
nan	nan	9.96	-8.109590765
nan	nan	9.98	-8.122641376
nan	nan	10	-8.154074167
nan	nan	10.02	-8.134505816
nan	nan	10.04	-8.097333388
nan	nan	10.06	-8.061326567
nan	nan	10.08	-8.055620947
nan	nan	10.1	-8.082484504
nan	nan	10.12	-8.10480851
nan	nan	10.14	-8.099380793
nan	nan	10.16	-8.056572192
nan	nan	10.18	-8.027411541
nan	nan	10.2	-8.030640628
nan	nan	10.22	-8.052326399
nan	nan	10.24	-8.070753401
nan	nan	10.26	-8.051251209
nan	nan	10.28	-8.006587186
nan	nan	10.3	-7.987207267
nan	nan	10.32	-7.989400767
nan	nan	10.34	-8.029804678
nan	nan	10.36	-8.03926013
nan	nan	10.38	-8.020032693
nan	nan	10.4	-7.98624315
nan	nan	10.42	-7.949343498
nan	nan	10.44	-7.967895753
nan	nan	10.46	-7.978313111
nan	nan	10.48	-7.995139135
nan	nan	10.5	-7.979717579
nan	nan	10.52	-7.944579405
nan	nan	10.54	-7.928295939
nan	nan	10.56	-7.922695335
nan	nan	10.58	-7.94369429
nan	nan	10.6	-7.958776946
nan	nan	10.62	-7.944202038
nan	nan	10.64	-7.919599737
nan	nan	10.66	-7.882896959
nan	nan	10.68	-7.87575877
nan	nan	10.7	-7.883798105
nan	nan	10.72	-7.910550492
nan	nan	10.74	-7.914713015
nan	nan	10.76	-7.879280907
nan	nan	10.78	-7.850518549
nan	nan	10.8	-7.836460624
nan	nan	10.82	-7.837793453
nan	nan	10.84	-7.849589431
nan	nan	10.86	-7.844909317
nan	nan	10.88	-7.824762444
nan	nan	10.9	-7.79297963
nan	nan	10.92	-7.782701736
nan	nan	10.94	-7.757635553
nan	nan	10.96	-7.751996308
nan	nan	10.98	-7.75362836
nan	nan	11	-7.740212159
nan	nan	11.02	-7.724911364
nan	nan	11.04	-7.690358619
nan	nan	11.06	-7.673230363
nan	nan	11.08	-7.658186753
nan	nan	11.1	-7.648820761
nan	nan	11.12	-7.621395938
nan	nan	11.14	-7.600107235
nan	nan	11.16	-7.575994793
nan	nan	11.18	-7.553568469
nan	nan	11.2	-7.536505729
nan	nan	11.22	-7.519407401
nan	nan	11.24	-7.478565605
nan	nan	11.26	-7.45346721
nan	nan	11.28	-7.416111247
nan	nan	11.3	-7.373766139
nan	nan	11.32	-7.347177253
nan	nan	11.34	-7.320275121
nan	nan	11.36	-7.30002835
nan	nan	11.38	-7.272706488
nan	nan	11.4	-7.242852
nan	nan	11.42	-7.207299248
nan	nan	11.44	-7.172455082
nan	nan	11.46	-7.12018092
nan	nan	11.48	-7.070368862
nan	nan	11.5	-7.028831819
nan	nan	11.52	-6.98883436
nan	nan	11.54	-6.962021573
nan	nan	11.56	-6.943348251
nan	nan	11.58	-6.910808056
nan	nan	11.6	-6.891834878
nan	nan	11.62	-6.850578253
nan	nan	11.64	-6.793234599
nan	nan	11.66	-6.736914778
nan	nan	11.68	-6.678368044
nan	nan	11.7	-6.620649687
nan	nan	11.72	-6.568170651
nan	nan	11.74	-6.527537803
nan	nan	11.76	-6.483864081
nan	nan	11.78	-6.44306718
nan	nan	11.8	-6.407184652
nan	nan	11.82	-6.371122838
nan	nan	11.84	-6.325961916
nan	nan	11.86	-6.271339585
nan	nan	11.88	-6.206356734
nan	nan	11.9	-6.165243773
nan	nan	11.92	-6.10207127
nan	nan	11.94	-6.058019483
nan	nan	11.96	-6.005078105
nan	nan	11.98	-5.962129653
nan	nan	12	-5.91291225
nan	nan	12.02	-5.861903875
nan	nan	12.04	-5.817103865
nan	nan	12.06	-5.758694175
nan	nan	12.08	-5.708005948
nan	nan	12.1	-5.658451473
nan	nan	12.12	-5.61260316
nan	nan	12.14	-5.556885344
nan	nan	12.16	-5.50425689
nan	nan	12.18	-5.453904885
nan	nan	12.2	-5.411069227
nan	nan	12.22	-5.36364781
nan	nan	12.24	-5.322115973
nan	nan	12.26	-5.277903465
nan	nan	12.28	-5.238149915
nan	nan	12.3	-5.1896296
nan	nan	12.32	-5.157231934
nan	nan	12.34	-5.116721637
nan	nan	12.36	-5.074523281
nan	nan	12.38	-5.038823121
nan	nan	12.4	-4.993941382
nan	nan	12.42	-4.956059961
nan	nan	12.44	-4.908811379
nan	nan	12.46	-4.871617689
nan	nan	12.48	-4.831748906
nan	nan	12.5	-4.789254342
nan	nan	12.52	-4.756638631
nan	nan	12.54	-4.715719304
nan	nan	12.56	-4.674893818
nan	nan	12.58	-4.634990508
nan	nan	12.6	-4.602166269
nan	nan	12.62	-4.567898027
nan	nan	12.64	-4.528287952
nan	nan	12.66	-4.496228145
nan	nan	12.68	-4.463901216
nan	nan	12.7	-4.41459146
nan	nan	12.72	-4.390400293
nan	nan	12.74	-4.350326039
nan	nan	12.76	-4.323174888
nan	nan	12.78	-4.277088963
nan	nan	12.8	-4.249738259
nan	nan	12.82	-4.2173945
nan	nan	12.84	-4.186605133
nan	nan	12.86	-4.157316717
nan	nan	12.88	-4.123816522
nan	nan	12.9	-4.095740074
nan	nan	12.92	-4.066882263
nan	nan	12.94	-4.035671712
nan	nan	12.96	-4.00318389
nan	nan	12.98	-3.971040944
nan	nan	13	-3.933532873
nan	nan	13.02	-3.914870561
nan	nan	13.04	-3.877490802
nan	nan	13.06	-3.851566523
nan	nan	13.08	-3.816385568
nan	nan	13.1	-3.800189093
nan	nan	13.12	-3.770319895
nan	nan	13.14	-3.743709361
nan	nan	13.16	-3.712463567
nan	nan	13.18	-3.684017572
nan	nan	13.2	-3.653842011
nan	nan	13.22	-3.623271058
nan	nan	13.24	-3.597543621
nan	nan	13.26	-3.559940463
nan	nan	13.28	-3.529371646
nan	nan	13.3	-3.505511482
nan	nan	13.32	-3.478303506
nan	nan	13.34	-3.445867817
nan	nan	13.36	-3.42299663
nan	nan	13.38	-3.400844788
nan	nan	13.4	-3.373622433
nan	nan	13.42	-3.344255158
nan	nan	13.44	-3.319681951
nan	nan	13.46	-3.297355856
nan	nan	13.48	-3.274405821
nan	nan	13.5	-3.24461829
nan	nan	13.52	-3.228858222
nan	nan	13.54	-3.199902899
nan	nan	13.56	-3.169144831
nan	nan	13.58	-3.146367999
nan	nan	13.6	-3.1194541
nan	nan	13.62	-3.086602163
nan	nan	13.64	-3.067119327
nan	nan	13.66	-3.043207354
nan	nan	13.68	-3.014546497
nan	nan	13.7	-2.988444835
nan	nan	13.72	-2.97459703
nan	nan	13.74	-2.947587574
nan	nan	13.76	-2.921525579
nan	nan	13.78	-2.903746721
nan	nan	13.8	-2.883080797
nan	nan	13.82	-2.866394014
nan	nan	13.84	-2.842116236
nan	nan	13.86	-2.82172033
nan	nan	13.88	-2.805109391
nan	nan	13.9	-2.783975763
nan	nan	13.92	-2.775248558
nan	nan	13.94	-2.764660418
nan	nan	13.96	-2.752560418
nan	nan	13.98	-2.752935606
nan	nan	14	-2.743223641
nan	nan	14.02	-2.731161494
nan	nan	14.04	-2.711510262
nan	nan	14.06	-2.702365122
nan	nan	14.08	-2.69147342
nan	nan	14.1	-2.65940656
nan	nan	14.12	-2.64792315
nan	nan	14.14	-2.62977964
nan	nan	14.16	-2.620389252
nan	nan	14.18	-2.620090593
nan	nan	14.2	-2.623379608
nan	nan	14.22	-2.635396953
nan	nan	14.24	-2.633519322
nan	nan	14.26	-2.636884766
nan	nan	14.28	-2.629577952
nan	nan	14.3	-2.612414463
nan	nan	14.32	-2.596749655
nan	nan	14.34	-2.584086077
nan	nan	14.36	-2.56825603
nan	nan	14.38	-2.565429275
nan	nan	14.4	-2.567527339
nan	nan	14.42	-2.582936752
nan	nan	14.44	-2.586491204
nan	nan	14.46	-2.605616999
nan	nan	14.48	-2.623881753
nan	nan	14.5	-2.631679101
nan	nan	14.52	-2.631791871
nan	nan	14.54	-2.630256406
nan	nan	14.56	-2.619957933
nan	nan	14.58	-2.610186898
nan	nan	14.6	-2.606817997
nan	nan	14.62	-2.60325452
nan	nan	14.64	-2.618862406
nan	nan	14.66	-2.623969013
nan	nan	14.68	-2.638054522
nan	nan	14.7	-2.660346732
nan	nan	14.72	-2.66847672
nan	nan	14.74	-2.693190295
nan	nan	14.76	-2.699344718
nan	nan	14.78	-2.702660093
nan	nan	14.8	-2.691973014
nan	nan	14.82	-2.695084759
nan	nan	14.84	-2.699133415
nan	nan	14.86	-2.708195401
nan	nan	14.88	-2.720018229
nan	nan	14.9	-2.730895642
nan	nan	14.92	-2.748612987
nan	nan	14.94	-2.769665219
nan	nan	14.96	-2.775810596
nan	nan	14.98	-2.804122396
nan	nan	15	-2.825435838
nan	nan	15.02	-2.82692365
nan	nan	15.04	-2.832921193
nan	nan	15.06	-2.83140234
nan	nan	15.08	-2.847984712
nan	nan	15.1	-2.861795017
nan	nan	15.12	-2.877204592
nan	nan	15.14	-2.881321999
nan	nan	15.16	-2.899956793
nan	nan	15.18	-2.904772689
nan	nan	15.2	-2.924241841
nan	nan	15.22	-2.931790046
nan	nan	15.24	-2.943948119
nan	nan	15.26	-2.958669573
nan	nan	15.28	-2.975092229
nan	nan	15.3	-2.974629516
nan	nan	15.32	-2.984765088
nan	nan	15.34	-2.998033743
nan	nan	15.36	-3.020591259
nan	nan	15.38	-3.034803229
nan	nan	15.4	-3.033680945
nan	nan	15.42	-3.047016536
nan	nan	15.44	-3.059419256
nan	nan	15.46	-3.080205691
nan	nan	15.48	-3.088360884
nan	nan	15.5	-3.107056878
nan	nan	15.52	-3.117731848
nan	nan	15.54	-3.141628533
nan	nan	15.56	-3.149603994
nan	nan	15.58	-3.161584287
nan	nan	15.6	-3.177636866
nan	nan	15.62	-3.193334579
nan	nan	15.64	-3.202070814
nan	nan	15.66	-3.217581116
nan	nan	15.68	-3.226239749
nan	nan	15.7	-3.233012453
nan	nan	15.72	-3.262639822
nan	nan	15.74	-3.275154506
nan	nan	15.76	-3.300175816
nan	nan	15.78	-3.314895415
nan	nan	15.8	-3.337543713
nan	nan	15.82	-3.348201837
nan	nan	15.84	-3.363027066
nan	nan	15.86	-3.374588054
nan	nan	15.88	-3.392945666
nan	nan	15.9	-3.40263783
nan	nan	15.92	-3.417883235
nan	nan	15.94	-3.425782452
nan	nan	15.96	-3.455774321
nan	nan	15.98	-3.465553111
nan	nan	16	-3.488375795
nan	nan	16.02	-3.507537309
nan	nan	16.04	-3.529317702
nan	nan	16.06	-3.537811114
nan	nan	16.08	-3.555014993
nan	nan	16.1	-3.562681345
nan	nan	16.12	-3.579647843
nan	nan	16.14	-3.60011571
nan	nan	16.16	-3.611340706
nan	nan	16.18	-3.636923591
nan	nan	16.2	-3.652617141
nan	nan	16.22	-3.675744607
nan	nan	16.24	-3.692246773
nan	nan	16.26	-3.717982309
nan	nan	16.28	-3.720954549
nan	nan	16.3	-3.74585897
nan	nan	16.32	-3.761930137
nan	nan	16.34	-3.784398146
nan	nan	16.36	-3.798834154
nan	nan	16.38	-3.826654581
nan	nan	16.4	-3.841356857
nan	nan	16.42	-3.868043644
nan	nan	16.44	-3.883796821
nan	nan	16.46	-3.903060749
nan	nan	16.48	-3.930267157
nan	nan	16.5	-3.942886554
nan	nan	16.52	-3.965200547
nan	nan	16.54	-3.987608617
nan	nan	16.56	-4.00323745
nan	nan	16.58	-4.028503828
nan	nan	16.6	-4.056139516
nan	nan	16.62	-4.071448271
nan	nan	16.64	-4.091444138
nan	nan	16.66	-4.111115389
nan	nan	16.68	-4.131779672
nan	nan	16.7	-4.146975288
nan	nan	16.72	-4.165938963
nan	nan	16.74	-4.190982945
nan	nan	16.76	-4.206972293
nan	nan	16.78	-4.231027364
nan	nan	16.8	-4.244391192
nan	nan	16.82	-4.266488736
nan	nan	16.84	-4.288624002
nan	nan	16.86	-4.306434445
nan	nan	16.88	-4.319401733
nan	nan	16.9	-4.338250704
nan	nan	16.92	-4.35285004
nan	nan	16.94	-4.37052322
nan	nan	16.96	-4.3817282
nan	nan	16.98	-4.393396777
nan	nan	17	-4.405309687
nan	nan	17.02	-4.430703308
nan	nan	17.04	-4.437149394
nan	nan	17.06	-4.450231034
nan	nan	17.08	-4.458525945
nan	nan	17.1	-4.472653909
nan	nan	17.12	-4.489236703
nan	nan	17.14	-4.494180455
nan	nan	17.16	-4.496028123
nan	nan	17.18	-4.507663729
nan	nan	17.2	-4.522654481
nan	nan	17.22	-4.525302443
nan	nan	17.24	-4.531749943
nan	nan	17.26	-4.536338952
nan	nan	17.28	-4.541705356
nan	nan	17.3	-4.557141519
nan	nan	17.32	-4.559879258
nan	nan	17.34	-4.557415947
nan	nan	17.36	-4.569967317
nan	nan	17.38	-4.569378669
nan	nan	17.4	-4.576117675
nan	nan	17.42	-4.572615169
nan	nan	17.44	-4.570746965
nan	nan	17.46	-4.572811782
nan	nan	17.48	-4.577083033
nan	nan	17.5	-4.575193569
nan	nan	17.52	-4.561564231
nan	nan	17.54	-4.567797537
nan	nan	17.56	-4.562715892
nan	nan	17.58	-4.558546155
nan	nan	17.6	-4.560244024
nan	nan	17.62	-4.549746394
nan	nan	17.64	-4.545764434
nan	nan	17.66	-4.536776399
nan	nan	17.68	-4.52836272
nan	nan	17.7	-4.522986222
nan	nan	17.72	-4.519487014
nan	nan	17.74	-4.507640482
nan	nan	17.76	-4.500255702
nan	nan	17.78	-4.497944808
nan	nan	17.8	-4.486250698
nan	nan	17.82	-4.470758931
nan	nan	17.84	-4.477163896
nan	nan	17.86	-4.460952697
nan	nan	17.88	-4.451661523
nan	nan	17.9	-4.442264004
nan	nan	17.92	-4.430914664
nan	nan	17.94	-4.419876268
nan	nan	17.96	-4.40554637
nan	nan	17.98	-4.404017723
nan	nan	18	-4.396743911
nan	nan	18.02	-4.382906536
nan	nan	18.04	-4.365431175
nan	nan	18.06	-4.365816743
nan	nan	18.08	-4.35148586
nan	nan	18.1	-4.334136978
nan	nan	18.12	-4.328162345
nan	nan	18.14	-4.32304055
nan	nan	18.16	-4.307212734
nan	nan	18.18	-4.294420647
nan	nan	18.2	-4.291423022
nan	nan	18.22	-4.28522079
nan	nan	18.24	-4.267237843
nan	nan	18.26	-4.255292382
nan	nan	18.28	-4.253734183
nan	nan	18.3	-4.23553696
nan	nan	18.32	-4.221174786
nan	nan	18.34	-4.211312065
nan	nan	18.36	-4.205023197
nan	nan	18.38	-4.192668449
nan	nan	18.4	-4.186594255
nan	nan	18.42	-4.179993323
nan	nan	18.44	-4.167204618
nan	nan	18.46	-4.157286465
nan	nan	18.48	-4.148681488
nan	nan	18.5	-4.140984422
nan	nan	18.52	-4.127193077
nan	nan	18.54	-4.118281915
nan	nan	18.56	-4.115592079
nan	nan	18.58	-4.111539213
nan	nan	18.6	-4.097913556
nan	nan	18.62	-4.096149338
nan	nan	18.64	-4.091009829
nan	nan	18.66	-4.087009078
nan	nan	18.68	-4.086474889
nan	nan	18.7	-4.074247964
nan	nan	18.72	-4.072763283
nan	nan	18.74	-4.060574242
nan	nan	18.76	-4.06239221
nan	nan	18.78	-4.05402785
nan	nan	18.8	-4.052939055
nan	nan	18.82	-4.047672023
nan	nan	18.84	-4.047512046
nan	nan	18.86	-4.042009792
nan	nan	18.88	-4.039470376
nan	nan	18.9	-4.033649514
nan	nan	18.92	-4.033314429
nan	nan	18.94	-4.027444643
nan	nan	18.96	-4.028298253
nan	nan	18.98	-4.01854321
nan	nan	19	-4.019074409
nan	nan	19.02	-4.021907167
nan	nan	19.04	-4.019250093
nan	nan	19.06	-4.022863213
nan	nan	19.08	-4.019638825
nan	nan	19.1	-4.0171408
nan	nan	19.12	-4.017713457
nan	nan	19.14	-4.014711783
nan	nan	19.16	-4.00403586
nan	nan	19.18	-4.010368897
nan	nan	19.2	-4.00606015
nan	nan	19.22	-4.013141736
nan	nan	19.24	-4.010975619
nan	nan	19.26	-4.008756785
nan	nan	19.28	-4.002412604
nan	nan	19.3	-4.01161208
nan	nan	19.32	-4.00093822
nan	nan	19.34	-3.998884416
nan	nan	19.36	-3.992005117
nan	nan	19.38	-3.98978256
nan	nan	19.4	-3.979011218
nan	nan	19.42	-3.979446922
nan	nan	19.44	-3.974026053
nan	nan	19.46	-3.96582574
nan	nan	19.48	-3.968092557
nan	nan	19.5	-3.954284932
nan	nan	19.52	-3.956493896
nan	nan	19.54	-3.934987446
nan	nan	19.56	-3.930407676
nan	nan	19.58	-3.924407701
nan	nan	19.6	-3.919026075
nan	nan	19.62	-3.901666148
nan	nan	19.64	-3.890021329
nan	nan	19.66	-3.878908937
nan	nan	19.68	-3.867052375
nan	nan	19.7	-3.855578091
nan	nan	19.72	-3.844140351
nan	nan	19.74	-3.831934383
nan	nan	19.76	-3.813313789
nan	nan	19.78	-3.803003562
nan	nan	19.8	-3.77834619
nan	nan	19.82	-3.762111163
nan	nan	19.84	-3.742057739
nan	nan	19.86	-3.728077813
nan	nan	19.88	-3.701928493
nan	nan	19.9	-3.678829813
nan	nan	19.92	-3.656003768
nan	nan	19.94	-3.632372931
nan	nan	19.96	-3.61643239
nan	nan	19.98	-3.584037919
nan	nan	20	-3.566374452
nan	nan	20.02	-3.543620709
nan	nan	20.04	-3.520850809
nan	nan	20.06	-3.49560493
nan	nan	20.08	-3.469610111
nan	nan	20.1	-3.448015779
nan	nan	20.12	-3.427915261
nan	nan	20.14	-3.406097972
nan	nan	20.16	-3.372775678
nan	nan	20.18	-3.351588317
nan	nan	20.2	-3.328682016
nan	nan	20.22	-3.295956682
nan	nan	20.24	-3.273103538
nan	nan	20.26	-3.248584547
nan	nan	20.28	-3.209608863
nan	nan	20.3	-3.179544559
nan	nan	20.32	-3.153862071
nan	nan	20.34	-3.120586713
nan	nan	20.36	-3.100482879
nan	nan	20.38	-3.066374813
nan	nan	20.4	-3.0367563
nan	nan	20.42	-3.006135793
nan	nan	20.44	-2.979305062
nan	nan	20.46	-2.941717769
nan	nan	20.48	-2.918002235
nan	nan	20.5	-2.882521252
nan	nan	20.52	-2.844373179
nan	nan	20.54	-2.823611027
nan	nan	20.56	-2.789650938
nan	nan	20.58	-2.767563057
nan	nan	20.6	-2.751367742
nan	nan	20.62	-2.73863864
nan	nan	20.64	-2.72054643
nan	nan	20.66	-2.695965519
nan	nan	20.68	-2.661646721
nan	nan	20.7	-2.644474974
nan	nan	20.72	-2.614002978
nan	nan	20.74	-2.586318185
nan	nan	20.76	-2.551211345
nan	nan	20.78	-2.530139095
nan	nan	20.8	-2.514065663
nan	nan	20.82	-2.499534929
nan	nan	20.84	-2.500340689
nan	nan	20.86	-2.492387816
nan	nan	20.88	-2.483423867
nan	nan	20.9	-2.458732413
nan	nan	20.92	-2.436851405
nan	nan	20.94	-2.400387628
nan	nan	20.96	-2.366039709
nan	nan	20.98	-2.347042107
nan	nan	21	-2.331438228
nan	nan	21.02	-2.32259021
nan	nan	21.04	-2.327365185
nan	nan	21.06	-2.328930018
nan	nan	21.08	-2.334849147
nan	nan	21.1	-2.328091549
nan	nan	21.12	-2.308527343
nan	nan	21.14	-2.292285583
nan	nan	21.16	-2.268590801
nan	nan	21.18	-2.247306407
nan	nan	21.2	-2.237291545
nan	nan	21.22	-2.234356008
nan	nan	21.24	-2.24005831
nan	nan	21.26	-2.259053551
nan	nan	21.28	-2.26447334
nan	nan	21.3	-2.265890297
nan	nan	21.32	-2.254763139
nan	nan	21.34	-2.239419189
nan	nan	21.36	-2.224970179
nan	nan	21.38	-2.202272034
nan	nan	21.4	-2.193319887
nan	nan	21.42	-2.203371752
nan	nan	21.44	-2.224057923
nan	nan	21.46	-2.236958701
nan	nan	21.48	-2.249125147
nan	nan	21.5	-2.251416373
nan	nan	21.52	-2.244386019
nan	nan	21.54	-2.246592409
nan	nan	21.56	-2.233420672
nan	nan	21.58	-2.230014486
nan	nan	21.6	-2.231819642
nan	nan	21.62	-2.242781097
nan	nan	21.64	-2.259488244
nan	nan	21.66	-2.270888469
nan	nan	21.68	-2.28680384
nan	nan	21.7	-2.298525153
nan	nan	21.72	-2.298351056
nan	nan	21.74	-2.282342107
nan	nan	21.76	-2.270165457
nan	nan	21.78	-2.259900859
nan	nan	21.8	-2.264126549
nan	nan	21.82	-2.280389539
nan	nan	21.84	-2.298796265
nan	nan	21.86	-2.311761391
nan	nan	21.88	-2.324529649
nan	nan	21.9	-2.337210672
nan	nan	21.92	-2.339135232
nan	nan	21.94	-2.331220408
nan	nan	21.96	-2.31854045
nan	nan	21.98	-2.311395295
nan	nan	22	-2.302755213
nan	nan	22.02	-2.319403648
nan	nan	22.04	-2.347904648
nan	nan	22.06	-2.366775486
nan	nan	22.08	-2.381565933
nan	nan	22.1	-2.391152561
nan	nan	22.12	-2.389087555
nan	nan	22.14	-2.386851589
nan	nan	22.16	-2.365504051
nan	nan	22.18	-2.361928013
nan	nan	22.2	-2.350924298
nan	nan	22.22	-2.339505933
nan	nan	22.24	-2.354295808
nan	nan	22.26	-2.364995109
nan	nan	22.28	-2.389099185
nan	nan	22.3	-2.406974065
nan	nan	22.32	-2.418731989
nan	nan	22.34	-2.409453313
nan	nan	22.36	-2.390662258
nan	nan	22.38	-2.383504571
nan	nan	22.4	-2.366403937
nan	nan	22.42	-2.352368636
nan	nan	22.44	-2.344413776
nan	nan	22.46	-2.348880367
nan	nan	22.48	-2.36667405
nan	nan	22.5	-2.369655689
nan	nan	22.52	-2.385699645
nan	nan	22.54	-2.382446692
nan	nan	22.56	-2.370533634
nan	nan	22.58	-2.359284716
nan	nan	22.6	-2.339816471
nan	nan	22.62	-2.321773078
nan	nan	22.64	-2.305954585
nan	nan	22.66	-2.285129108
nan	nan	22.68	-2.284794006
nan	nan	22.7	-2.277349
nan	nan	22.72	-2.285256314
nan	nan	22.74	-2.299844139
nan	nan	22.76	-2.30160606
nan	nan	22.78	-2.286027441
nan	nan	22.8	-2.279107102
nan	nan	22.82	-2.261126167
nan	nan	22.84	-2.239732401
nan	nan	22.86	-2.222452691
nan	nan	22.88	-2.199940529
nan	nan	22.9	-2.194669895
nan	nan	22.92	-2.201330218
nan	nan	22.94	-2.201996211
nan	nan	22.96	-2.204365096
nan	nan	22.98	-2.207322565
nan	nan	23	-2.190925711
nan	nan	23.02	-2.194882904
nan	nan	23.04	-2.181730588
nan	nan	23.06	-2.145322404
nan	nan	23.08	-2.120001771
nan	nan	23.1	-2.110279118
nan	nan	23.12	-2.108681978
nan	nan	23.14	-2.114180672
nan	nan	23.16	-2.121864347
nan	nan	23.18	-2.119352375
nan	nan	23.2	-2.133960984
nan	nan	23.22	-2.125025683
nan	nan	23.24	-2.105374223
nan	nan	23.26	-2.07347435
nan	nan	23.28	-2.042470272
nan	nan	23.3	-2.025867219
nan	nan	23.32	-2.053862475
nan	nan	23.34	-2.053615946
nan	nan	23.36	-2.052619257
nan	nan	23.38	-2.073839608
nan	nan	23.4	-2.079807027
nan	nan	23.42	-2.070010208
nan	nan	23.44	-2.049449986
nan	nan	23.46	-2.02352951
nan	nan	23.48	-2.004187623
nan	nan	23.5	-2.012584215
nan	nan	23.52	-2.012688305
nan	nan	23.54	-2.037876854
nan	nan	23.56	-2.049113743
nan	nan	23.58	-2.077774263
nan	nan	23.6	-2.079385115
nan	nan	23.62	-2.071573425
nan	nan	23.64	-2.038148257
nan	nan	23.66	-2.028024309
nan	nan	23.68	-2.031621996
nan	nan	23.7	-2.034751338
nan	nan	23.72	-2.067195172
nan	nan	23.74	-2.097078431
nan	nan	23.76	-2.109639731
nan	nan	23.78	-2.125751455
nan	nan	23.8	-2.124003792
nan	nan	23.82	-2.112991902
nan	nan	23.84	-2.102604813
nan	nan	23.86	-2.094314902
nan	nan	23.88	-2.110539654
nan	nan	23.9	-2.126344633
nan	nan	23.92	-2.16144908
nan	nan	23.94	-2.204577034
nan	nan	23.96	-2.222622651
nan	nan	23.98	-2.233293649
nan	nan	24	-2.234053293
nan	nan	24.02	-2.230751597
nan	nan	24.04	-2.217796007
nan	nan	24.06	-2.220326283
nan	nan	24.08	-2.246933649
nan	nan	24.1	-2.285132967
nan	nan	24.12	-2.321038874
nan	nan	24.14	-2.360405676
nan	nan	24.16	-2.378192381
nan	nan	24.18	-2.395480796
nan	nan	24.2	-2.399166046
nan	nan	24.22	-2.400452531
nan	nan	24.24	-2.412435391
nan	nan	24.26	-2.417572999
nan	nan	24.28	-2.441758292
nan	nan	24.3	-2.465022518
nan	nan	24.32	-2.501899927
nan	nan	24.34	-2.537190639
nan	nan	24.36	-2.569507509
nan	nan	24.38	-2.589472351
nan	nan	24.4	-2.605560608
nan	nan	24.42	-2.606520943
nan	nan	24.44	-2.614877362
nan	nan	24.46	-2.617211004
nan	nan	24.48	-2.635147487
nan	nan	24.5	-2.64948326
nan	nan	24.52	-2.680736395
nan	nan	24.54	-2.711471341
nan	nan	24.56	-2.742144364
nan	nan	24.58	-2.766486094
nan	nan	24.6	-2.793559508
nan	nan	24.62	-2.815056569
nan	nan	24.64	-2.82990438
nan	nan	24.66	-2.839631906
nan	nan	24.68	-2.855125593
nan	nan	24.7	-2.862130584
nan	nan	24.72	-2.876733709
nan	nan	24.74	-2.882335073
nan	nan	24.76	-2.90101688
nan	nan	24.78	-2.916587029
nan	nan	24.8	-2.93646537
nan	nan	24.82	-2.953054527
nan	nan	24.84	-2.963111164
nan	nan	24.86	-2.981393374
nan	nan	24.88	-2.991882859
nan	nan	24.9	-3.015708198
nan	nan	24.92	-3.02692158
nan	nan	24.94	-3.041118818
nan	nan	24.96	-3.052709065
nan	nan	24.98	-3.065676204
nan	nan	25	-3.066716358
nan	nan	25.02	-3.082630854
nan	nan	25.04	-3.09283092
nan	nan	25.06	-3.111432811
nan	nan	25.08	-3.11389037
nan	nan	25.1	-3.114008762
nan	nan	25.12	-3.114616258
nan	nan	25.14	-3.118753097
nan	nan	25.16	-3.126899223
nan	nan	25.18	-3.12384204
nan	nan	25.2	-3.133501546
nan	nan	25.22	-3.129807108
nan	nan	25.24	-3.147781339
nan	nan	25.26	-3.15444012
nan	nan	25.28	-3.156747137
nan	nan	25.3	-3.174619363
nan	nan	25.32	-3.179362712
nan	nan	25.34	-3.185588498
nan	nan	25.36	-3.19315113
nan	nan	25.38	-3.191182235
nan	nan	25.4	-3.197241153
nan	nan	25.42	-3.213806249
nan	nan	25.44	-3.205847895
nan	nan	25.46	-3.210833337
nan	nan	25.48	-3.205589407
nan	nan	25.5	-3.197700321
nan	nan	25.52	-3.188991409
nan	nan	25.54	-3.179388663
nan	nan	25.56	-3.157439538
nan	nan	25.58	-3.161298176
nan	nan	25.6	-3.164816952
nan	nan	25.62	-3.163844513
nan	nan	25.64	-3.171333654
nan	nan	25.66	-3.170081235
nan	nan	25.68	-3.166853694
nan	nan	25.7	-3.172751674
nan	nan	25.72	-3.173917312
nan	nan	25.74	-3.157887518
nan	nan	25.76	-3.164558709
nan	nan	25.78	-3.154136583
nan	nan	25.8	-3.14668156
nan	nan	25.82	-3.145591417
nan	nan	25.84	-3.135578474
nan	nan	25.86	-3.125516075
nan	nan	25.88	-3.120947391
nan	nan	25.9	-3.099372283
nan	nan	25.92	-3.093507986
nan	nan	25.94	-3.074788028
nan	nan	25.96	-3.073626858
nan	nan	25.98	-3.069507027
nan	nan	26	-3.068954871
nan	nan	26.02	-3.059383592
nan	nan	26.04	-3.052449913
nan	nan	26.06	-3.053321089
nan	nan	26.08	-3.038391029
nan	nan	26.1	-3.029828563
nan	nan	26.12	-3.018331226
nan	nan	26.14	-3.011587019
nan	nan	26.16	-2.996491426
nan	nan	26.18	-2.984518082
nan	nan	26.2	-2.979704941
nan	nan	26.22	-2.97634233
nan	nan	26.24	-2.966630467
nan	nan	26.26	-2.960872596
nan	nan	26.28	-2.947483633
nan	nan	26.3	-2.937289451
nan	nan	26.32	-2.918092315
nan	nan	26.34	-2.901635969
nan	nan	26.36	-2.886857697
nan	nan	26.38	-2.868280334
nan	nan	26.4	-2.867821859
nan	nan	26.42	-2.859480352
nan	nan	26.44	-2.846277826
nan	nan	26.46	-2.837123301
nan	nan	26.48	-2.830882459
nan	nan	26.5	-2.843004684
nan	nan	26.52	-2.834244398
nan	nan	26.54	-2.82500641
nan	nan	26.56	-2.814877935
nan	nan	26.58	-2.808667389
nan	nan	26.6	-2.79238237
nan	nan	26.62	-2.777700616
nan	nan	26.64	-2.754202226
nan	nan	26.66	-2.745578883
nan	nan	26.68	-2.727740774
nan	nan	26.7	-2.716887686
nan	nan	26.72	-2.698502872
nan	nan	26.74	-2.697878256
nan	nan	26.76	-2.710916852
nan	nan	26.78	-2.713647038
nan	nan	26.8	-2.719994195
nan	nan	26.82	-2.705634642
nan	nan	26.84	-2.693997068
nan	nan	26.86	-2.684903531
nan	nan	26.88	-2.662002923
nan	nan	26.9	-2.633462145
nan	nan	26.92	-2.60854297
nan	nan	26.94	-2.593513303
nan	nan	26.96	-2.592892894
nan	nan	26.98	-2.58043559
nan	nan	27	-2.596811378
nan	nan	27.02	-2.59527704
nan	nan	27.04	-2.609148992
nan	nan	27.06	-2.596891697
nan	nan	27.08	-2.598187203
nan	nan	27.1	-2.584809247
nan	nan	27.12	-2.572492275
nan	nan	27.14	-2.554515063
nan	nan	27.16	-2.541015463
nan	nan	27.18	-2.516751305
nan	nan	27.2	-2.498624845
nan	nan	27.22	-2.491387487
nan	nan	27.24	-2.501488629
nan	nan	27.26	-2.505702742
nan	nan	27.28	-2.504255681
nan	nan	27.3	-2.513075859
nan	nan	27.32	-2.50641231
nan	nan	27.34	-2.499391807
nan	nan	27.36	-2.477939046
nan	nan	27.38	-2.466645485
nan	nan	27.4	-2.436084932
nan	nan	27.42	-2.425342655
nan	nan	27.44	-2.416725032
nan	nan	27.46	-2.417727129
nan	nan	27.48	-2.413400353
nan	nan	27.5	-2.42788001
nan	nan	27.52	-2.437526624
nan	nan	27.54	-2.444779513
nan	nan	27.56	-2.446414024
nan	nan	27.58	-2.430357979
nan	nan	27.6	-2.41756952
nan	nan	27.62	-2.396692486
nan	nan	27.64	-2.374800013
nan	nan	27.66	-2.374594001
nan	nan	27.68	-2.380069858
nan	nan	27.7	-2.388347118
nan	nan	27.72	-2.39156372
nan	nan	27.74	-2.397278357
nan	nan	27.76	-2.4017402
nan	nan	27.78	-2.401184419
nan	nan	27.8	-2.393972522
nan	nan	27.82	-2.376577047
nan	nan	27.84	-2.36947508
nan	nan	27.86	-2.358798121
nan	nan	27.88	-2.347677965
nan	nan	27.9	-2.350931662
nan	nan	27.92	-2.360243365
nan	nan	27.94	-2.373800588
nan	nan	27.96	-2.391243832
nan	nan	27.98	-2.39571861
nan	nan	28	-2.394476829
nan	nan	28.02	-2.377351235
nan	nan	28.04	-2.378849508
nan	nan	28.06	-2.359501229
nan	nan	28.08	-2.345956492
nan	nan	28.1	-2.344160339
nan	nan	28.12	-2.351685946
nan	nan	28.14	-2.359827528
nan	nan	28.16	-2.373143489
nan	nan	28.18	-2.384049745
nan	nan	28.2	-2.387102056
nan	nan	28.22	-2.382197535
nan	nan	28.24	-2.37411631
nan	nan	28.26	-2.362084435
nan	nan	28.28	-2.345771542
nan	nan	28.3	-2.330737471
nan	nan	28.32	-2.332345804
nan	nan	28.34	-2.348700544
nan	nan	28.36	-2.343675437
nan	nan	28.38	-2.371014752
nan	nan	28.4	-2.383818344
nan	nan	28.42	-2.386074172
nan	nan	28.44	-2.388125315
nan	nan	28.46	-2.372207547
nan	nan	28.48	-2.360302951
nan	nan	28.5	-2.343056016
nan	nan	28.52	-2.331227696
nan	nan	28.54	-2.338966136
nan	nan	28.56	-2.345710221
nan	nan	28.58	-2.357374862
nan	nan	28.6	-2.368089225
nan	nan	28.62	-2.382834636
nan	nan	28.64	-2.382917816
nan	nan	28.66	-2.371792597
nan	nan	28.68	-2.363232794
nan	nan	28.7	-2.34286619
nan	nan	28.72	-2.317688059
nan	nan	28.74	-2.314425573
nan	nan	28.76	-2.300451148
nan	nan	28.78	-2.31276432
nan	nan	28.8	-2.319654558
nan	nan	28.82	-2.340808802
nan	nan	28.84	-2.350112333
nan	nan	28.86	-2.340311669
nan	nan	28.88	-2.32691505
nan	nan	28.9	-2.309045179
nan	nan	28.92	-2.296494984
nan	nan	28.94	-2.280766771
nan	nan	28.96	-2.272508568
nan	nan	28.98	-2.268673128
nan	nan	29	-2.283674604
nan	nan	29.02	-2.296965499
nan	nan	29.04	-2.317509642
nan	nan	29.06	-2.311379488
nan	nan	29.08	-2.302659827
nan	nan	29.1	-2.294431107
nan	nan	29.12	-2.269909995
nan	nan	29.14	-2.24655604
nan	nan	29.16	-2.232329833
nan	nan	29.18	-2.231701354
nan	nan	29.2	-2.23895668
nan	nan	29.22	-2.249014967
nan	nan	29.24	-2.2559237
nan	nan	29.26	-2.257370008
nan	nan	29.28	-2.247548818
nan	nan	29.3	-2.234403864
nan	nan	29.32	-2.222585638
nan	nan	29.34	-2.200503327
nan	nan	29.36	-2.184318824
nan	nan	29.38	-2.177870314
nan	nan	29.4	-2.180979633
nan	nan	29.42	-2.185095144
nan	nan	29.44	-2.201067412
nan	nan	29.46	-2.208563628
nan	nan	29.48	-2.197525332
nan	nan	29.5	-2.177659937
nan	nan	29.52	-2.164767731
nan	nan	29.54	-2.137993607
nan	nan	29.56	-2.120477122
nan	nan	29.58	-2.112233825
nan	nan	29.6	-2.117727133
nan	nan	29.62	-2.132807798
nan	nan	29.64	-2.125713561
nan	nan	29.66	-2.118308284
nan	nan	29.68	-2.112389801
nan	nan	29.7	-2.100560499
nan	nan	29.72	-2.087489697
nan	nan	29.74	-2.077164751
nan	nan	29.76	-2.059277125
nan	nan	29.78	-2.042632603
nan	nan	29.8	-2.055599247
nan	nan	29.82	-2.067357989
nan	nan	29.84	-2.066706235
nan	nan	29.86	-2.073095078
nan	nan	29.88	-2.049580864
nan	nan	29.9	-2.039831809
nan	nan	29.92	-2.021384863
nan	nan	29.94	-1.997448927
nan	nan	29.96	-1.993451063
nan	nan	29.98	-2.002078644
nan	nan	30	-2.002527085
nan	nan	30.02	-2.005520554
nan	nan	30.04	-1.9961111
nan	nan	30.06	-1.974557782
nan	nan	30.08	-1.970770908
nan	nan	30.1	-1.967579431
nan	nan	30.12	-1.952858723
nan	nan	30.14	-1.94393229
nan	nan	30.16	-1.938705253
nan	nan	30.18	-1.936703357
nan	nan	30.2	-1.951086488
nan	nan	30.22	-1.939396103
nan	nan	30.24	-1.929177668
nan	nan	30.26	-1.937537594
nan	nan	30.28	-1.926876062
nan	nan	30.3	-1.911584046
nan	nan	30.32	-1.917917604
nan	nan	30.34	-1.910896869
nan	nan	30.36	-1.914077657
nan	nan	30.38	-1.911541689
nan	nan	30.4	-1.906541688
nan	nan	30.42	-1.895773448
nan	nan	30.44	-1.892196054
nan	nan	30.46	-1.893805734
nan	nan	30.48	-1.891970378
nan	nan	30.5	-1.89230613
nan	nan	30.52	-1.889727874
nan	nan	30.54	-1.904064581
nan	nan	30.56	-1.897836454
nan	nan	30.58	-1.87971516
nan	nan	30.6	-1.874220424
nan	nan	30.62	-1.883797256
nan	nan	30.64	-1.870058045
nan	nan	30.66	-1.878971762
nan	nan	30.68	-1.892146708
nan	nan	30.7	-1.911631976
nan	nan	30.72	-1.904559525
nan	nan	30.74	-1.905053143
nan	nan	30.76	-1.894259114
nan	nan	30.78	-1.886416563
nan	nan	30.8	-1.900115056
nan	nan	30.82	-1.899788123
nan	nan	30.84	-1.903255647
nan	nan	30.86	-1.910289803
nan	nan	30.88	-1.929373057
nan	nan	30.9	-1.930331331
nan	nan	30.92	-1.926543713
nan	nan	30.94	-1.918545108
nan	nan	30.96	-1.924530172
nan	nan	30.98	-1.921792632
nan	nan	31	-1.920642672
nan	nan	31.02	-1.92093773
nan	nan	31.04	-1.942362745
nan	nan	31.06	-1.955809547
nan	nan	31.08	-1.959111266
nan	nan	31.1	-1.963055848
nan	nan	31.12	-1.944258134
nan	nan	31.14	-1.947771222
nan	nan	31.16	-1.962288392
nan	nan	31.18	-1.966007635
nan	nan	31.2	-1.97229837
nan	nan	31.22	-1.989382907
nan	nan	31.24	-2.003616231
nan	nan	31.26	-2.007815925
nan	nan	31.28	-1.999481208
nan	nan	31.3	-2.002989581
nan	nan	31.32	-2.00351367
nan	nan	31.34	-2.01137267
nan	nan	31.36	-2.017337854
nan	nan	31.38	-2.018649771
nan	nan	31.4	-2.042714159
nan	nan	31.42	-2.051286336
nan	nan	31.44	-2.04975429
nan	nan	31.46	-2.042150639
nan	nan	31.48	-2.047312993
nan	nan	31.5	-2.043833497
nan	nan	31.52	-2.05958906
nan	nan	31.54	-2.065338688
nan	nan	31.56	-2.076038946
nan	nan	31.58	-2.094742773
nan	nan	31.6	-2.107509503
nan	nan	31.62	-2.099727292
nan	nan	31.64	-2.096552538
nan	nan	31.66	-2.091456742
nan	nan	31.68	-2.102013407
nan	nan	31.7	-2.112206844
nan	nan	31.72	-2.117283428
nan	nan	31.74	-2.13491651
nan	nan	31.76	-2.152907407
nan	nan	31.78	-2.165805741
nan	nan	31.8	-2.156671235
nan	nan	31.82	-2.149126259
nan	nan	31.84	-2.134152978
nan	nan	31.86	-2.129598337
nan	nan	31.88	-2.145399254
nan	nan	31.9	-2.158014929
nan	nan	31.92	-2.175065706
nan	nan	31.94	-2.194318353
nan	nan	31.96	-2.208248785
nan	nan	31.98	-2.214837346
nan	nan	32	-2.194820903
nan	nan	32.02	-2.197446676
nan	nan	32.04	-2.179004965
nan	nan	32.06	-2.165123748
nan	nan	32.08	-2.175452535
nan	nan	32.1	-2.19112131
nan	nan	32.12	-2.209859445
nan	nan	32.14	-2.245357747
nan	nan	32.16	-2.26122484
nan	nan	32.18	-2.269129282
nan	nan	32.2	-2.251394763
nan	nan	32.22	-2.220987669
nan	nan	32.24	-2.212178654
nan	nan	32.26	-2.197509655
nan	nan	32.28	-2.200097575
nan	nan	32.3	-2.202605067
nan	nan	32.32	-2.238161138
nan	nan	32.34	-2.255842333
nan	nan	32.36	-2.283000012
nan	nan	32.38	-2.288542011
nan	nan	32.4	-2.274132064
nan	nan	32.42	-2.255605039
nan	nan	32.44	-2.238053706
nan	nan	32.46	-2.21900492
nan	nan	32.48	-2.201875875
nan	nan	32.5	-2.20135037
nan	nan	32.52	-2.222013108
nan	nan	32.54	-2.244809576
nan	nan	32.56	-2.273188485
nan	nan	32.58	-2.293714865
nan	nan	32.6	-2.293400002
nan	nan	32.62	-2.280656847
nan	nan	32.64	-2.247349662
nan	nan	32.66	-2.212627569
nan	nan	32.68	-2.19899058
nan	nan	32.7	-2.191827082
nan	nan	32.72	-2.204807904
nan	nan	32.74	-2.227715894
nan	nan	32.76	-2.250897656
nan	nan	32.78	-2.273406955
nan	nan	32.8	-2.272729463
nan	nan	32.82	-2.272892135
nan	nan	32.84	-2.248887653
nan	nan	32.86	-2.226222246
nan	nan	32.88	-2.194412896
nan	nan	32.9	-2.174085687
nan	nan	32.92	-2.164586876
nan	nan	32.94	-2.186628507
nan	nan	32.96	-2.220879918
nan	nan	32.98	-2.248777501
nan	nan	33	-2.260588796
nan	nan	33.02	-2.259196963
nan	nan	33.04	-2.244604828
nan	nan	33.06	-2.212080783
nan	nan	33.08	-2.186444347
nan	nan	33.1	-2.143585665
nan	nan	33.12	-2.151905644
nan	nan	33.14	-2.160200763
nan	nan	33.16	-2.187971619
nan	nan	33.18	-2.223419318
nan	nan	33.2	-2.233578527
nan	nan	33.22	-2.239074231
nan	nan	33.24	-2.225387735
nan	nan	33.26	-2.211765294
nan	nan	33.28	-2.17822147
nan	nan	33.3	-2.156082829
nan	nan	33.32	-2.136107314
nan	nan	33.34	-2.136302483
nan	nan	33.36	-2.16426043
nan	nan	33.38	-2.195454781
nan	nan	33.4	-2.207653414
nan	nan	33.42	-2.218198751
nan	nan	33.44	-2.202034771
nan	nan	33.46	-2.186990436
nan	nan	33.48	-2.163149028
nan	nan	33.5	-2.12326018
nan	nan	33.52	-2.112752683
nan	nan	33.54	-2.115234185
nan	nan	33.56	-2.146033189
nan	nan	33.58	-2.160840652
nan	nan	33.6	-2.178630436
nan	nan	33.62	-2.177943589
nan	nan	33.64	-2.172132448
nan	nan	33.66	-2.156795341
nan	nan	33.68	-2.125409047
nan	nan	33.7	-2.103189812
nan	nan	33.72	-2.095600007
nan	nan	33.74	-2.109441508
nan	nan	33.76	-2.131116634
nan	nan	33.78	-2.143135015
nan	nan	33.8	-2.137846141
nan	nan	33.82	-2.151714201
nan	nan	33.84	-2.140348102
nan	nan	33.86	-2.124503994
nan	nan	33.88	-2.094806868
nan	nan	33.9	-2.071280664
nan	nan	33.92	-2.068152569
nan	nan	33.94	-2.082425065
nan	nan	33.96	-2.100833256
nan	nan	33.98	-2.121047247
nan	nan	34	-2.122491009
nan	nan	34.02	-2.116130107
nan	nan	34.04	-2.102323569
nan	nan	34.06	-2.086149792
nan	nan	34.08	-2.06018413
nan	nan	34.1	-2.048261676
nan	nan	34.12	-2.06408659
nan	nan	34.14	-2.071139808
nan	nan	34.16	-2.093677752
nan	nan	34.18	-2.104800735
nan	nan	34.2	-2.10839379
nan	nan	34.22	-2.098916698
nan	nan	34.24	-2.078269112
nan	nan	34.26	-2.059549279
nan	nan	34.28	-2.048744233
nan	nan	34.3	-2.040593261
nan	nan	34.32	-2.063486636
nan	nan	34.34	-2.080557562
nan	nan	34.36	-2.093642259
nan	nan	34.38	-2.092958282
nan	nan	34.4	-2.095186396
nan	nan	34.42	-2.081543927
nan	nan	34.44	-2.068425611
nan	nan	34.46	-2.050927619
nan	nan	34.48	-2.032034613
nan	nan	34.5	-2.041836316
nan	nan	34.52	-2.057712246
nan	nan	34.54	-2.075065888
nan	nan	34.56	-2.089181104
nan	nan	34.58	-2.087038221
nan	nan	34.6	-2.072084344
nan	nan	34.62	-2.061640626
nan	nan	34.64	-2.034901401
nan	nan	34.66	-2.017932628
nan	nan	34.68	-2.019538471
nan	nan	34.7	-2.031511227
nan	nan	34.72	-2.048349132
nan	nan	34.74	-2.060091159
nan	nan	34.76	-2.054958599
nan	nan	34.78	-2.055495836
nan	nan	34.8	-2.049057615
nan	nan	34.82	-2.026694718
nan	nan	34.84	-2.005328351
nan	nan	34.86	-2.004688228
nan	nan	34.88	-2.008704073
nan	nan	34.9	-2.01985479
nan	nan	34.92	-2.038967781
nan	nan	34.94	-2.037400088
nan	nan	34.96	-2.035520468
nan	nan	34.98	-2.035001873
nan	nan	35	-2.016085761
nan	nan	35.02	-1.998638164
nan	nan	35.04	-2.000602545
nan	nan	35.06	-2.000805452
nan	nan	35.08	-2.017398575
nan	nan	35.1	-2.028263345
nan	nan	35.12	-2.030174267
nan	nan	35.14	-2.027102246
nan	nan	35.16	-2.028689105
nan	nan	35.18	-2.012475055
nan	nan	35.2	-1.998599536
nan	nan	35.22	-1.996460483
nan	nan	35.24	-1.99840035
nan	nan	35.26	-2.004854679
nan	nan	35.28	-2.014961051
nan	nan	35.3	-2.020150731
nan	nan	35.32	-2.023100153
nan	nan	35.34	-2.018436878
nan	nan	35.36	-1.997638684
nan	nan	35.38	-1.988383738
nan	nan	35.4	-1.979671896
nan	nan	35.42	-1.982076715
nan	nan	35.44	-1.998890814
nan	nan	35.46	-2.010469747
nan	nan	35.48	-2.006936171
nan	nan	35.5	-2.007005821
nan	nan	35.52	-1.998935867
nan	nan	35.54	-1.991269816
nan	nan	35.56	-1.975704357
nan	nan	35.58	-1.979374155
nan	nan	35.6	-1.981083144
nan	nan	35.62	-1.989828296
nan	nan	35.64	-1.992576162
nan	nan	35.66	-2.002503587
nan	nan	35.68	-2.002678291
nan	nan	35.7	-1.999638518
nan	nan	35.72	-1.992484393
nan	nan	35.74	-1.977419182
nan	nan	35.76	-1.966941864
nan	nan	35.78	-1.970710475
nan	nan	35.8	-1.986433652
nan	nan	35.82	-2.000122254
nan	nan	35.84	-2.015005961
nan	nan	35.86	-1.999394034
nan	nan	35.88	-1.99470757
nan	nan	35.9	-1.977710707
nan	nan	35.92	-1.969246764
nan	nan	35.94	-1.964602193
nan	nan	35.96	-1.979199391
nan	nan	35.98	-1.987399414
nan	nan	36	-1.999542246
nan	nan	36.02	-2.006180292
nan	nan	36.04	-1.998011366
nan	nan	36.06	-2.000059444
nan	nan	36.08	-1.975211145
nan	nan	36.1	-1.958537873
nan	nan	36.12	-1.960793933
nan	nan	36.14	-1.965441563
nan	nan	36.16	-1.981003847
nan	nan	36.18	-1.99982913
nan	nan	36.2	-2.011148088
nan	nan	36.22	-1.99846257
nan	nan	36.24	-1.992470528
nan	nan	36.26	-1.968935746
nan	nan	36.28	-1.954522477
nan	nan	36.3	-1.948979188
nan	nan	36.32	-1.957405191
nan	nan	36.34	-1.966150986
nan	nan	36.36	-1.979011596
nan	nan	36.38	-1.975638301
nan	nan	36.4	-1.982789979
nan	nan	36.42	-1.979237413
nan	nan	36.44	-1.955003648
nan	nan	36.46	-1.932862673
nan	nan	36.48	-1.921027123
nan	nan	36.5	-1.932534321
nan	nan	36.52	-1.936448407
nan	nan	36.54	-1.966533425
nan	nan	36.56	-1.966500712
nan	nan	36.58	-1.961447186
nan	nan	36.6	-1.946665402
nan	nan	36.62	-1.930492828
nan	nan	36.64	-1.905788629
nan	nan	36.66	-1.909124129
nan	nan	36.68	-1.914230622
nan	nan	36.7	-1.930258791
nan	nan	36.72	-1.942699981
nan	nan	36.74	-1.94417684
nan	nan	36.76	-1.938011246
nan	nan	36.78	-1.933414493
nan	nan	36.8	-1.91053387
nan	nan	36.82	-1.892286871
nan	nan	36.84	-1.888421708
nan	nan	36.86	-1.894664945
nan	nan	36.88	-1.908655975
nan	nan	36.9	-1.933287517
nan	nan	36.92	-1.935894311
nan	nan	36.94	-1.924869299
nan	nan	36.96	-1.918303631
nan	nan	36.98	-1.891355169
nan	nan	37	-1.881023246
nan	nan	37.02	-1.875057275
nan	nan	37.04	-1.884220581
nan	nan	37.06	-1.896519747
nan	nan	37.08	-1.902708507
nan	nan	37.1	-1.907028148
nan	nan	37.12	-1.893312227
nan	nan	37.14	-1.886708728
nan	nan	37.16	-1.871001551
nan	nan	37.18	-1.852996112
nan	nan	37.2	-1.842505264
nan	nan	37.22	-1.848131468
nan	nan	37.24	-1.864285758
nan	nan	37.26	-1.871695653
nan	nan	37.28	-1.873436273
nan	nan	37.3	-1.863342409
nan	nan	37.32	-1.847631493
nan	nan	37.34	-1.835659262
nan	nan	37.36	-1.821518143
nan	nan	37.38	-1.829282044
nan	nan	37.4	-1.837831383
nan	nan	37.42	-1.844109671
nan	nan	37.44	-1.858397919
nan	nan	37.46	-1.845198395
nan	nan	37.48	-1.833655152
nan	nan	37.5	-1.826366146
nan	nan	37.52	-1.820035804
nan	nan	37.54	-1.806538994
nan	nan	37.56	-1.813270157
nan	nan	37.58	-1.817970108
nan	nan	37.6	-1.832341119
nan	nan	37.62	-1.836954467
nan	nan	37.64	-1.827901922
nan	nan	37.66	-1.812166495
nan	nan	37.68	-1.801168953
nan	nan	37.7	-1.782218001
nan	nan	37.72	-1.784801585
nan	nan	37.74	-1.794944966
nan	nan	37.76	-1.810329555
nan	nan	37.78	-1.816119041
nan	nan	37.8	-1.818397978
nan	nan	37.82	-1.797920658
nan	nan	37.84	-1.788290816
nan	nan	37.86	-1.771939021
nan	nan	37.88	-1.757557733
nan	nan	37.9	-1.764808103
nan	nan	37.92	-1.76635751
nan	nan	37.94	-1.772630832
nan	nan	37.96	-1.77768112
nan	nan	37.98	-1.784127995
nan	nan	38	-1.773663194
nan	nan	38.02	-1.761340532
nan	nan	38.04	-1.748432809
nan	nan	38.06	-1.742468262
nan	nan	38.08	-1.746120166
nan	nan	38.1	-1.761607642
nan	nan	38.12	-1.765636594
nan	nan	38.14	-1.775712482
nan	nan	38.16	-1.764924687
nan	nan	38.18	-1.75963085
nan	nan	38.2	-1.744980923
nan	nan	38.22	-1.733715709
nan	nan	38.24	-1.744091127
nan	nan	38.26	-1.745248186
nan	nan	38.28	-1.761334047
nan	nan	38.3	-1.762187225
nan	nan	38.32	-1.761213632
nan	nan	38.34	-1.755624193
nan	nan	38.36	-1.743346898
nan	nan	38.38	-1.719625306
nan	nan	38.4	-1.720395634
nan	nan	38.42	-1.722801013
nan	nan	38.44	-1.733300789
nan	nan	38.46	-1.736922487
nan	nan	38.48	-1.747408623
nan	nan	38.5	-1.732952625
nan	nan	38.52	-1.724284017
nan	nan	38.54	-1.717035718
nan	nan	38.56	-1.698683167
nan	nan	38.58	-1.705684275
nan	nan	38.6	-1.721031808
nan	nan	38.62	-1.723648014
nan	nan	38.64	-1.72797727
nan	nan	38.66	-1.730026692
nan	nan	38.68	-1.721777302
nan	nan	38.7	-1.712040628
nan	nan	38.72	-1.70299493
nan	nan	38.74	-1.696555747
nan	nan	38.76	-1.708160651
nan	nan	38.78	-1.722738617
nan	nan	38.8	-1.727040554
nan	nan	38.82	-1.733496963
nan	nan	38.84	-1.72753657
nan	nan	38.86	-1.708033452
nan	nan	38.88	-1.705851192
nan	nan	38.9	-1.699873516
nan	nan	38.92	-1.699872721
nan	nan	38.94	-1.717254741
nan	nan	38.96	-1.733041913
nan	nan	38.98	-1.731455658
nan	nan	39	-1.733939268
nan	nan	39.02	-1.736014735
nan	nan	39.04	-1.709363882
nan	nan	39.06	-1.706575531
nan	nan	39.08	-1.71352045
nan	nan	39.1	-1.729586154
nan	nan	39.12	-1.735979716
nan	nan	39.14	-1.75257884
nan	nan	39.16	-1.755094278
nan	nan	39.18	-1.746237605
nan	nan	39.2	-1.730347724
nan	nan	39.22	-1.726926979
nan	nan	39.24	-1.725447534
nan	nan	39.26	-1.732443219
nan	nan	39.28	-1.750316473
nan	nan	39.3	-1.760523134
nan	nan	39.32	-1.767636918
nan	nan	39.34	-1.767672817
nan	nan	39.36	-1.759568335
nan	nan	39.38	-1.741259112
nan	nan	39.4	-1.7275933
nan	nan	39.42	-1.727291551
nan	nan	39.44	-1.753006964
nan	nan	39.46	-1.763322797
nan	nan	39.48	-1.77924471
nan	nan	39.5	-1.784509133
nan	nan	39.52	-1.775318
nan	nan	39.54	-1.754425546
nan	nan	39.56	-1.74390191
nan	nan	39.58	-1.753328155
nan	nan	39.6	-1.765187391
nan	nan	39.62	-1.779664958
nan	nan	39.64	-1.794312323
nan	nan	39.66	-1.793864802
nan	nan	39.68	-1.802159969
nan	nan	39.7	-1.797253199
nan	nan	39.72	-1.779543928
nan	nan	39.74	-1.765717981
nan	nan	39.76	-1.768072117
nan	nan	39.78	-1.79728597
nan	nan	39.8	-1.80764118
nan	nan	39.82	-1.826647994
nan	nan	39.84	-1.827939871
nan	nan	39.86	-1.825827738
nan	nan	39.88	-1.800898494
nan	nan	39.9	-1.785169911
nan	nan	39.92	-1.779883356
nan	nan	39.94	-1.796406971
nan	nan	39.96	-1.815979668
nan	nan	39.98	-1.831966812
nan	nan	40	-1.834842518
nan	nan	40.02	-1.838442802
nan	nan	40.04	-1.831687736
nan	nan	40.06	-1.811799853
nan	nan	40.08	-1.804376119
nan	nan	40.1	-1.790166582
nan	nan	40.12	-1.810739975
nan	nan	40.14	-1.835803969
nan	nan	40.16	-1.854644834
nan	nan	40.18	-1.856619251
nan	nan	40.2	-1.856634003
nan	nan	40.22	-1.826227244
nan	nan	40.24	-1.8143135
nan	nan	40.26	-1.803854538
nan	nan	40.28	-1.809873189
nan	nan	40.3	-1.835190618
nan	nan	40.32	-1.857916269
nan	nan	40.34	-1.863688613
nan	nan	40.36	-1.859942426
nan	nan	40.38	-1.859860596
nan	nan	40.4	-1.832304061
nan	nan	40.42	-1.827669214
nan	nan	40.44	-1.822151468
nan	nan	40.46	-1.834183749
nan	nan	40.48	-1.844430722
nan	nan	40.5	-1.867681504
nan	nan	40.52	-1.876889658
nan	nan	40.54	-1.872339433
nan	nan	40.56	-1.84864269
nan	nan	40.58	-1.838987962
nan	nan	40.6	-1.831103944
nan	nan	40.62	-1.830103881
nan	nan	40.64	-1.845583201
nan	nan	40.66	-1.863123061
nan	nan	40.68	-1.876727502
nan	nan	40.7	-1.876538123
nan	nan	40.72	-1.874629474
nan	nan	40.74	-1.858205513
nan	nan	40.76	-1.852478454
nan	nan	40.78	-1.839737642
nan	nan	40.8	-1.848701839
nan	nan	40.82	-1.860084231
nan	nan	40.84	-1.87400929
nan	nan	40.86	-1.884829845
nan	nan	40.88	-1.883807421
nan	nan	40.9	-1.870909154
nan	nan	40.92	-1.856286769
nan	nan	40.94	-1.84814007
nan	nan	40.96	-1.839841657
nan	nan	40.98	-1.848941216
nan	nan	41	-1.868520813
nan	nan	41.02	-1.87965955
nan	nan	41.04	-1.888603078
nan	nan	41.06	-1.882992198
nan	nan	41.08	-1.867324645
nan	nan	41.1	-1.861245613
nan	nan	41.12	-1.850737955
nan	nan	41.14	-1.852968476
nan	nan	41.16	-1.861558498
nan	nan	41.18	-1.881767412
nan	nan	41.2	-1.894298289
nan	nan	41.22	-1.895061988
nan	nan	41.24	-1.882059784
nan	nan	41.26	-1.86240369
nan	nan	41.28	-1.856607704
nan	nan	41.3	-1.859859586
nan	nan	41.32	-1.862071691
nan	nan	41.34	-1.866015463
nan	nan	41.36	-1.876791364
nan	nan	41.38	-1.885594731
nan	nan	41.4	-1.884721575
nan	nan	41.42	-1.873479198
nan	nan	41.44	-1.871212327
nan	nan	41.46	-1.862940086
nan	nan	41.48	-1.860280179
nan	nan	41.5	-1.866881805
nan	nan	41.52	-1.877140552
nan	nan	41.54	-1.880709748
nan	nan	41.56	-1.889363693
nan	nan	41.58	-1.893958798
nan	nan	41.6	-1.880036948
nan	nan	41.62	-1.860500185
nan	nan	41.64	-1.857588289
nan	nan	41.66	-1.865478407
nan	nan	41.68	-1.864415071
nan	nan	41.7	-1.872912646
nan	nan	41.72	-1.876654653
nan	nan	41.74	-1.876680835
nan	nan	41.76	-1.865959228
nan	nan	41.78	-1.856721637
nan	nan	41.8	-1.846738037
nan	nan	41.82	-1.841026615
nan	nan	41.84	-1.843026589
nan	nan	41.86	-1.844814667
nan	nan	41.88	-1.851844239
nan	nan	41.9	-1.85596284
nan	nan	41.92	-1.853619002
nan	nan	41.94	-1.847762613
nan	nan	41.96	-1.825402319
nan	nan	41.98	-1.819863637
nan	nan	42	-1.823533553
nan	nan	42.02	-1.821920684
nan	nan	42.04	-1.821629042
nan	nan	42.06	-1.832272722
nan	nan	42.08	-1.835417869
nan	nan	42.1	-1.821954252
nan	nan	42.12	-1.824450595
nan	nan	42.14	-1.815055513
nan	nan	42.16	-1.801197131
nan	nan	42.18	-1.813226083
nan	nan	42.2	-1.804579145
nan	nan	42.22	-1.800809689
nan	nan	42.24	-1.814402253
nan	nan	42.26	-1.811864924
nan	nan	42.28	-1.808399391
nan	nan	42.3	-1.803005957
nan	nan	42.32	-1.783430603
nan	nan	42.34	-1.782368121
nan	nan	42.36	-1.785796828
nan	nan	42.38	-1.783634103
nan	nan	42.4	-1.785186929
nan	nan	42.42	-1.800040163
nan	nan	42.44	-1.783835033
nan	nan	42.46	-1.772493944
nan	nan	42.48	-1.764043298
nan	nan	42.5	-1.750494476
nan	nan	42.52	-1.754179422
nan	nan	42.54	-1.751571029
nan	nan	42.56	-1.757593675
nan	nan	42.58	-1.767487701
nan	nan	42.6	-1.775307991
nan	nan	42.62	-1.762122402
nan	nan	42.64	-1.750216491
nan	nan	42.66	-1.735756241
nan	nan	42.68	-1.722655249
nan	nan	42.7	-1.731420969
nan	nan	42.72	-1.733541673
nan	nan	42.74	-1.736074341
nan	nan	42.76	-1.749614209
nan	nan	42.78	-1.745236683
nan	nan	42.8	-1.733699155
nan	nan	42.82	-1.724173671
nan	nan	42.84	-1.71444876
nan	nan	42.86	-1.719670769
nan	nan	42.88	-1.715221295
nan	nan	42.9	-1.73105071
nan	nan	42.92	-1.732741602
nan	nan	42.94	-1.728168298
nan	nan	42.96	-1.722614702
nan	nan	42.98	-1.710354638
nan	nan	43	-1.714445067
nan	nan	43.02	-1.697695481
nan	nan	43.04	-1.706272346
nan	nan	43.06	-1.7244704
nan	nan	43.08	-1.723586537
nan	nan	43.1	-1.718770992
nan	nan	43.12	-1.713252995
nan	nan	43.14	-1.70006962
nan	nan	43.16	-1.697459685
nan	nan	43.18	-1.704249851
nan	nan	43.2	-1.722459952
nan	nan	43.22	-1.714340031
nan	nan	43.24	-1.708751736
nan	nan	43.26	-1.709444076
nan	nan	43.28	-1.709214615
nan	nan	43.3	-1.70910235
nan	nan	43.32	-1.699801573
nan	nan	43.34	-1.710284971
nan	nan	43.36	-1.708065483
nan	nan	43.38	-1.704024487
nan	nan	43.4	-1.700614571
nan	nan	43.42	-1.709295351
nan	nan	43.44	-1.705612726
nan	nan	43.46	-1.706815401
nan	nan	43.48	-1.707295829
nan	nan	43.5	-1.698210436
nan	nan	43.52	-1.689018119
nan	nan	43.54	-1.692044954
nan	nan	43.56	-1.697466825
nan	nan	43.58	-1.693150948
nan	nan	43.6	-1.692856187
nan	nan	43.62	-1.696052411
nan	nan	43.64	-1.701422844
nan	nan	43.66	-1.693500853
nan	nan	43.68	-1.700640857
nan	nan	43.7	-1.696285521
nan	nan	43.72	-1.705861042
nan	nan	43.74	-1.700865105
nan	nan	43.76	-1.707195492
nan	nan	43.78	-1.708795621
nan	nan	43.8	-1.709723536
nan	nan	43.82	-1.710678114
nan	nan	43.84	-1.709954772
nan	nan	43.86	-1.709491561
nan	nan	43.88	-1.71180279
nan	nan	43.9	-1.708224085
nan	nan	43.92	-1.711363537
nan	nan	43.94	-1.709374406
nan	nan	43.96	-1.719878407
nan	nan	43.98	-1.719678952
nan	nan	44	-1.725465421
nan	nan	44.02	-1.718173874
nan	nan	44.04	-1.713507809
nan	nan	44.06	-1.711540634
nan	nan	44.08	-1.716039941
nan	nan	44.1	-1.718882758
nan	nan	44.12	-1.720977338
nan	nan	44.14	-1.735054854
nan	nan	44.16	-1.726753918
nan	nan	44.18	-1.72505878
nan	nan	44.2	-1.729277595
nan	nan	44.22	-1.734219676
nan	nan	44.24	-1.734627474
nan	nan	44.26	-1.751083994
nan	nan	44.28	-1.741863132
nan	nan	44.3	-1.741724129
nan	nan	44.32	-1.742328302
nan	nan	44.34	-1.745493634
nan	nan	44.36	-1.7448863
nan	nan	44.38	-1.748449359
nan	nan	44.4	-1.750069047
nan	nan	44.42	-1.747805182
nan	nan	44.44	-1.75487913
nan	nan	44.46	-1.745464629
nan	nan	44.48	-1.759136089
nan	nan	44.5	-1.756501355
nan	nan	44.52	-1.75230647
nan	nan	44.54	-1.75357764
nan	nan	44.56	-1.752659772
nan	nan	44.58	-1.748227835
nan	nan	44.6	-1.748958157
nan	nan	44.62	-1.75282117
nan	nan	44.64	-1.75124464
nan	nan	44.66	-1.754582447
nan	nan	44.68	-1.752523886
nan	nan	44.7	-1.75105115
nan	nan	44.72	-1.749345328
nan	nan	44.74	-1.749582574
nan	nan	44.76	-1.741992891
nan	nan	44.78	-1.754105623
nan	nan	44.8	-1.740951815
nan	nan	44.82	-1.753139928
nan	nan	44.84	-1.746409751
nan	nan	44.86	-1.749086157
nan	nan	44.88	-1.745988966
nan	nan	44.9	-1.73668405
nan	nan	44.92	-1.737726346
nan	nan	44.94	-1.736229998
nan	nan	44.96	-1.741387187
nan	nan	44.98	-1.746155534
nan	nan	45	-1.748232151
nan	nan	45.02	-1.748828065
nan	nan	45.04	-1.733416501
nan	nan	45.06	-1.73477532
nan	nan	45.08	-1.736896257
nan	nan	45.1	-1.723804936
nan	nan	45.12	-1.731045819
nan	nan	45.14	-1.730265773
nan	nan	45.16	-1.739224525
nan	nan	45.18	-1.736695555
nan	nan	45.2	-1.732254956
nan	nan	45.22	-1.722813961
nan	nan	45.24	-1.720655352
nan	nan	45.26	-1.716342396
nan	nan	45.28	-1.717344678
nan	nan	45.3	-1.716805323
nan	nan	45.32	-1.727561491
nan	nan	45.34	-1.713401959
nan	nan	45.36	-1.724676586
nan	nan	45.38	-1.716833729
nan	nan	45.4	-1.711941389
nan	nan	45.42	-1.709758099
nan	nan	45.44	-1.708527434
nan	nan	45.46	-1.715487536
nan	nan	45.48	-1.721765857
nan	nan	45.5	-1.720440969
nan	nan	45.52	-1.71187296
nan	nan	45.54	-1.710083509
nan	nan	45.56	-1.708356431
nan	nan	45.58	-1.711934413
nan	nan	45.6	-1.703083812
nan	nan	45.62	-1.714132345
nan	nan	45.64	-1.714449114
nan	nan	45.66	-1.716800248
nan	nan	45.68	-1.711914517
nan	nan	45.7	-1.708777451
nan	nan	45.72	-1.699674986
nan	nan	45.74	-1.710195993
nan	nan	45.76	-1.713327156
nan	nan	45.78	-1.702528664
nan	nan	45.8	-1.692314586
nan	nan	45.82	-1.701763708
nan	nan	45.84	-1.702105635
nan	nan	45.86	-1.696905815
nan	nan	45.88	-1.697061508
nan	nan	45.9	-1.691507867
nan	nan	45.92	-1.697460924
nan	nan	45.94	-1.691606696
nan	nan	45.96	-1.689989957
nan	nan	45.98	-1.690728678
nan	nan	46	-1.687216273
nan	nan	46.02	-1.685929327
nan	nan	46.04	-1.694216969
nan	nan	46.06	-1.69638754
nan	nan	46.08	-1.687611561
nan	nan	46.1	-1.693445835
nan	nan	46.12	-1.694048853
nan	nan	46.14	-1.684887185
nan	nan	46.16	-1.683794359
nan	nan	46.18	-1.686854778
nan	nan	46.2	-1.686554243
nan	nan	46.22	-1.693784922
nan	nan	46.24	-1.694428381
nan	nan	46.26	-1.687120148
nan	nan	46.28	-1.682979579
nan	nan	46.3	-1.681410821
nan	nan	46.32	-1.680965906
nan	nan	46.34	-1.692028013
nan	nan	46.36	-1.690815355
nan	nan	46.38	-1.693066829
nan	nan	46.4	-1.704830392
nan	nan	46.42	-1.688756352
nan	nan	46.44	-1.67932626
nan	nan	46.46	-1.682099109
nan	nan	46.48	-1.685921916
nan	nan	46.5	-1.692188335
nan	nan	46.52	-1.689241536
nan	nan	46.54	-1.699302595
nan	nan	46.56	-1.700237482
nan	nan	46.58	-1.687244124
nan	nan	46.6	-1.683993734
nan	nan	46.62	-1.687787417
nan	nan	46.64	-1.681085309
nan	nan	46.66	-1.682370151
nan	nan	46.68	-1.692497658
nan	nan	46.7	-1.697741306
nan	nan	46.72	-1.682099897
nan	nan	46.74	-1.692164291
nan	nan	46.76	-1.689955687
nan	nan	46.78	-1.691484891
nan	nan	46.8	-1.694147125
nan	nan	46.82	-1.699374318
nan	nan	46.84	-1.709085543
nan	nan	46.86	-1.701544048
nan	nan	46.88	-1.69317316
nan	nan	46.9	-1.696985893
nan	nan	46.92	-1.688161667
nan	nan	46.94	-1.692329324
nan	nan	46.96	-1.710927494
nan	nan	46.98	-1.712461648
nan	nan	47	-1.714952899
nan	nan	47.02	-1.705486556
nan	nan	47.04	-1.711983268
nan	nan	47.06	-1.700415201
nan	nan	47.08	-1.7037371
nan	nan	47.1	-1.707986952
nan	nan	47.12	-1.722450105
nan	nan	47.14	-1.725780491
nan	nan	47.16	-1.722019403
nan	nan	47.18	-1.722596226
nan	nan	47.2	-1.7219131
nan	nan	47.22	-1.720365304
nan	nan	47.24	-1.723344345
nan	nan	47.26	-1.722887263
nan	nan	47.28	-1.733876417
nan	nan	47.3	-1.738650616
nan	nan	47.32	-1.739984212
nan	nan	47.34	-1.731294762
nan	nan	47.36	-1.736241533
nan	nan	47.38	-1.72715551
nan	nan	47.4	-1.729945999
nan	nan	47.42	-1.729682123
nan	nan	47.44	-1.735784673
nan	nan	47.46	-1.75111414
nan	nan	47.48	-1.748795743
nan	nan	47.5	-1.743736907
nan	nan	47.52	-1.738134646
nan	nan	47.54	-1.729612773
nan	nan	47.56	-1.732527144
nan	nan	47.58	-1.745200136
nan	nan	47.6	-1.750023657
nan	nan	47.62	-1.756053302
nan	nan	47.64	-1.748031809
nan	nan	47.66	-1.745922214
nan	nan	47.68	-1.742898986
nan	nan	47.7	-1.745022146
nan	nan	47.72	-1.744800847
nan	nan	47.74	-1.741369668
nan	nan	47.76	-1.743343699
nan	nan	47.78	-1.747050769
nan	nan	47.8	-1.753842083
nan	nan	47.82	-1.746456345
nan	nan	47.84	-1.741765586
nan	nan	47.86	-1.741238958
nan	nan	47.88	-1.739439465
nan	nan	47.9	-1.725917454
nan	nan	47.92	-1.736869885
nan	nan	47.94	-1.736211582
nan	nan	47.96	-1.747706771
nan	nan	47.98	-1.748104392
nan	nan	48	-1.737309552
nan	nan	48.02	-1.738757124
nan	nan	48.04	-1.732394913
nan	nan	48.06	-1.725059475
nan	nan	48.08	-1.730185094
nan	nan	48.1	-1.727351136
nan	nan	48.12	-1.742659238
nan	nan	48.14	-1.747913422
nan	nan	48.16	-1.750668614
nan	nan	48.18	-1.731217934
nan	nan	48.2	-1.72945933
nan	nan	48.22	-1.729042803
nan	nan	48.24	-1.718436711
nan	nan	48.26	-1.73051433
nan	nan	48.28	-1.733288834
nan	nan	48.3	-1.738226843
nan	nan	48.32	-1.738059228
nan	nan	48.34	-1.738003117
nan	nan	48.36	-1.729861537
nan	nan	48.38	-1.723599654
nan	nan	48.4	-1.707284986
nan	nan	48.42	-1.716224614
nan	nan	48.44	-1.72064934
nan	nan	48.46	-1.728643494
nan	nan	48.48	-1.723930553
nan	nan	48.5	-1.742733101
nan	nan	48.52	-1.723007994
nan	nan	48.54	-1.710441356
nan	nan	48.56	-1.706482636
nan	nan	48.58	-1.696948408
nan	nan	48.6	-1.703883721
nan	nan	48.62	-1.714741278
nan	nan	48.64	-1.723869642
nan	nan	48.66	-1.714384649
nan	nan	48.68	-1.706553514
nan	nan	48.7	-1.696580562
nan	nan	48.72	-1.691540811
nan	nan	48.74	-1.684011287
nan	nan	48.76	-1.687855897
nan	nan	48.78	-1.706072773
nan	nan	48.8	-1.70802225
nan	nan	48.82	-1.696605141
nan	nan	48.84	-1.686712371
nan	nan	48.86	-1.686061411
nan	nan	48.88	-1.667239422
nan	nan	48.9	-1.678887029
nan	nan	48.92	-1.686087892
nan	nan	48.94	-1.683587098
nan	nan	48.96	-1.681936982
nan	nan	48.98	-1.683932427
nan	nan	49	-1.677382899
nan	nan	49.02	-1.660889598
nan	nan	49.04	-1.662614574
nan	nan	49.06	-1.662255656
nan	nan	49.08	-1.672082095
nan	nan	49.1	-1.676607988
nan	nan	49.12	-1.669828765
nan	nan	49.14	-1.666913597
nan	nan	49.16	-1.657014676
nan	nan	49.18	-1.644246781
nan	nan	49.2	-1.654331639
nan	nan	49.22	-1.652611442
nan	nan	49.24	-1.661824946
nan	nan	49.26	-1.662747687
nan	nan	49.28	-1.657508928
nan	nan	49.3	-1.647099126
nan	nan	49.32	-1.627801397
nan	nan	49.34	-1.631922289
nan	nan	49.36	-1.636343488
nan	nan	49.38	-1.6496758
nan	nan	49.4	-1.655939239
nan	nan	49.42	-1.643744867
nan	nan	49.44	-1.647969956
nan	nan	49.46	-1.633952544
nan	nan	49.48	-1.631775697
nan	nan	49.5	-1.625365995
nan	nan	49.52	-1.63071136
nan	nan	49.54	-1.644551994
nan	nan	49.56	-1.650734659
nan	nan	49.58	-1.641385579
nan	nan	49.6	-1.637783805
nan	nan	49.62	-1.625103206
nan	nan	49.64	-1.626634326
nan	nan	49.66	-1.627013415
nan	nan	49.68	-1.639234046
nan	nan	49.7	-1.647351169
nan	nan	49.72	-1.637290994
nan	nan	49.74	-1.642905352
nan	nan	49.76	-1.626839252
nan	nan	49.78	-1.613128211
nan	nan	49.8	-1.612291474
nan	nan	49.82	-1.634521345
nan	nan	49.84	-1.637472624
nan	nan	49.86	-1.638368359
nan	nan	49.88	-1.622440423
nan	nan	49.9	-1.634535944
nan	nan	49.92	-1.613489357
nan	nan	49.94	-1.600606543
nan	nan	49.96	-1.602850905
nan	nan	49.98	-1.620232164
nan	nan	50	-1.624973699
nan	nan	50.02	-1.622779104
nan	nan	50.04	-1.627286303
nan	nan	50.06	-1.608610761
nan	nan	50.08	-1.593356578
nan	nan	50.1	-1.594656887
nan	nan	50.12	-1.598983802
nan	nan	50.14	-1.605303925
nan	nan	50.16	-1.618781516
nan	nan	50.18	-1.610694017
nan	nan	50.2	-1.615602689
nan	nan	50.22	-1.596735557
nan	nan	50.24	-1.591076394
nan	nan	50.26	-1.59713617
nan	nan	50.28	-1.597275897
nan	nan	50.3	-1.595362646
nan	nan	50.32	-1.608268878
nan	nan	50.34	-1.607307264
nan	nan	50.36	-1.594296334
nan	nan	50.38	-1.59169459
nan	nan	50.4	-1.587082863
nan	nan	50.42	-1.588961798
nan	nan	50.44	-1.591191559
nan	nan	50.46	-1.591646431
nan	nan	50.48	-1.595521262
nan	nan	50.5	-1.602947295
nan	nan	50.52	-1.603666753
nan	nan	50.54	-1.602985402
nan	nan	50.56	-1.597541672
nan	nan	50.58	-1.583502653
nan	nan	50.6	-1.589757415
nan	nan	50.62	-1.59626893
nan	nan	50.64	-1.598013489
nan	nan	50.66	-1.610247375
nan	nan	50.68	-1.61035237
nan	nan	50.7	-1.600476909
nan	nan	50.72	-1.600900589
nan	nan	50.74	-1.599210141
nan	nan	50.76	-1.588705631
nan	nan	50.78	-1.598738018
nan	nan	50.8	-1.603762911
nan	nan	50.82	-1.614258594
nan	nan	50.84	-1.616905353
nan	nan	50.86	-1.616363839
nan	nan	50.88	-1.611316533
nan	nan	50.9	-1.609834043
nan	nan	50.92	-1.607343909
nan	nan	50.94	-1.604925382
nan	nan	50.96	-1.617671632
nan	nan	50.98	-1.633127538
nan	nan	51	-1.626993199
nan	nan	51.02	-1.625576597
nan	nan	51.04	-1.614031914
nan	nan	51.06	-1.605617977
nan	nan	51.08	-1.616226939
nan	nan	51.1	-1.620331026
nan	nan	51.12	-1.636268097
nan	nan	51.14	-1.639980611
nan	nan	51.16	-1.625058604
nan	nan	51.18	-1.624015197
nan	nan	51.2	-1.615993995
nan	nan	51.22	-1.609296617
nan	nan	51.24	-1.610534643
nan	nan	51.26	-1.637771813
nan	nan	51.28	-1.649059502
nan	nan	51.3	-1.638634891
nan	nan	51.32	-1.637782716
nan	nan	51.34	-1.618662759
nan	nan	51.36	-1.617577626
nan	nan	51.38	-1.61807762
nan	nan	51.4	-1.630109389
nan	nan	51.42	-1.638856549
nan	nan	51.44	-1.639783571
nan	nan	51.46	-1.631780665
nan	nan	51.48	-1.632116182
nan	nan	51.5	-1.617111667
nan	nan	51.52	-1.620830334
nan	nan	51.54	-1.617945636
nan	nan	51.56	-1.636726758
nan	nan	51.58	-1.644699077
nan	nan	51.6	-1.643573313
nan	nan	51.62	-1.636456378
nan	nan	51.64	-1.623390008
nan	nan	51.66	-1.621692345
nan	nan	51.68	-1.620026542
nan	nan	51.7	-1.635670012
nan	nan	51.72	-1.649331071
nan	nan	51.74	-1.65873714
nan	nan	51.76	-1.647105372
nan	nan	51.78	-1.640337439
nan	nan	51.8	-1.624728764
nan	nan	51.82	-1.621955226
nan	nan	51.84	-1.619807007
nan	nan	51.86	-1.645736197
nan	nan	51.88	-1.657200021
nan	nan	51.9	-1.663053502
nan	nan	51.92	-1.640182592
nan	nan	51.94	-1.61954243
nan	nan	51.96	-1.616186921
nan	nan	51.98	-1.613375667
nan	nan	52	-1.625736463
nan	nan	52.02	-1.64790077
nan	nan	52.04	-1.659577791
nan	nan	52.06	-1.652717301
nan	nan	52.08	-1.637358305
nan	nan	52.1	-1.624360578
nan	nan	52.12	-1.621015434
nan	nan	52.14	-1.615054475
nan	nan	52.16	-1.633711796
nan	nan	52.18	-1.651235585
nan	nan	52.2	-1.657071952
nan	nan	52.22	-1.639791468
nan	nan	52.24	-1.63065145
nan	nan	52.26	-1.621459696
nan	nan	52.28	-1.618599069
nan	nan	52.3	-1.627061357
nan	nan	52.32	-1.639529729
nan	nan	52.34	-1.647701406
nan	nan	52.36	-1.639731193
nan	nan	52.38	-1.631268032
nan	nan	52.4	-1.628302792
nan	nan	52.42	-1.616814959
nan	nan	52.44	-1.614078735
nan	nan	52.46	-1.622588847
nan	nan	52.48	-1.638996596
nan	nan	52.5	-1.643481883
nan	nan	52.52	-1.638201896
nan	nan	52.54	-1.629688553
nan	nan	52.56	-1.615287639
nan	nan	52.58	-1.600933804
nan	nan	52.6	-1.604292698
nan	nan	52.62	-1.618865996
nan	nan	52.64	-1.63503771
nan	nan	52.66	-1.631140762
nan	nan	52.68	-1.623126731
nan	nan	52.7	-1.609696476
nan	nan	52.72	-1.594517269
nan	nan	52.74	-1.593238867
nan	nan	52.76	-1.593257494
nan	nan	52.78	-1.601860498
nan	nan	52.8	-1.604585978
nan	nan	52.82	-1.597780481
nan	nan	52.84	-1.591308699
nan	nan	52.86	-1.575446107
nan	nan	52.88	-1.575800782
nan	nan	52.9	-1.590787183
nan	nan	52.92	-1.586674422
nan	nan	52.94	-1.591947133
nan	nan	52.96	-1.588936922
nan	nan	52.98	-1.574027033
nan	nan	53	-1.575408081
nan	nan	53.02	-1.571566256
nan	nan	53.04	-1.567011885
nan	nan	53.06	-1.576226652
nan	nan	53.08	-1.587338743
nan	nan	53.1	-1.585587778
nan	nan	53.12	-1.579128647
nan	nan	53.14	-1.57551447
nan	nan	53.16	-1.562061177
nan	nan	53.18	-1.566668737
nan	nan	53.2	-1.567794944
nan	nan	53.22	-1.561057242
nan	nan	53.24	-1.567323629
nan	nan	53.26	-1.569021084
nan	nan	53.28	-1.559107281
nan	nan	53.3	-1.564061031
nan	nan	53.32	-1.554638357
nan	nan	53.34	-1.552698443
nan	nan	53.36	-1.555945011
nan	nan	53.38	-1.562617076
nan	nan	53.4	-1.571462765
nan	nan	53.42	-1.574766148
nan	nan	53.44	-1.562745743
nan	nan	53.46	-1.547760001
nan	nan	53.48	-1.551554659
nan	nan	53.5	-1.554007387
nan	nan	53.52	-1.570863248
nan	nan	53.54	-1.578623283
nan	nan	53.56	-1.577432281
nan	nan	53.58	-1.572247033
nan	nan	53.6	-1.573407658
nan	nan	53.62	-1.557283148
nan	nan	53.64	-1.554532861
nan	nan	53.66	-1.553754233
nan	nan	53.68	-1.572096579
nan	nan	53.7	-1.579309362
nan	nan	53.72	-1.576054778
nan	nan	53.74	-1.555287146
nan	nan	53.76	-1.543140167
nan	nan	53.78	-1.543830714
nan	nan	53.8	-1.546542732
nan	nan	53.82	-1.560368647
nan	nan	53.84	-1.557891504
nan	nan	53.86	-1.563661
nan	nan	53.88	-1.561935295
nan	nan	53.9	-1.560734822
nan	nan	53.92	-1.539204323
nan	nan	53.94	-1.536422705
nan	nan	53.96	-1.539207863
nan	nan	53.98	-1.559640991
nan	nan	54	-1.565539045
nan	nan	54.02	-1.554904116
nan	nan	54.04	-1.53963608
nan	nan	54.06	-1.537408853
nan	nan	54.08	-1.528957436
nan	nan	54.1	-1.528798744
nan	nan	54.12	-1.536373518
nan	nan	54.14	-1.551967985
nan	nan	54.16	-1.564125039
nan	nan	54.18	-1.556143281
nan	nan	54.2	-1.535707201
nan	nan	54.22	-1.513221113
nan	nan	54.24	-1.508455328
nan	nan	54.26	-1.519159668
nan	nan	54.28	-1.531069099
nan	nan	54.3	-1.548384126
nan	nan	54.32	-1.555997648
nan	nan	54.34	-1.552629835
nan	nan	54.36	-1.531044007
nan	nan	54.38	-1.516837612
nan	nan	54.4	-1.512368067
nan	nan	54.42	-1.529209772
nan	nan	54.44	-1.555184833
nan	nan	54.46	-1.555011546
nan	nan	54.48	-1.560705179
nan	nan	54.5	-1.543056091
nan	nan	54.52	-1.521395021
nan	nan	54.54	-1.511684224
nan	nan	54.56	-1.512186379
nan	nan	54.58	-1.534088119
nan	nan	54.6	-1.558902649
nan	nan	54.62	-1.563199231
nan	nan	54.64	-1.551553169
nan	nan	54.66	-1.527278468
nan	nan	54.68	-1.508412982
nan	nan	54.7	-1.497709184
nan	nan	54.72	-1.520544338
nan	nan	54.74	-1.539702851
nan	nan	54.76	-1.554871449
nan	nan	54.78	-1.565943647
nan	nan	54.8	-1.536559347
nan	nan	54.82	-1.511122118
nan	nan	54.84	-1.503536415
nan	nan	54.86	-1.510518126
nan	nan	54.88	-1.54557707
nan	nan	54.9	-1.565187328
nan	nan	54.92	-1.562996101
nan	nan	54.94	-1.558597373
nan	nan	54.96	-1.538518327
nan	nan	54.98	-1.513475838
nan	nan	55	-1.507974178
nan	nan	55.02	-1.531010795
nan	nan	55.04	-1.551145925
nan	nan	55.06	-1.574110319
nan	nan	55.08	-1.573013035
nan	nan	55.1	-1.550650616
nan	nan	55.12	-1.526550295
nan	nan	55.14	-1.514889739
nan	nan	55.16	-1.528552718
nan	nan	55.18	-1.547574161
nan	nan	55.2	-1.564172415
nan	nan	55.22	-1.568325935
nan	nan	55.24	-1.576036462
nan	nan	55.26	-1.546986278
nan	nan	55.28	-1.524179554
nan	nan	55.3	-1.519658345
nan	nan	55.32	-1.536012683
nan	nan	55.34	-1.555788523
nan	nan	55.36	-1.579655823
nan	nan	55.38	-1.583606016
nan	nan	55.4	-1.566952608
nan	nan	55.42	-1.538597457
nan	nan	55.44	-1.520936226
nan	nan	55.46	-1.533995241
nan	nan	55.48	-1.556351113
nan	nan	55.5	-1.562490629
nan	nan	55.52	-1.573590527
nan	nan	55.54	-1.569087923
nan	nan	55.56	-1.54796131
nan	nan	55.58	-1.528993282
nan	nan	55.6	-1.520304416
nan	nan	55.62	-1.527782803
nan	nan	55.64	-1.550864802
nan	nan	55.66	-1.56778052
nan	nan	55.68	-1.572618314
nan	nan	55.7	-1.547708661
nan	nan	55.72	-1.52264826
nan	nan	55.74	-1.518302479
nan	nan	55.76	-1.528421569
nan	nan	55.78	-1.545215441
nan	nan	55.8	-1.551962972
nan	nan	55.82	-1.563603762
nan	nan	55.84	-1.556005224
nan	nan	55.86	-1.533324391
nan	nan	55.88	-1.516772394
nan	nan	55.9	-1.514853605
nan	nan	55.92	-1.526333216
nan	nan	55.94	-1.539300648
nan	nan	55.96	-1.559510731
nan	nan	55.98	-1.564420405
nan	nan	56	-1.538135894
nan	nan	56.02	-1.523599193
nan	nan	56.04	-1.517076343
nan	nan	56.06	-1.513796565
nan	nan	56.08	-1.525782894
nan	nan	56.1	-1.536455077
nan	nan	56.12	-1.548755722
nan	nan	56.14	-1.544612204
nan	nan	56.16	-1.528048212
nan	nan	56.18	-1.51501076
nan	nan	56.2	-1.510531692
nan	nan	56.22	-1.506997867
nan	nan	56.24	-1.523056233
nan	nan	56.26	-1.542440121
nan	nan	56.28	-1.544433005
nan	nan	56.3	-1.530628671
nan	nan	56.32	-1.522552169
nan	nan	56.34	-1.507548421
nan	nan	56.36	-1.497779336
nan	nan	56.38	-1.510147973
nan	nan	56.4	-1.520373717
nan	nan	56.42	-1.530949903
nan	nan	56.44	-1.534514681
nan	nan	56.46	-1.534598184
nan	nan	56.48	-1.515469016
nan	nan	56.5	-1.503796147
nan	nan	56.52	-1.497861282
nan	nan	56.54	-1.502308508
nan	nan	56.56	-1.517593038
nan	nan	56.58	-1.533987262
nan	nan	56.6	-1.531977095
nan	nan	56.62	-1.516540316
nan	nan	56.64	-1.507318385
nan	nan	56.66	-1.496635504
nan	nan	56.68	-1.497900535
nan	nan	56.7	-1.508865715
nan	nan	56.72	-1.524157565
nan	nan	56.74	-1.528552484
nan	nan	56.76	-1.521923003
nan	nan	56.78	-1.512246778
nan	nan	56.8	-1.502558413
nan	nan	56.82	-1.494049339
nan	nan	56.84	-1.500116443
nan	nan	56.86	-1.520663805
nan	nan	56.88	-1.521448328
nan	nan	56.9	-1.527583768
nan	nan	56.92	-1.511330562
nan	nan	56.94	-1.508642261
nan	nan	56.96	-1.495466752
nan	nan	56.98	-1.50253724
nan	nan	57	-1.512609455
nan	nan	57.02	-1.514356167
nan	nan	57.04	-1.524157801
nan	nan	57.06	-1.521436317
nan	nan	57.08	-1.510289129
nan	nan	57.1	-1.500484123
nan	nan	57.12	-1.498591801
nan	nan	57.14	-1.499970362
nan	nan	57.16	-1.511206486
nan	nan	57.18	-1.528768512
nan	nan	57.2	-1.529869357
nan	nan	57.22	-1.521781482
nan	nan	57.24	-1.517193662
nan	nan	57.26	-1.504755666
nan	nan	57.28	-1.500125256
nan	nan	57.3	-1.503255462
nan	nan	57.32	-1.521103596
nan	nan	57.34	-1.532550712
nan	nan	57.36	-1.528577014
nan	nan	57.38	-1.524451716
nan	nan	57.4	-1.51360502
nan	nan	57.42	-1.50042143
nan	nan	57.44	-1.506214086
nan	nan	57.46	-1.516535095
nan	nan	57.48	-1.526631476
nan	nan	57.5	-1.530207517
nan	nan	57.52	-1.53650665
nan	nan	57.54	-1.514406204
nan	nan	57.56	-1.504330359
nan	nan	57.58	-1.508554666
nan	nan	57.6	-1.505666261
nan	nan	57.62	-1.514867268
nan	nan	57.64	-1.525601878
nan	nan	57.66	-1.530673178
nan	nan	57.68	-1.520760614
nan	nan	57.7	-1.502816337
nan	nan	57.72	-1.507816976
nan	nan	57.74	-1.500378767
nan	nan	57.76	-1.499237219
nan	nan	57.78	-1.516978581
nan	nan	57.8	-1.514847953
nan	nan	57.82	-1.514123581
nan	nan	57.84	-1.499603588
nan	nan	57.86	-1.503372501
nan	nan	57.88	-1.49468492
nan	nan	57.9	-1.491712347
nan	nan	57.92	-1.500293095
nan	nan	57.94	-1.507109336
nan	nan	57.96	-1.506603675
nan	nan	57.98	-1.502940145
nan	nan	58	-1.501459803
nan	nan	58.02	-1.503848078
nan	nan	58.04	-1.486335267
nan	nan	58.06	-1.496061909
nan	nan	58.08	-1.49819774
nan	nan	58.1	-1.509358728
nan	nan	58.12	-1.509321542
nan	nan	58.14	-1.50125724
nan	nan	58.16	-1.511480043
nan	nan	58.18	-1.512062043
nan	nan	58.2	-1.501626989
nan	nan	58.22	-1.501452956
nan	nan	58.24	-1.504445273
nan	nan	58.26	-1.492839203
nan	nan	58.28	-1.498040232
nan	nan	58.3	-1.506348014
nan	nan	58.32	-1.502718967
nan	nan	58.34	-1.497063322
nan	nan	58.36	-1.490626745
nan	nan	58.38	-1.490901463
nan	nan	58.4	-1.499520823
nan	nan	58.42	-1.491771174
nan	nan	58.44	-1.492837266
nan	nan	58.46	-1.503116068
nan	nan	58.48	-1.494004131
nan	nan	58.5	-1.483084046
nan	nan	58.52	-1.483909184
nan	nan	58.54	-1.482305887
nan	nan	58.56	-1.485929551
nan	nan	58.58	-1.510794508
nan	nan	58.6	-1.509270949
nan	nan	58.62	-1.502127774
nan	nan	58.64	-1.493035231
nan	nan	58.66	-1.487271539
nan	nan	58.68	-1.490672851
nan	nan	58.7	-1.500469038
nan	nan	58.72	-1.502113873
nan	nan	58.74	-1.508422628
nan	nan	58.76	-1.51493203
nan	nan	58.78	-1.510796094
nan	nan	58.8	-1.486620196
nan	nan	58.82	-1.477859998
nan	nan	58.84	-1.487348124
nan	nan	58.86	-1.501553211
nan	nan	58.88	-1.526522668
nan	nan	58.9	-1.527208495
nan	nan	58.92	-1.515690978
nan	nan	58.94	-1.498199087
nan	nan	58.96	-1.485955576
nan	nan	58.98	-1.484127246
nan	nan	59	-1.490387969
nan	nan	59.02	-1.504761623
nan	nan	59.04	-1.514256969
nan	nan	59.06	-1.526072458
nan	nan	59.08	-1.521547181
nan	nan	59.1	-1.4955118
nan	nan	59.12	-1.485364379
nan	nan	59.14	-1.476409992
nan	nan	59.16	-1.493256292
nan	nan	59.18	-1.512282183
nan	nan	59.2	-1.518772615
nan	nan	59.22	-1.511209829
nan	nan	59.24	-1.50035134
nan	nan	59.26	-1.489276642
nan	nan	59.28	-1.48050679
nan	nan	59.3	-1.487144061
nan	nan	59.32	-1.5040363
nan	nan	59.34	-1.512197909
nan	nan	59.36	-1.536660324
nan	nan	59.38	-1.521732994
nan	nan	59.4	-1.494210674
nan	nan	59.42	-1.479528828
nan	nan	59.44	-1.483891593
nan	nan	59.46	-1.509082012
nan	nan	59.48	-1.519377069
nan	nan	59.5	-1.533832623
nan	nan	59.52	-1.530221872
nan	nan	59.54	-1.512207161
nan	nan	59.56	-1.496641155
nan	nan	59.58	-1.499815288
nan	nan	59.6	-1.510124615
nan	nan	59.62	-1.519049228
nan	nan	59.64	-1.542445775
nan	nan	59.66	-1.547369168
nan	nan	59.68	-1.525582714
nan	nan	59.7	-1.507767702
nan	nan	59.72	-1.500934833
nan	nan	59.74	-1.506358637
nan	nan	59.76	-1.527070956
nan	nan	59.78	-1.53751514
nan	nan	59.8	-1.55477745
nan	nan	59.82	-1.542462687
nan	nan	59.84	-1.520320275
nan	nan	59.86	-1.513174012
nan	nan	59.88	-1.512779012
nan	nan	59.9	-1.515064379
nan	nan	59.92	-1.537559583
nan	nan	59.94	-1.558279673
nan	nan	59.96	-1.554874364
nan	nan	59.98	-1.549077601
nan	nan	60	-1.521607528
nan	nan	60.02	-1.513133619
nan	nan	60.04	-1.523912032
nan	nan	60.06	-1.540711019
nan	nan	60.08	-1.557381461
nan	nan	60.1	-1.572429115
nan	nan	60.12	-1.559543982
nan	nan	60.14	-1.547515838
nan	nan	60.16	-1.527091232
nan	nan	60.18	-1.529413335
nan	nan	60.2	-1.541425735
nan	nan	60.22	-1.559597941
nan	nan	60.24	-1.573717944
nan	nan	60.26	-1.581579578
nan	nan	60.28	-1.564474083
nan	nan	60.3	-1.541543983
nan	nan	60.32	-1.539770704
nan	nan	60.34	-1.543448821
nan	nan	60.36	-1.552646812
nan	nan	60.38	-1.566018339
nan	nan	60.4	-1.580223703
nan	nan	60.42	-1.573588321
nan	nan	60.44	-1.558955086
nan	nan	60.46	-1.538846832
nan	nan	60.48	-1.543684816
nan	nan	60.5	-1.552747953
nan	nan	60.52	-1.571478389
nan	nan	60.54	-1.578102475
nan	nan	60.56	-1.578810698
nan	nan	60.58	-1.566667443
nan	nan	60.6	-1.559077056
nan	nan	60.62	-1.547357521
nan	nan	60.64	-1.54383054
nan	nan	60.66	-1.550120775
nan	nan	60.68	-1.577292711
nan	nan	60.7	-1.584068139
nan	nan	60.72	-1.576282741
nan	nan	60.74	-1.561959111
nan	nan	60.76	-1.54251925
nan	nan	60.78	-1.536960463
nan	nan	60.8	-1.552595945
nan	nan	60.82	-1.560945983
nan	nan	60.84	-1.576345146
nan	nan	60.86	-1.569393363
nan	nan	60.88	-1.559832392
nan	nan	60.9	-1.544207074
nan	nan	60.92	-1.533626069
nan	nan	60.94	-1.537992916
nan	nan	60.96	-1.563616596
nan	nan	60.98	-1.574968273
nan	nan	61	-1.578138106
nan	nan	61.02	-1.557738858
nan	nan	61.04	-1.543381549
nan	nan	61.06	-1.532169493
nan	nan	61.08	-1.533138024
nan	nan	61.1	-1.556647033
nan	nan	61.12	-1.565980917
nan	nan	61.14	-1.580151408
nan	nan	61.16	-1.560192741
nan	nan	61.18	-1.559243922
nan	nan	61.2	-1.543265417
nan	nan	61.22	-1.543443459
nan	nan	61.24	-1.547167169
nan	nan	61.26	-1.564994072
nan	nan	61.28	-1.571882168
nan	nan	61.3	-1.583996579
nan	nan	61.32	-1.559661878
nan	nan	61.34	-1.559531648
nan	nan	61.36	-1.552635253
nan	nan	61.38	-1.559319886
nan	nan	61.4	-1.578172878
nan	nan	61.42	-1.589592688
nan	nan	61.44	-1.599456279
nan	nan	61.46	-1.584863397
nan	nan	61.48	-1.577304066
nan	nan	61.5	-1.568729889
nan	nan	61.52	-1.566345376
nan	nan	61.54	-1.569795627
nan	nan	61.56	-1.581455931
nan	nan	61.58	-1.59537596
nan	nan	61.6	-1.597265632
nan	nan	61.62	-1.581971304
nan	nan	61.64	-1.575017922
nan	nan	61.66	-1.573008225
nan	nan	61.68	-1.5749094
nan	nan	61.7	-1.57362372
nan	nan	61.72	-1.599042629
nan	nan	61.74	-1.597308028
nan	nan	61.76	-1.587713791
nan	nan	61.78	-1.582210633
nan	nan	61.8	-1.575120631
nan	nan	61.82	-1.568219277
nan	nan	61.84	-1.578226289
nan	nan	61.86	-1.589190661
nan	nan	61.88	-1.604982808
nan	nan	61.9	-1.601078088
nan	nan	61.92	-1.578070811
nan	nan	61.94	-1.572092107
nan	nan	61.96	-1.569772472
nan	nan	61.98	-1.580992731
nan	nan	62	-1.581939644
nan	nan	62.02	-1.59916756
nan	nan	62.04	-1.594401657
nan	nan	62.06	-1.589656767
nan	nan	62.08	-1.581388238
nan	nan	62.1	-1.568593839
nan	nan	62.12	-1.577312838
nan	nan	62.14	-1.58466508
nan	nan	62.16	-1.592391311
nan	nan	62.18	-1.594603797
nan	nan	62.2	-1.589584827
nan	nan	62.22	-1.579061215
nan	nan	62.24	-1.576774378
nan	nan	62.26	-1.579225319
nan	nan	62.28	-1.580057805
nan	nan	62.3	-1.589839306
nan	nan	62.32	-1.592302463
nan	nan	62.34	-1.600091034
nan	nan	62.36	-1.584057161
nan	nan	62.38	-1.568371573
nan	nan	62.4	-1.563091387
nan	nan	62.42	-1.575429008
nan	nan	62.44	-1.576432306
nan	nan	62.46	-1.583541697
nan	nan	62.48	-1.578195819
nan	nan	62.5	-1.581264967
nan	nan	62.52	-1.566870994
nan	nan	62.54	-1.555141905
nan	nan	62.56	-1.559607619
nan	nan	62.58	-1.57072686
nan	nan	62.6	-1.577692346
nan	nan	62.62	-1.570982469
nan	nan	62.64	-1.575562774
nan	nan	62.66	-1.565816334
nan	nan	62.68	-1.557691365
nan	nan	62.7	-1.553358493
nan	nan	62.72	-1.558353316
nan	nan	62.74	-1.564891132
nan	nan	62.76	-1.566545645
nan	nan	62.78	-1.571486343
nan	nan	62.8	-1.570669007
nan	nan	62.82	-1.57174226
nan	nan	62.84	-1.572055656
nan	nan	62.86	-1.568673219
nan	nan	62.88	-1.572510513
nan	nan	62.9	-1.561432579
nan	nan	62.92	-1.567473461
nan	nan	62.94	-1.569209262
nan	nan	62.96	-1.570550644
nan	nan	62.98	-1.565348634
nan	nan	63	-1.560578482
nan	nan	63.02	-1.562306286
nan	nan	63.04	-1.560390364
nan	nan	63.06	-1.554941042
nan	nan	63.08	-1.557149765
nan	nan	63.1	-1.564488628
nan	nan	63.12	-1.56582178
nan	nan	63.14	-1.552547215
nan	nan	63.16	-1.542639581
nan	nan	63.18	-1.545326198
nan	nan	63.2	-1.543759039
nan	nan	63.22	-1.54178267
nan	nan	63.24	-1.554881226
nan	nan	63.26	-1.563081964
nan	nan	63.28	-1.559872112
nan	nan	63.3	-1.551398893
nan	nan	63.32	-1.547997418
nan	nan	63.34	-1.537902843
nan	nan	63.36	-1.535816361
nan	nan	63.38	-1.548599796
nan	nan	63.4	-1.546411864
nan	nan	63.42	-1.551805311
nan	nan	63.44	-1.558666284
nan	nan	63.46	-1.541009626
nan	nan	63.48	-1.528278949
nan	nan	63.5	-1.528950042
nan	nan	63.52	-1.520677109
nan	nan	63.54	-1.537712229
nan	nan	63.56	-1.54940575
nan	nan	63.58	-1.554546865
nan	nan	63.6	-1.543681775
nan	nan	63.62	-1.517625136
nan	nan	63.64	-1.510746982
nan	nan	63.66	-1.517584269
nan	nan	63.68	-1.528318284
nan	nan	63.7	-1.539743612
nan	nan	63.72	-1.555236086
nan	nan	63.74	-1.550523406
nan	nan	63.76	-1.523160649
nan	nan	63.78	-1.508886481
nan	nan	63.8	-1.507439588
nan	nan	63.82	-1.503438216
nan	nan	63.84	-1.535341793
nan	nan	63.86	-1.54490481
nan	nan	63.88	-1.540172507
nan	nan	63.9	-1.518034897
nan	nan	63.92	-1.488698347
nan	nan	63.94	-1.485053092
nan	nan	63.96	-1.485547234
nan	nan	63.98	-1.506851452
nan	nan	64	-1.52672778
nan	nan	64.02	-1.523362533
nan	nan	64.04	-1.516125434
nan	nan	64.06	-1.491206836
nan	nan	64.08	-1.472530997
nan	nan	64.1	-1.46871007
nan	nan	64.12	-1.485099212
nan	nan	64.14	-1.514789335
nan	nan	64.16	-1.532716112
nan	nan	64.18	-1.523178018
nan	nan	64.2	-1.4973397
nan	nan	64.22	-1.460453969
nan	nan	64.24	-1.475995258
nan	nan	64.26	-1.493908005
nan	nan	64.28	-1.522147155
nan	nan	64.3	-1.533409971
nan	nan	64.32	-1.512278844
nan	nan	64.34	-1.504364465
nan	nan	64.36	-1.476570993
nan	nan	64.38	-1.459356307
nan	nan	64.4	-1.466816164
nan	nan	64.42	-1.495003759
nan	nan	64.44	-1.522102543
nan	nan	64.46	-1.515984014
nan	nan	64.48	-1.488983513
nan	nan	64.5	-1.46153027
nan	nan	64.52	-1.435618079
nan	nan	64.54	-1.452626097
nan	nan	64.56	-1.476168818
nan	nan	64.58	-1.497986273
nan	nan	64.6	-1.497857664
nan	nan	64.62	-1.482613764
nan	nan	64.64	-1.463258734
nan	nan	64.66	-1.438557916
nan	nan	64.68	-1.436916671
nan	nan	64.7	-1.452561551
nan	nan	64.72	-1.486366117
nan	nan	64.74	-1.489188075
nan	nan	64.76	-1.475842927
nan	nan	64.78	-1.455814274
nan	nan	64.8	-1.429871404
nan	nan	64.82	-1.430198574
nan	nan	64.84	-1.448995365
nan	nan	64.86	-1.475531496
nan	nan	64.88	-1.475481125
nan	nan	64.9	-1.463997573
nan	nan	64.92	-1.456142199
nan	nan	64.94	-1.434199075
nan	nan	64.96	-1.429758071
nan	nan	64.98	-1.427435388
nan	nan	65	-1.452742092
nan	nan	65.02	-1.465699852
nan	nan	65.04	-1.456900558
nan	nan	65.06	-1.448265664
nan	nan	65.08	-1.436530306
nan	nan	65.1	-1.42723487
nan	nan	65.12	-1.430594812
nan	nan	65.14	-1.448837517
nan	nan	65.16	-1.451134125
nan	nan	65.18	-1.443052505
nan	nan	65.2	-1.431209053
nan	nan	65.22	-1.433724819
nan	nan	65.24	-1.418688207
nan	nan	65.26	-1.420353331
nan	nan	65.28	-1.440485065
nan	nan	65.3	-1.447830259
nan	nan	65.32	-1.441075622
nan	nan	65.34	-1.418443619
nan	nan	65.36	-1.419235843
nan	nan	65.38	-1.419012615
nan	nan	65.4	-1.419120328
nan	nan	65.42	-1.43696138
nan	nan	65.44	-1.442107196
nan	nan	65.46	-1.423674327
nan	nan	65.48	-1.415082867
nan	nan	65.5	-1.422688
nan	nan	65.52	-1.413850058
nan	nan	65.54	-1.408757635
nan	nan	65.56	-1.421352764
nan	nan	65.58	-1.436208617
nan	nan	65.6	-1.416291487
nan	nan	65.62	-1.404651342
nan	nan	65.64	-1.396858459
nan	nan	65.66	-1.417144342
nan	nan	65.68	-1.417374554
nan	nan	65.7	-1.427797991
nan	nan	65.72	-1.42837392
nan	nan	65.74	-1.408146129
nan	nan	65.76	-1.385104278
nan	nan	65.78	-1.401877487
nan	nan	65.8	-1.413084705
nan	nan	65.82	-1.408943643
nan	nan	65.84	-1.425283715
nan	nan	65.86	-1.434987739
nan	nan	65.88	-1.405848183
nan	nan	65.9	-1.382036674
nan	nan	65.92	-1.387616038
nan	nan	65.94	-1.402533316
nan	nan	65.96	-1.423492593
nan	nan	65.98	-1.437166376
nan	nan	66	-1.437782426
nan	nan	66.02	-1.405359288
nan	nan	66.04	-1.377590889
nan	nan	66.06	-1.374738561
nan	nan	66.08	-1.40375085
nan	nan	66.1	-1.408548006
nan	nan	66.12	-1.42054387
nan	nan	66.14	-1.4279605
nan	nan	66.16	-1.403800607
nan	nan	66.18	-1.358333769
nan	nan	66.2	-1.355180752
nan	nan	66.22	-1.377825966
nan	nan	66.24	-1.402940136
nan	nan	66.26	-1.426457521
nan	nan	66.28	-1.420469537
nan	nan	66.3	-1.386154757
nan	nan	66.32	-1.347103861
nan	nan	66.34	-1.349300976
nan	nan	66.36	-1.37441348
nan	nan	66.38	-1.408515905
nan	nan	66.4	-1.433323335
nan	nan	66.42	-1.433177982
nan	nan	66.44	-1.402164591
nan	nan	66.46	-1.355828036
nan	nan	66.48	-1.341919306
nan	nan	66.5	-1.367074071
nan	nan	66.52	-1.415801543
nan	nan	66.54	-1.436786871
nan	nan	66.56	-1.430169591
nan	nan	66.58	-1.399508368
nan	nan	66.6	-1.352999569
nan	nan	66.62	-1.337769874
nan	nan	66.64	-1.354565525
nan	nan	66.66	-1.390888708
nan	nan	66.68	-1.426523454
nan	nan	66.7	-1.426616562
nan	nan	66.72	-1.388526945
nan	nan	66.74	-1.355315848
nan	nan	66.76	-1.339607691
nan	nan	66.78	-1.356654188
nan	nan	66.8	-1.402491067
nan	nan	66.82	-1.436162313
nan	nan	66.84	-1.431289477
nan	nan	66.86	-1.4064611
nan	nan	66.88	-1.365923456
nan	nan	66.9	-1.336803787
nan	nan	66.92	-1.353755865
nan	nan	66.94	-1.397095607
nan	nan	66.96	-1.446707352
nan	nan	66.98	-1.446223274
nan	nan	67	-1.408047025
nan	nan	67.02	-1.3721495
nan	nan	67.04	-1.343368616
nan	nan	67.06	-1.348783782
nan	nan	67.08	-1.391151737
nan	nan	67.1	-1.43124014
nan	nan	67.12	-1.438349687
nan	nan	67.14	-1.419413085
nan	nan	67.16	-1.379301213
nan	nan	67.18	-1.349717027
nan	nan	67.2	-1.354435603
nan	nan	67.22	-1.391736864
nan	nan	67.24	-1.439437095
nan	nan	67.26	-1.456940585
nan	nan	67.28	-1.427689261
nan	nan	67.3	-1.397044299
nan	nan	67.32	-1.366514443
nan	nan	67.34	-1.36124734
nan	nan	67.36	-1.401916692
nan	nan	67.38	-1.429597608
nan	nan	67.4	-1.452604676
nan	nan	67.42	-1.443035599
nan	nan	67.44	-1.404707119
nan	nan	67.46	-1.377585288
nan	nan	67.48	-1.371737132
nan	nan	67.5	-1.399500227
nan	nan	67.52	-1.431524096
nan	nan	67.54	-1.451492822
nan	nan	67.56	-1.447470251
nan	nan	67.58	-1.407915888
nan	nan	67.6	-1.382448804
nan	nan	67.62	-1.377074638
nan	nan	67.64	-1.400862688
nan	nan	67.66	-1.428407673
nan	nan	67.68	-1.448401904
nan	nan	67.7	-1.459963389
nan	nan	67.72	-1.42867952
nan	nan	67.74	-1.395379077
nan	nan	67.76	-1.390318134
nan	nan	67.78	-1.400553067
nan	nan	67.8	-1.43395494
nan	nan	67.82	-1.451053901
nan	nan	67.84	-1.465527269
nan	nan	67.86	-1.454956264
nan	nan	67.88	-1.423743666
nan	nan	67.9	-1.411171389
nan	nan	67.92	-1.415851938
nan	nan	67.94	-1.427635747
nan	nan	67.96	-1.45973365
nan	nan	67.98	-1.479759038
nan	nan	68	-1.476375939
nan	nan	68.02	-1.458378141
nan	nan	68.04	-1.432370738
nan	nan	68.06	-1.441051213
nan	nan	68.08	-1.454019957
nan	nan	68.1	-1.471207531
nan	nan	68.12	-1.4810319
nan	nan	68.14	-1.482633665
nan	nan	68.16	-1.465517266
nan	nan	68.18	-1.451077637
nan	nan	68.2	-1.4401877
nan	nan	68.22	-1.457331905
nan	nan	68.24	-1.476146755
nan	nan	68.26	-1.496864852
nan	nan	68.28	-1.494650075
nan	nan	68.3	-1.490454508
nan	nan	68.32	-1.467649765
nan	nan	68.34	-1.449562402
nan	nan	68.36	-1.460609391
nan	nan	68.38	-1.467910287
nan	nan	68.4	-1.485050088
nan	nan	68.42	-1.497939157
nan	nan	68.44	-1.498224454
nan	nan	68.46	-1.485347995
nan	nan	68.48	-1.473837605
nan	nan	68.5	-1.472263054
nan	nan	68.52	-1.479781025
nan	nan	68.54	-1.487388537
nan	nan	68.56	-1.497936931
nan	nan	68.58	-1.502668827
nan	nan	68.6	-1.498041532
nan	nan	68.62	-1.483734583
nan	nan	68.64	-1.469518979
nan	nan	68.66	-1.474159562
nan	nan	68.68	-1.492450988
nan	nan	68.7	-1.510898695
nan	nan	68.72	-1.506300732
nan	nan	68.74	-1.504304112
nan	nan	68.76	-1.494295075
nan	nan	68.78	-1.489944039
nan	nan	68.8	-1.488182853
nan	nan	68.82	-1.49285862
nan	nan	68.84	-1.502449244
nan	nan	68.86	-1.514500543
nan	nan	68.88	-1.519245881
nan	nan	68.9	-1.504728753
nan	nan	68.92	-1.49368726
nan	nan	68.94	-1.488327345
nan	nan	68.96	-1.498858943
nan	nan	68.98	-1.510594514
nan	nan	69	-1.519139904
nan	nan	69.02	-1.514010166
nan	nan	69.04	-1.515843905
nan	nan	69.06	-1.508209739
nan	nan	69.08	-1.506624036
nan	nan	69.1	-1.505351936
nan	nan	69.12	-1.510644544
nan	nan	69.14	-1.521238834
nan	nan	69.16	-1.533321577
nan	nan	69.18	-1.5236549
nan	nan	69.2	-1.512226059
nan	nan	69.22	-1.519728739
nan	nan	69.24	-1.520040181
nan	nan	69.26	-1.522501841
nan	nan	69.28	-1.531637326
nan	nan	69.3	-1.526601816
nan	nan	69.32	-1.527062558
nan	nan	69.34	-1.516176747
nan	nan	69.36	-1.512589816
nan	nan	69.38	-1.524626088
nan	nan	69.4	-1.52960961
nan	nan	69.42	-1.539870518
nan	nan	69.44	-1.545447678
nan	nan	69.46	-1.537286279
nan	nan	69.48	-1.52340229
nan	nan	69.5	-1.516516004
nan	nan	69.52	-1.521850879
nan	nan	69.54	-1.531618573
nan	nan	69.56	-1.546477104
nan	nan	69.58	-1.549185755
nan	nan	69.6	-1.554327861
nan	nan	69.62	-1.546101044
nan	nan	69.64	-1.535140721
nan	nan	69.66	-1.531928703
nan	nan	69.68	-1.550608741
nan	nan	69.7	-1.556666267
nan	nan	69.72	-1.565341015
nan	nan	69.74	-1.556487078
nan	nan	69.76	-1.552002105
nan	nan	69.78	-1.546289384
nan	nan	69.8	-1.540513029
nan	nan	69.82	-1.544546478
nan	nan	69.84	-1.556028983
nan	nan	69.86	-1.570594518
nan	nan	69.88	-1.567121268
nan	nan	69.9	-1.562532055
nan	nan	69.92	-1.546172075
nan	nan	69.94	-1.543523249
nan	nan	69.96	-1.537657451
nan	nan	69.98	-1.553598248
nan	nan	70	-1.572932982
nan	nan	70.02	-1.570688059
nan	nan	70.04	-1.567022685
nan	nan	70.06	-1.547110449
nan	nan	70.08	-1.536830872
nan	nan	70.1	-1.523484794
nan	nan	70.12	-1.540378732
nan	nan	70.14	-1.558297028
nan	nan	70.16	-1.573939512
nan	nan	70.18	-1.569915583
nan	nan	70.2	-1.556589882
nan	nan	70.22	-1.54086309
nan	nan	70.24	-1.529830661
nan	nan	70.26	-1.530686434
nan	nan	70.28	-1.55290829
nan	nan	70.3	-1.569665104
nan	nan	70.32	-1.565476292
nan	nan	70.34	-1.556765557
nan	nan	70.36	-1.539816053
nan	nan	70.38	-1.539812328
nan	nan	70.4	-1.5289107
nan	nan	70.42	-1.546734941
nan	nan	70.44	-1.561913733
nan	nan	70.46	-1.577389081
nan	nan	70.48	-1.574398026
nan	nan	70.5	-1.559049028
nan	nan	70.52	-1.542744372
nan	nan	70.54	-1.534221572
nan	nan	70.56	-1.538712628
nan	nan	70.58	-1.560848089
nan	nan	70.6	-1.565293838
nan	nan	70.62	-1.580151577
nan	nan	70.64	-1.564071385
nan	nan	70.66	-1.5438357
nan	nan	70.68	-1.533426108
nan	nan	70.7	-1.529250922
nan	nan	70.72	-1.543745437
nan	nan	70.74	-1.568643926
nan	nan	70.76	-1.578326599
nan	nan	70.78	-1.567661201
nan	nan	70.8	-1.542173429
nan	nan	70.82	-1.519513703
nan	nan	70.84	-1.513647526
nan	nan	70.86	-1.519266851
nan	nan	70.88	-1.542011966
nan	nan	70.9	-1.551801619
nan	nan	70.92	-1.560935682
nan	nan	70.94	-1.539228231
nan	nan	70.96	-1.521524028
nan	nan	70.98	-1.506418318
nan	nan	71	-1.50780191
nan	nan	71.02	-1.526583081
nan	nan	71.04	-1.546267133
nan	nan	71.06	-1.546383409
nan	nan	71.08	-1.543506155
nan	nan	71.1	-1.523810838
nan	nan	71.12	-1.505212745
nan	nan	71.14	-1.502051936
nan	nan	71.16	-1.525842066
nan	nan	71.18	-1.539702279
nan	nan	71.2	-1.545667622
nan	nan	71.22	-1.548173893
nan	nan	71.24	-1.526547276
nan	nan	71.26	-1.501126408
nan	nan	71.28	-1.481611701
nan	nan	71.3	-1.499684694
nan	nan	71.32	-1.516744958
nan	nan	71.34	-1.526397048
nan	nan	71.36	-1.528118028
nan	nan	71.38	-1.521760559
nan	nan	71.4	-1.483537724
nan	nan	71.42	-1.469345203
nan	nan	71.44	-1.471584207
nan	nan	71.46	-1.484965893
nan	nan	71.48	-1.491085979
nan	nan	71.5	-1.498220848
nan	nan	71.52	-1.50832726
nan	nan	71.54	-1.476774619
nan	nan	71.56	-1.46130566
nan	nan	71.58	-1.453066385
nan	nan	71.6	-1.481553327
nan	nan	71.62	-1.48541444
nan	nan	71.64	-1.485987599
nan	nan	71.66	-1.496643703
nan	nan	71.68	-1.480620291
nan	nan	71.7	-1.460903079
nan	nan	71.72	-1.46305996
nan	nan	71.74	-1.468565593
nan	nan	71.76	-1.475158007
nan	nan	71.78	-1.478095218
nan	nan	71.8	-1.486531101
nan	nan	71.82	-1.472757778
nan	nan	71.84	-1.446039443
nan	nan	71.86	-1.457499375
nan	nan	71.88	-1.458155989
nan	nan	71.9	-1.459957628
nan	nan	71.92	-1.449067278
nan	nan	71.94	-1.457686852
nan	nan	71.96	-1.45123961
nan	nan	71.98	-1.446055779
nan	nan	72	-1.438828871
nan	nan	72.02	-1.430888617
nan	nan	72.04	-1.429390136
nan	nan	72.06	-1.437260385
nan	nan	72.08	-1.445927238
nan	nan	72.1	-1.435293007
nan	nan	72.12	-1.415603091
nan	nan	72.14	-1.424249218
nan	nan	72.16	-1.413150532
nan	nan	72.18	-1.415328205
nan	nan	72.2	-1.416905104
nan	nan	72.22	-1.426441922
nan	nan	72.24	-1.425209393
nan	nan	72.26	-1.411924229
nan	nan	72.28	-1.41224561
nan	nan	72.3	-1.392167695
nan	nan	72.32	-1.390454781
nan	nan	72.34	-1.400696481
nan	nan	72.36	-1.412602903
nan	nan	72.38	-1.406210669
nan	nan	72.4	-1.400031262
nan	nan	72.42	-1.39406761
nan	nan	72.44	-1.384085009
nan	nan	72.46	-1.382858575
nan	nan	72.48	-1.384916441
nan	nan	72.5	-1.37708159
nan	nan	72.52	-1.379573765
nan	nan	72.54	-1.394269143
nan	nan	72.56	-1.385730197
nan	nan	72.58	-1.368439603
nan	nan	72.6	-1.350459682
nan	nan	72.62	-1.35858667
nan	nan	72.64	-1.37153636
nan	nan	72.66	-1.365728956
nan	nan	72.68	-1.366154325
nan	nan	72.7	-1.372670309
nan	nan	72.72	-1.345673689
nan	nan	72.74	-1.342078775
nan	nan	72.76	-1.340594719
nan	nan	72.78	-1.334584092
nan	nan	72.8	-1.356442494
nan	nan	72.82	-1.366378786
nan	nan	72.84	-1.367002611
nan	nan	72.86	-1.330274222
nan	nan	72.88	-1.319275903
nan	nan	72.9	-1.322103928
nan	nan	72.92	-1.338293429
nan	nan	72.94	-1.344372782
nan	nan	72.96	-1.350336772
nan	nan	72.98	-1.35064111
nan	nan	73	-1.330229451
nan	nan	73.02	-1.302419468
nan	nan	73.04	-1.303261276
nan	nan	73.06	-1.314725791
nan	nan	73.08	-1.334604836
nan	nan	73.1	-1.352542036
nan	nan	73.12	-1.337145518
nan	nan	73.14	-1.316332957
nan	nan	73.16	-1.290769465
nan	nan	73.18	-1.287832362
nan	nan	73.2	-1.301452717
nan	nan	73.22	-1.328150105
nan	nan	73.24	-1.341821337
nan	nan	73.26	-1.329548337
nan	nan	73.28	-1.296453443
nan	nan	73.3	-1.266033446
nan	nan	73.32	-1.265979069
nan	nan	73.34	-1.290179912
nan	nan	73.36	-1.327770546
nan	nan	73.38	-1.333778085
nan	nan	73.4	-1.316962967
nan	nan	73.42	-1.280300218
nan	nan	73.44	-1.255161104
nan	nan	73.46	-1.241882284
nan	nan	73.48	-1.270925155
nan	nan	73.5	-1.302860585
nan	nan	73.52	-1.33210143
nan	nan	73.54	-1.302808522
nan	nan	73.56	-1.257298094
nan	nan	73.58	-1.237088261
nan	nan	73.6	-1.245230572
nan	nan	73.62	-1.290136442
nan	nan	73.64	-1.313100517
nan	nan	73.66	-1.319718564
nan	nan	73.68	-1.289854544
nan	nan	73.7	-1.259448092
nan	nan	73.72	-1.236262409
nan	nan	73.74	-1.241955722
nan	nan	73.76	-1.286430494
nan	nan	73.78	-1.333630093
nan	nan	73.8	-1.324810511
nan	nan	73.82	-1.290764768
nan	nan	73.84	-1.227630803
nan	nan	73.86	-1.222869425
nan	nan	73.88	-1.252348708
nan	nan	73.9	-1.287789916
nan	nan	73.92	-1.317343393
nan	nan	73.94	-1.297578732
nan	nan	73.96	-1.269568001
nan	nan	73.98	-1.229313446
nan	nan	74	-1.214578942
nan	nan	74.02	-1.232107233
nan	nan	74.04	-1.285703167
nan	nan	74.06	-1.318601273
nan	nan	74.08	-1.29083382
nan	nan	74.1	-1.240371895
nan	nan	74.12	-1.202597272
nan	nan	74.14	-1.224185461
nan	nan	74.16	-1.260372959
nan	nan	74.18	-1.296377962
nan	nan	74.2	-1.300199618
nan	nan	74.22	-1.281469756
nan	nan	74.24	-1.238862411
nan	nan	74.26	-1.219787767
nan	nan	74.28	-1.214801332
nan	nan	74.3	-1.254658715
nan	nan	74.32	-1.307566211
nan	nan	74.34	-1.314189463
nan	nan	74.36	-1.264773993
nan	nan	74.38	-1.221567282
nan	nan	74.4	-1.200645672
nan	nan	74.42	-1.233554917
nan	nan	74.44	-1.283143833
nan	nan	74.46	-1.290362215
nan	nan	74.48	-1.290751356
nan	nan	74.5	-1.262088319
nan	nan	74.52	-1.226446521
nan	nan	74.54	-1.210154699
nan	nan	74.56	-1.240441785
nan	nan	74.58	-1.278210174
nan	nan	74.6	-1.313324755
nan	nan	74.62	-1.29706821
nan	nan	74.64	-1.247829609
nan	nan	74.66	-1.213645444
nan	nan	74.68	-1.221005701
nan	nan	74.7	-1.260093115
nan	nan	74.72	-1.304292435
nan	nan	74.74	-1.311930432
nan	nan	74.76	-1.292997759
nan	nan	74.78	-1.266614455
nan	nan	74.8	-1.23849552
nan	nan	74.82	-1.227110865
nan	nan	74.84	-1.263147631
nan	nan	74.86	-1.309635665
nan	nan	74.88	-1.322086028
nan	nan	74.9	-1.297831052
nan	nan	74.92	-1.253669377
nan	nan	74.94	-1.233254412
nan	nan	74.96	-1.243729137
nan	nan	74.98	-1.287228575
nan	nan	75	-1.323298341
nan	nan	75.02	-1.325863635
nan	nan	75.04	-1.302022571
nan	nan	75.06	-1.26089128
nan	nan	75.08	-1.242931721
nan	nan	75.1	-1.244242146
nan	nan	75.12	-1.285844461
nan	nan	75.14	-1.333564954
nan	nan	75.16	-1.340074396
nan	nan	75.18	-1.31083569
nan	nan	75.2	-1.262788888
nan	nan	75.22	-1.248514699
nan	nan	75.24	-1.267196536
nan	nan	75.26	-1.322448974
nan	nan	75.28	-1.361098205
nan	nan	75.3	-1.354680253
nan	nan	75.32	-1.322732043
nan	nan	75.34	-1.281929254
nan	nan	75.36	-1.270061157
nan	nan	75.38	-1.289100174
nan	nan	75.4	-1.339201326
nan	nan	75.42	-1.386304431
nan	nan	75.44	-1.387080462
nan	nan	75.46	-1.346875676
nan	nan	75.48	-1.297612079
nan	nan	75.5	-1.284015606
nan	nan	75.52	-1.314562022
nan	nan	75.54	-1.372142251
nan	nan	75.56	-1.405023153
nan	nan	75.58	-1.389395291
nan	nan	75.6	-1.360158242
nan	nan	75.62	-1.325132792
nan	nan	75.64	-1.314260879
nan	nan	75.66	-1.336316775
nan	nan	75.68	-1.378517026
nan	nan	75.7	-1.418870859
nan	nan	75.72	-1.41737901
nan	nan	75.74	-1.373998389
nan	nan	75.76	-1.334928733
nan	nan	75.78	-1.32379763
nan	nan	75.8	-1.357012926
nan	nan	75.82	-1.398737641
nan	nan	75.84	-1.433228142
nan	nan	75.86	-1.423831878
nan	nan	75.88	-1.401713197
nan	nan	75.9	-1.377147776
nan	nan	75.92	-1.358736238
nan	nan	75.94	-1.365324114
nan	nan	75.96	-1.4081329
nan	nan	75.98	-1.442507855
nan	nan	76	-1.453368285
nan	nan	76.02	-1.429967388
nan	nan	76.04	-1.395428125
nan	nan	76.06	-1.388342724
nan	nan	76.08	-1.392307008
nan	nan	76.1	-1.432634073
nan	nan	76.12	-1.46500612
nan	nan	76.14	-1.470872202
nan	nan	76.16	-1.449092767
nan	nan	76.18	-1.43290205
nan	nan	76.2	-1.423106842
nan	nan	76.22	-1.41715444
nan	nan	76.24	-1.440646284
nan	nan	76.26	-1.477747719
nan	nan	76.28	-1.489456735
nan	nan	76.3	-1.484606983
nan	nan	76.32	-1.458431223
nan	nan	76.34	-1.443258667
nan	nan	76.36	-1.447417581
nan	nan	76.38	-1.465809221
nan	nan	76.4	-1.49856561
nan	nan	76.42	-1.512258729
nan	nan	76.44	-1.502367625
nan	nan	76.46	-1.495713022
nan	nan	76.48	-1.487902226
nan	nan	76.5	-1.482908464
nan	nan	76.52	-1.489317801
nan	nan	76.54	-1.506232688
nan	nan	76.56	-1.521007145
nan	nan	76.58	-1.533544901
nan	nan	76.6	-1.517618118
nan	nan	76.62	-1.506919654
nan	nan	76.64	-1.510504885
nan	nan	76.66	-1.512763434
nan	nan	76.68	-1.522793812
nan	nan	76.7	-1.541673237
nan	nan	76.72	-1.539990693
nan	nan	76.74	-1.543304393
nan	nan	76.76	-1.535305396
nan	nan	76.78	-1.530850722
nan	nan	76.8	-1.546077311
nan	nan	76.82	-1.548288469
nan	nan	76.84	-1.556958338
nan	nan	76.86	-1.561117446
nan	nan	76.88	-1.566743042
nan	nan	76.9	-1.558810722
nan	nan	76.92	-1.564461338
nan	nan	76.94	-1.570381683
nan	nan	76.96	-1.5740784
nan	nan	76.98	-1.59415632
nan	nan	77	-1.598275765
nan	nan	77.02	-1.592547767
nan	nan	77.04	-1.598205397
nan	nan	77.06	-1.597663847
nan	nan	77.08	-1.607568255
nan	nan	77.1	-1.617748439
nan	nan	77.12	-1.622356347
nan	nan	77.14	-1.633904971
nan	nan	77.16	-1.633957621
nan	nan	77.18	-1.628627871
nan	nan	77.2	-1.628631346
nan	nan	77.22	-1.633308786
nan	nan	77.24	-1.646132708
nan	nan	77.26	-1.653016343
nan	nan	77.28	-1.66171577
nan	nan	77.3	-1.664275948
nan	nan	77.32	-1.660925378
nan	nan	77.34	-1.665244766
nan	nan	77.36	-1.665426428
nan	nan	77.38	-1.66777768
nan	nan	77.4	-1.67431816
nan	nan	77.42	-1.68233695
nan	nan	77.44	-1.688859003
nan	nan	77.46	-1.695132465
nan	nan	77.48	-1.693801527
nan	nan	77.5	-1.697237952
nan	nan	77.52	-1.693796617
nan	nan	77.54	-1.695486276
nan	nan	77.56	-1.70026774
nan	nan	77.58	-1.708852064
nan	nan	77.6	-1.71362178
nan	nan	77.62	-1.726441584
nan	nan	77.64	-1.727076942
nan	nan	77.66	-1.722093011
nan	nan	77.68	-1.721565636
nan	nan	77.7	-1.717025783
nan	nan	77.72	-1.739418627
nan	nan	77.74	-1.744172032
nan	nan	77.76	-1.744833921
nan	nan	77.78	-1.749195122
nan	nan	77.8	-1.756578767
nan	nan	77.82	-1.757084951
nan	nan	77.84	-1.76142802
nan	nan	77.86	-1.752504823
nan	nan	77.88	-1.756197924
nan	nan	77.9	-1.763265639
nan	nan	77.92	-1.771606446
nan	nan	77.94	-1.768757369
nan	nan	77.96	-1.778927701
nan	nan	77.98	-1.777083242
nan	nan	78	-1.771273953
nan	nan	78.02	-1.770380412
nan	nan	78.04	-1.759177634
nan	nan	78.06	-1.764169418
nan	nan	78.08	-1.773261107
nan	nan	78.1	-1.77865384
nan	nan	78.12	-1.778363268
nan	nan	78.14	-1.785562304
nan	nan	78.16	-1.775886384
nan	nan	78.18	-1.777386058
nan	nan	78.2	-1.77015808
nan	nan	78.22	-1.765678496
nan	nan	78.24	-1.773269433
nan	nan	78.26	-1.770652486
nan	nan	78.28	-1.783696842
nan	nan	78.3	-1.78304586
nan	nan	78.32	-1.777875199
nan	nan	78.34	-1.769781433
nan	nan	78.36	-1.765312035
nan	nan	78.38	-1.765840511
nan	nan	78.4	-1.767510646
nan	nan	78.42	-1.754411193
nan	nan	78.44	-1.760430061
nan	nan	78.46	-1.760744167
nan	nan	78.48	-1.77092635
nan	nan	78.5	-1.768917433
nan	nan	78.52	-1.757287067
nan	nan	78.54	-1.754640881
nan	nan	78.56	-1.743066904
nan	nan	78.58	-1.741711165
nan	nan	78.6	-1.735780529
nan	nan	78.62	-1.742091379
nan	nan	78.64	-1.750587116
nan	nan	78.66	-1.7555702
nan	nan	78.68	-1.745597473
nan	nan	78.7	-1.734863961
nan	nan	78.72	-1.720070389
nan	nan	78.74	-1.729230095
nan	nan	78.76	-1.723228137
nan	nan	78.78	-1.731111507
nan	nan	78.8	-1.726312612
nan	nan	78.82	-1.7359181
nan	nan	78.84	-1.740822361
nan	nan	78.86	-1.72680367
nan	nan	78.88	-1.717654556
nan	nan	78.9	-1.713644784
nan	nan	78.92	-1.708863092
nan	nan	78.94	-1.712535717
nan	nan	78.96	-1.71753289
nan	nan	78.98	-1.723721846
nan	nan	79	-1.722750036
nan	nan	79.02	-1.712689388
nan	nan	79.04	-1.698259213
nan	nan	79.06	-1.695687049
nan	nan	79.08	-1.699095951
nan	nan	79.1	-1.698284222
nan	nan	79.12	-1.71050458
nan	nan	79.14	-1.707844378
nan	nan	79.16	-1.705606065
nan	nan	79.18	-1.700550847
nan	nan	79.2	-1.691726072
nan	nan	79.22	-1.680937619
nan	nan	79.24	-1.686098374
nan	nan	79.26	-1.688853208
nan	nan	79.28	-1.688673971
nan	nan	79.3	-1.693622212
nan	nan	79.32	-1.693923882
nan	nan	79.34	-1.679458878
nan	nan	79.36	-1.676961148
nan	nan	79.38	-1.66628209
nan	nan	79.4	-1.664145964
nan	nan	79.42	-1.660195741
nan	nan	79.44	-1.668422152
nan	nan	79.46	-1.671774128
nan	nan	79.48	-1.666315456
nan	nan	79.5	-1.655006781
nan	nan	79.52	-1.643722726
nan	nan	79.54	-1.638025029
nan	nan	79.56	-1.639054592
nan	nan	79.58	-1.638117795
nan	nan	79.6	-1.644737845
nan	nan	79.62	-1.64289605
nan	nan	79.64	-1.629093974
nan	nan	79.66	-1.626219995
nan	nan	79.68	-1.613766416
nan	nan	79.7	-1.603567988
nan	nan	79.72	-1.606293063
nan	nan	79.74	-1.616088112
nan	nan	79.76	-1.610556181
nan	nan	79.78	-1.605322643
nan	nan	79.8	-1.58957799
nan	nan	79.82	-1.578148783
nan	nan	79.84	-1.562934529
nan	nan	79.86	-1.563670815
nan	nan	79.88	-1.556622745
nan	nan	79.9	-1.564973159
nan	nan	79.92	-1.571927735
nan	nan	79.94	-1.543280369
nan	nan	79.96	-1.526116148
nan	nan	79.98	-1.502372927
nan	nan	80	-1.498401915
nan	nan	80.02	-1.512993052
nan	nan	80.04	-1.521731244
nan	nan	80.06	-1.520212128
nan	nan	80.08	-1.507036135
nan	nan	80.1	-1.478574548
nan	nan	80.12	-1.444590058
nan	nan	80.14	-1.436618612
nan	nan	80.16	-1.452275254
nan	nan	80.18	-1.468325081
nan	nan	80.2	-1.486583817
nan	nan	80.22	-1.476413348
nan	nan	80.24	-1.426942079
nan	nan	80.26	-1.404389617
nan	nan	80.28	-1.387137584
nan	nan	80.3	-1.395867164
nan	nan	80.32	-1.421122789
nan	nan	80.34	-1.42449283
nan	nan	80.36	-1.418291573
nan	nan	80.38	-1.393838329
nan	nan	80.4	-1.352307189
nan	nan	80.42	-1.320979702
nan	nan	80.44	-1.335727402
nan	nan	80.46	-1.360761581
nan	nan	80.48	-1.382039298
nan	nan	80.5	-1.374724188
nan	nan	80.52	-1.342588873
nan	nan	80.54	-1.298450518
nan	nan	80.56	-1.284879519
nan	nan	80.58	-1.277816281
nan	nan	80.6	-1.310545559
nan	nan	80.62	-1.33781645
nan	nan	80.64	-1.332117957
nan	nan	80.66	-1.302633981
nan	nan	80.68	-1.246229266
nan	nan	80.7	-1.215087213
nan	nan	80.72	-1.218319583
nan	nan	80.74	-1.268231151
nan	nan	80.76	-1.301524966
nan	nan	80.78	-1.292452649
nan	nan	80.8	-1.251012397
nan	nan	80.82	-1.207099186
nan	nan	80.84	-1.171657321
nan	nan	80.86	-1.180809756
nan	nan	80.88	-1.217052007
nan	nan	80.9	-1.258425899
nan	nan	80.92	-1.246640511
nan	nan	80.94	-1.197240298
nan	nan	80.96	-1.144605016
nan	nan	80.98	-1.111878436
nan	nan	81	-1.150075542
nan	nan	81.02	-1.205838675
nan	nan	81.04	-1.22703774
nan	nan	81.06	-1.192718002
nan	nan	81.08	-1.140706113
nan	nan	81.1	-1.09690313
nan	nan	81.12	-1.094364563
nan	nan	81.14	-1.137087037
nan	nan	81.16	-1.188429421
nan	nan	81.18	-1.199903579
nan	nan	81.2	-1.15856097
nan	nan	81.22	-1.090379114
nan	nan	81.24	-1.059980369
nan	nan	81.26	-1.088697154
nan	nan	81.28	-1.145092048
nan	nan	81.3	-1.180414354
nan	nan	81.32	-1.164082019
nan	nan	81.34	-1.087385213
nan	nan	81.36	-1.041874132
nan	nan	81.38	-1.041218888
nan	nan	81.4	-1.093338824
nan	nan	81.42	-1.15859341
nan	nan	81.44	-1.156064205
nan	nan	81.46	-1.094524546
nan	nan	81.48	-1.03155711
nan	nan	81.5	-1.012461028
nan	nan	81.52	-1.059900013
nan	nan	81.54	-1.115351395
nan	nan	81.56	-1.135154999
nan	nan	81.58	-1.096244668
nan	nan	81.6	-1.026239431
nan	nan	81.62	-0.993262585
nan	nan	81.64	-1.018793601
nan	nan	81.66	-1.089479343
nan	nan	81.68	-1.129150157
nan	nan	81.7	-1.106821174
nan	nan	81.72	-1.02414196
nan	nan	81.74	-0.963369703
nan	nan	81.76	-0.988137251
nan	nan	81.78	-1.052131011
nan	nan	81.8	-1.096780678
nan	nan	81.82	-1.08098486
nan	nan	81.84	-0.999107304
nan	nan	81.86	-0.948899519
nan	nan	81.88	-0.974361731
nan	nan	81.9	-1.032968224
nan	nan	81.92	-1.076975606
nan	nan	81.94	-1.079979125
nan	nan	81.96	-1.008676321
nan	nan	81.98	-0.935789156
nan	nan	82	-0.947989028
nan	nan	82.02	-0.994782935
nan	nan	82.04	-1.049410954
nan	nan	82.06	-1.042793937
nan	nan	82.08	-0.973337776
nan	nan	82.1	-0.918153811
nan	nan	82.12	-0.923446416
nan	nan	82.14	-0.970915161
nan	nan	82.16	-1.025505631
nan	nan	82.18	-1.028420521
nan	nan	82.2	-0.962179672
nan	nan	82.22	-0.894247169
nan	nan	82.24	-0.913237702
nan	nan	82.26	-0.95594106
nan	nan	82.28	-0.993994837
nan	nan	82.3	-1.007324339
nan	nan	82.32	-0.937710799
nan	nan	82.34	-0.896626225
nan	nan	82.36	-0.905026631
nan	nan	82.38	-0.963922476
nan	nan	82.4	-1.007930881
nan	nan	82.42	-1.011919609
nan	nan	82.44	-0.956708826
nan	nan	82.46	-0.909983061
nan	nan	82.48	-0.920483805
nan	nan	82.5	-0.968058848
nan	nan	82.52	-1.002927004
nan	nan	82.54	-1.015736716
nan	nan	82.56	-0.956169195
nan	nan	82.58	-0.920161909
nan	nan	82.6	-0.932362383
nan	nan	82.62	-0.982909354
nan	nan	82.64	-1.014004101
nan	nan	82.66	-1.017681166
nan	nan	82.68	-0.976462433
nan	nan	82.7	-0.925677133
nan	nan	82.72	-0.941000553
nan	nan	82.74	-0.977118009
nan	nan	82.76	-1.007553163
nan	nan	82.78	-1.017358281
nan	nan	82.8	-0.977213159
nan	nan	82.82	-0.933623725
nan	nan	82.84	-0.946965863
nan	nan	82.86	-0.983407272
nan	nan	82.88	-1.007607134
nan	nan	82.9	-1.015419574
nan	nan	82.92	-0.98797842
nan	nan	82.94	-0.94551369
nan	nan	82.96	-0.967119808
nan	nan	82.98	-0.986247607
nan	nan	83	-1.013644749
nan	nan	83.02	-1.0281366
nan	nan	83.04	-0.994910663
nan	nan	83.06	-0.97323498
nan	nan	83.08	-0.983600622
nan	nan	83.1	-1.003976636
nan	nan	83.12	-1.02443311
nan	nan	83.14	-1.044874333
nan	nan	83.16	-1.036587681
nan	nan	83.18	-1.005603031
nan	nan	83.2	-1.021511249
nan	nan	83.22	-1.0225252
nan	nan	83.24	-1.053425553
nan	nan	83.26	-1.071364357
nan	nan	83.28	-1.058669469
nan	nan	83.3	-1.049738911
nan	nan	83.32	-1.053128161
nan	nan	83.34	-1.068489891
nan	nan	83.36	-1.09417457
nan	nan	83.38	-1.104356902
nan	nan	83.4	-1.10460072
nan	nan	83.42	-1.100273712
nan	nan	83.44	-1.107205652
nan	nan	83.46	-1.090325666
nan	nan	83.48	-1.101674623
nan	nan	83.5	-1.133022788
nan	nan	83.52	-1.124663825
nan	nan	83.54	-1.148373401
nan	nan	83.56	-1.145302046
nan	nan	83.58	-1.140316406
nan	nan	83.6	-1.152098399
nan	nan	83.62	-1.163231243
nan	nan	83.64	-1.18067108
nan	nan	83.66	-1.181050593
nan	nan	83.68	-1.190973897
nan	nan	83.7	-1.178209184
nan	nan	83.72	-1.179643025
nan	nan	83.74	-1.195565339
nan	nan	83.76	-1.215120351
nan	nan	83.78	-1.238912365
nan	nan	83.8	-1.232236854
nan	nan	83.82	-1.243451895
nan	nan	83.84	-1.250965329
nan	nan	83.86	-1.24367406
nan	nan	83.88	-1.253044728
nan	nan	83.9	-1.272990795
nan	nan	83.92	-1.284004527
nan	nan	83.94	-1.298881167
nan	nan	83.96	-1.291488024
nan	nan	83.98	-1.294855256
nan	nan	84	-1.29611949
nan	nan	84.02	-1.323697794
nan	nan	84.04	-1.348101373
nan	nan	84.06	-1.344109786
nan	nan	84.08	-1.34199526
nan	nan	84.1	-1.34741556
nan	nan	84.12	-1.366687511
nan	nan	84.14	-1.37104515
nan	nan	84.16	-1.38560944
nan	nan	84.18	-1.406867082
nan	nan	84.2	-1.414825335
nan	nan	84.22	-1.419124011
nan	nan	84.24	-1.422711837
nan	nan	84.26	-1.425085313
nan	nan	84.28	-1.437513233
nan	nan	84.3	-1.453433338
nan	nan	84.32	-1.475999527
nan	nan	84.34	-1.491814494
nan	nan	84.36	-1.480879567
nan	nan	84.38	-1.50123437
nan	nan	84.4	-1.512240389
nan	nan	84.42	-1.521887104
nan	nan	84.44	-1.522529798
nan	nan	84.46	-1.5374908
nan	nan	84.48	-1.547544608
nan	nan	84.5	-1.552519567
nan	nan	84.52	-1.558370635
nan	nan	84.54	-1.564279581
nan	nan	84.56	-1.574680738
nan	nan	84.58	-1.577724779
nan	nan	84.6	-1.592253699
nan	nan	84.62	-1.604315072
nan	nan	84.64	-1.612503965
nan	nan	84.66	-1.615760518
nan	nan	84.68	-1.625670768
nan	nan	84.7	-1.647455155
nan	nan	84.72	-1.639002083
nan	nan	84.74	-1.642872233
nan	nan	84.76	-1.659036257
nan	nan	84.78	-1.665259695
nan	nan	84.8	-1.68521397
nan	nan	84.82	-1.693740525
nan	nan	84.84	-1.711661427
nan	nan	84.86	-1.713535839
nan	nan	84.88	-1.717624791
nan	nan	84.9	-1.726735728
nan	nan	84.92	-1.728010582
nan	nan	84.94	-1.737039651
nan	nan	84.96	-1.754825159
nan	nan	84.98	-1.767442844
nan	nan	85	-1.784533938
nan	nan	85.02	-1.784819639
nan	nan	85.04	-1.810219466
nan	nan	85.06	-1.813161334
nan	nan	85.08	-1.813307959
nan	nan	85.1	-1.817231676
nan	nan	85.12	-1.822782828
nan	nan	85.14	-1.847161063
nan	nan	85.16	-1.859541695
nan	nan	85.18	-1.887306631
nan	nan	85.2	-1.896711715
nan	nan	85.22	-1.908436801
nan	nan	85.24	-1.911634055
nan	nan	85.26	-1.900450765
nan	nan	85.28	-1.896034673
nan	nan	85.3	-1.908490174
nan	nan	85.32	-1.924353384
nan	nan	85.34	-1.947564255
nan	nan	85.36	-1.968460996
nan	nan	85.38	-1.994407895
nan	nan	85.4	-2.002878745
nan	nan	85.42	-2.002487321
nan	nan	85.44	-1.981778107
nan	nan	85.46	-1.970186007
nan	nan	85.48	-1.97766854
nan	nan	85.5	-1.993240096
nan	nan	85.52	-2.016738462
nan	nan	85.54	-2.042211929
nan	nan	85.56	-2.073154
nan	nan	85.58	-2.090595449
nan	nan	85.6	-2.078764534
nan	nan	85.62	-2.067658134
nan	nan	85.64	-2.053930824
nan	nan	85.66	-2.042023631
nan	nan	85.68	-2.036627005
nan	nan	85.7	-2.047513684
nan	nan	85.72	-2.080935081
nan	nan	85.74	-2.112587943
nan	nan	85.76	-2.151597666
nan	nan	85.78	-2.153200614
nan	nan	85.8	-2.148756626
nan	nan	85.82	-2.118052407
nan	nan	85.84	-2.090165294
nan	nan	85.86	-2.081862214
nan	nan	85.88	-2.076130855
nan	nan	85.9	-2.102588998
nan	nan	85.92	-2.137788849
nan	nan	85.94	-2.168479312
nan	nan	85.96	-2.185089686
nan	nan	85.98	-2.199616259
nan	nan	86	-2.193359958
nan	nan	86.02	-2.169763429
nan	nan	86.04	-2.137006768
nan	nan	86.06	-2.109906666
nan	nan	86.08	-2.113093995
nan	nan	86.1	-2.130892203
nan	nan	86.12	-2.155576277
nan	nan	86.14	-2.201837199
nan	nan	86.16	-2.237549533
nan	nan	86.18	-2.247897779
nan	nan	86.2	-2.240574369
nan	nan	86.22	-2.206846628
nan	nan	86.24	-2.169796421
nan	nan	86.26	-2.150151327
nan	nan	86.28	-2.144818855
nan	nan	86.3	-2.15665091
nan	nan	86.32	-2.181176231
nan	nan	86.34	-2.220682842
nan	nan	86.36	-2.252842897
nan	nan	86.38	-2.271467874
nan	nan	86.4	-2.25875776
nan	nan	86.42	-2.243564983
nan	nan	86.44	-2.204393538
nan	nan	86.46	-2.161776609
nan	nan	86.48	-2.145847941
nan	nan	86.5	-2.144103635
nan	nan	86.52	-2.169133056
nan	nan	86.54	-2.208055737
nan	nan	86.56	-2.246869094
nan	nan	86.58	-2.267136629
nan	nan	86.6	-2.263170015
nan	nan	86.62	-2.238364627
nan	nan	86.64	-2.205469196
nan	nan	86.66	-2.163589115
nan	nan	86.68	-2.133710762
nan	nan	86.7	-2.133887079
nan	nan	86.72	-2.161649024
nan	nan	86.74	-2.174886129
nan	nan	86.76	-2.214503003
nan	nan	86.78	-2.240722384
nan	nan	86.8	-2.238626306
nan	nan	86.82	-2.220238006
nan	nan	86.84	-2.18044039
nan	nan	86.86	-2.133662194
nan	nan	86.88	-2.109104987
nan	nan	86.9	-2.089861934
nan	nan	86.92	-2.108387317
nan	nan	86.94	-2.123939776
nan	nan	86.96	-2.159638286
nan	nan	86.98	-2.185234088
nan	nan	87	-2.18524932
nan	nan	87.02	-2.159150597
nan	nan	87.04	-2.110961148
nan	nan	87.06	-2.080467529
nan	nan	87.08	-2.04406387
nan	nan	87.1	-2.043384061
nan	nan	87.12	-2.053763691
nan	nan	87.14	-2.073977682
nan	nan	87.16	-2.10370591
nan	nan	87.18	-2.114481884
nan	nan	87.2	-2.100361639
nan	nan	87.22	-2.0824572
nan	nan	87.24	-2.047735339
nan	nan	87.26	-2.020094946
nan	nan	87.28	-1.99492764
nan	nan	87.3	-1.98373066
nan	nan	87.32	-1.995649929
nan	nan	87.34	-2.01418049
nan	nan	87.36	-2.037530957
nan	nan	87.38	-2.038359437
nan	nan	87.4	-2.016710571
nan	nan	87.42	-1.976594652
nan	nan	87.44	-1.943755384
nan	nan	87.46	-1.927137883
nan	nan	87.48	-1.905265552
nan	nan	87.5	-1.911449597
nan	nan	87.52	-1.931865604
nan	nan	87.54	-1.927846152
nan	nan	87.56	-1.920123577
nan	nan	87.58	-1.902663922
nan	nan	87.6	-1.880063149
nan	nan	87.62	-1.858989693
nan	nan	87.64	-1.828832663
nan	nan	87.66	-1.820207572
nan	nan	87.68	-1.812846478
nan	nan	87.7	-1.816587638
nan	nan	87.72	-1.825633952
nan	nan	87.74	-1.810735101
nan	nan	87.76	-1.792474578
nan	nan	87.78	-1.765301764
nan	nan	87.8	-1.744231145
nan	nan	87.82	-1.728753606
nan	nan	87.84	-1.716977584
nan	nan	87.86	-1.723663753
nan	nan	87.88	-1.710156499
nan	nan	87.9	-1.693581632
nan	nan	87.92	-1.680319261
nan	nan	87.94	-1.657455171
nan	nan	87.96	-1.645585945
nan	nan	87.98	-1.636463456
nan	nan	88	-1.62374947
nan	nan	88.02	-1.606792521
nan	nan	88.04	-1.585865973
nan	nan	88.06	-1.575676244
nan	nan	88.08	-1.554322081
nan	nan	88.1	-1.549271217
nan	nan	88.12	-1.546668837
nan	nan	88.14	-1.548443954
nan	nan	88.16	-1.518252363
nan	nan	88.18	-1.470685765
nan	nan	88.2	-1.452660528
nan	nan	88.22	-1.44636921
nan	nan	88.24	-1.442008297
nan	nan	88.26	-1.44379294
nan	nan	88.28	-1.454334038
nan	nan	88.3	-1.42622423
nan	nan	88.32	-1.391627849
nan	nan	88.34	-1.347334215
nan	nan	88.36	-1.319054687
nan	nan	88.38	-1.320564122
nan	nan	88.4	-1.347862384
nan	nan	88.42	-1.354622332
nan	nan	88.44	-1.327652012
nan	nan	88.46	-1.273038366
nan	nan	88.48	-1.242325765
nan	nan	88.5	-1.230027506
nan	nan	88.52	-1.239232704
nan	nan	88.54	-1.255257736
nan	nan	88.56	-1.253982203
nan	nan	88.58	-1.222014582
nan	nan	88.6	-1.160483858
nan	nan	88.62	-1.117866651
nan	nan	88.64	-1.110441045
nan	nan	88.66	-1.138579643
nan	nan	88.68	-1.169738712
nan	nan	88.7	-1.150444854
nan	nan	88.72	-1.105997243
nan	nan	88.74	-1.032539032
nan	nan	88.76	-1.008387226
nan	nan	88.78	-1.034024805
nan	nan	88.8	-1.070484694
nan	nan	88.82	-1.08320968
nan	nan	88.84	-1.027006317
nan	nan	88.86	-0.968701627
nan	nan	88.88	-0.931084388
nan	nan	88.9	-0.955089438
nan	nan	88.92	-1.015390347
nan	nan	88.94	-1.026723909
nan	nan	88.96	-0.961042661
nan	nan	88.98	-0.902716594
nan	nan	89	-0.852274525
nan	nan	89.02	-0.892743246
nan	nan	89.04	-0.946233161
nan	nan	89.06	-0.957086761
nan	nan	89.08	-0.888283498
nan	nan	89.1	-0.80718043
nan	nan	89.12	-0.812061092
nan	nan	89.14	-0.844497514
nan	nan	89.16	-0.894122619
nan	nan	89.18	-0.860059252
nan	nan	89.2	-0.784801415
nan	nan	89.22	-0.75708959
nan	nan	89.24	-0.767300157
nan	nan	89.26	-0.808277864
nan	nan	89.28	-0.80278288
nan	nan	89.3	-0.748140484
nan	nan	89.32	-0.727546005
nan	nan	89.34	-0.731505668
nan	nan	89.36	-0.761827572
nan	nan	89.38	-0.749953936
nan	nan	89.4	-0.721667868
nan	nan	89.42	-0.720903128
nan	nan	89.44	-0.708671846
nan	nan	89.46	-0.724960849
nan	nan	89.48	-0.7037162
nan	nan	89.5	-0.670139635
nan	nan	89.52	-0.661859098
nan	nan	89.54	-0.694707086
nan	nan	89.56	-0.723756587
nan	nan	89.58	-0.657377526
nan	nan	89.6	-0.603550801
nan	nan	89.62	-0.622300148
nan	nan	89.64	-0.672199036
nan	nan	89.66	-0.693393033
nan	nan	89.68	-0.607572426
nan	nan	89.7	-0.527599759
nan	nan	89.72	-0.540617201
nan	nan	89.74	-0.635143483
nan	nan	89.76	-0.664121508
nan	nan	89.78	-0.57247247
nan	nan	89.8	-0.469681534
nan	nan	89.82	-0.501434497
nan	nan	89.84	-0.626183892
nan	nan	89.86	-0.659343075
nan	nan	89.88	-0.536575896
nan	nan	89.9	-0.434824232
nan	nan	89.92	-0.483690468
nan	nan	89.94	-0.629598305
nan	nan	89.96	-0.65109527
nan	nan	89.98	-0.512051441
nan	nan	90	-0.410581552
nan	nan	90.02	-0.479736613
nan	nan	90.04	-0.617716222
nan	nan	90.06	-0.625666928
nan	nan	90.08	-0.487215764
nan	nan	90.1	-0.38212737
nan	nan	90.12	-0.48907554
nan	nan	90.14	-0.612663753
nan	nan	90.16	-0.58837703
nan	nan	90.18	-0.431966027
nan	nan	90.2	-0.373169968
nan	nan	90.22	-0.48958184
nan	nan	90.24	-0.597961878
nan	nan	90.26	-0.544718563
nan	nan	90.28	-0.415205966
nan	nan	90.3	-0.389966992
nan	nan	90.32	-0.512420315
nan	nan	90.34	-0.581631587
nan	nan	90.36	-0.519403845
nan	nan	90.38	-0.397871722
nan	nan	90.4	-0.40414012
nan	nan	90.42	-0.53580337
nan	nan	90.44	-0.558255459
nan	nan	90.46	-0.484391626
nan	nan	90.48	-0.405575053
nan	nan	90.5	-0.453993959
nan	nan	90.52	-0.554207182
nan	nan	90.54	-0.555717792
nan	nan	90.56	-0.480654723
nan	nan	90.58	-0.42485498
nan	nan	90.6	-0.481827609
nan	nan	90.62	-0.57665978
nan	nan	90.64	-0.555866234
nan	nan	90.66	-0.478694922
nan	nan	90.68	-0.459279471
nan	nan	90.7	-0.524357351
nan	nan	90.72	-0.596479607
nan	nan	90.74	-0.549834187
nan	nan	90.76	-0.503005853
nan	nan	90.78	-0.496365306
nan	nan	90.8	-0.538073797
nan	nan	90.82	-0.584280657
nan	nan	90.84	-0.554003056
nan	nan	90.86	-0.510025387
nan	nan	90.88	-0.515706837
nan	nan	90.9	-0.549384478
nan	nan	90.92	-0.592155564
nan	nan	90.94	-0.56496874
nan	nan	90.96	-0.552985498
nan	nan	90.98	-0.576482382
nan	nan	91	-0.596158092
nan	nan	91.02	-0.613614939
nan	nan	91.04	-0.591022183
nan	nan	91.06	-0.599714535
nan	nan	91.08	-0.617836655
nan	nan	91.1	-0.638885336
nan	nan	91.12	-0.657338947
nan	nan	91.14	-0.635635892
nan	nan	91.16	-0.644585529
nan	nan	91.18	-0.678477512
nan	nan	91.2	-0.690366493
nan	nan	91.22	-0.695223866
nan	nan	91.24	-0.67642589
nan	nan	91.26	-0.6857223
nan	nan	91.28	-0.706300767
nan	nan	91.3	-0.724785745
nan	nan	91.32	-0.721542486
nan	nan	91.34	-0.702488268
nan	nan	91.36	-0.72252798
nan	nan	91.38	-0.744765149
nan	nan	91.4	-0.771473681
nan	nan	91.42	-0.780530021
nan	nan	91.44	-0.76904323
nan	nan	91.46	-0.767126522
nan	nan	91.48	-0.789025653
nan	nan	91.5	-0.813655302
nan	nan	91.52	-0.83536515
nan	nan	91.54	-0.848410398
nan	nan	91.56	-0.840714277
nan	nan	91.58	-0.828912705
nan	nan	91.6	-0.853631834
nan	nan	91.62	-0.891563429
nan	nan	91.64	-0.931069991
nan	nan	91.66	-0.940564497
nan	nan	91.68	-0.915851667
nan	nan	91.7	-0.916194676
nan	nan	91.72	-0.928775074
nan	nan	91.74	-0.970212241
nan	nan	91.76	-1.017230834
nan	nan	91.78	-1.027772052
nan	nan	91.8	-1.008773153
nan	nan	91.82	-0.994212839
nan	nan	91.84	-1.010074625
nan	nan	91.86	-1.062708393
nan	nan	91.88	-1.117393072
nan	nan	91.9	-1.132980966
nan	nan	91.92	-1.126071359
nan	nan	91.94	-1.109220058
nan	nan	91.96	-1.101553667
nan	nan	91.98	-1.150850638
nan	nan	92	-1.209216857
nan	nan	92.02	-1.234666779
nan	nan	92.04	-1.24268468
nan	nan	92.06	-1.234700343
nan	nan	92.08	-1.22277583
nan	nan	92.1	-1.244786781
nan	nan	92.12	-1.291932098
nan	nan	92.14	-1.339812997
nan	nan	92.16	-1.357391213
nan	nan	92.18	-1.363153262
nan	nan	92.2	-1.354376992
nan	nan	92.22	-1.372798019
nan	nan	92.24	-1.394807132
nan	nan	92.26	-1.436211548
nan	nan	92.28	-1.474279004
nan	nan	92.3	-1.474538833
nan	nan	92.32	-1.489186852
nan	nan	92.34	-1.500718657
nan	nan	92.36	-1.522817202
nan	nan	92.38	-1.553842323
nan	nan	92.4	-1.594427647
nan	nan	92.42	-1.629281283
nan	nan	92.44	-1.647772044
nan	nan	92.46	-1.656804007
nan	nan	92.48	-1.685974973
nan	nan	92.5	-1.696934041
nan	nan	92.52	-1.731440134
nan	nan	92.54	-1.759944999
nan	nan	92.56	-1.789273936
nan	nan	92.58	-1.804288542
nan	nan	92.6	-1.818506479
nan	nan	92.62	-1.850319032
nan	nan	92.64	-1.863674902
nan	nan	92.66	-1.890279028
nan	nan	92.68	-1.915508713
nan	nan	92.7	-1.935558258
nan	nan	92.72	-1.955846357
nan	nan	92.74	-1.969199747
nan	nan	92.76	-1.993867729
nan	nan	92.78	-2.013398541
nan	nan	92.8	-2.029972696
nan	nan	92.82	-2.057875449
nan	nan	92.84	-2.079869867
nan	nan	92.86	-2.099648866
nan	nan	92.88	-2.126418092
nan	nan	92.9	-2.154192212
nan	nan	92.92	-2.181878349
nan	nan	92.94	-2.208435689
nan	nan	92.96	-2.232021687
nan	nan	92.98	-2.257055342
nan	nan	93	-2.268619157
nan	nan	93.02	-2.291766339
nan	nan	93.04	-2.314248731
nan	nan	93.06	-2.341747493
nan	nan	93.08	-2.370323296
nan	nan	93.1	-2.401958872
nan	nan	93.12	-2.428410787
nan	nan	93.14	-2.454123748
nan	nan	93.16	-2.488994707
nan	nan	93.18	-2.514615797
nan	nan	93.2	-2.526559591
nan	nan	93.22	-2.54938793
nan	nan	93.24	-2.561446607
nan	nan	93.26	-2.575148455
nan	nan	93.28	-2.586985751
nan	nan	93.3	-2.609872824
nan	nan	93.32	-2.640176154
nan	nan	93.34	-2.665157502
nan	nan	93.36	-2.688226453
nan	nan	93.38	-2.72768676
nan	nan	93.4	-2.749599275
nan	nan	93.42	-2.773544897
nan	nan	93.44	-2.794994851
nan	nan	93.46	-2.81565204
nan	nan	93.48	-2.817547157
nan	nan	93.5	-2.832957061
nan	nan	93.52	-2.866436328
nan	nan	93.54	-2.870028206
nan	nan	93.56	-2.893156069
nan	nan	93.58	-2.90510036
nan	nan	93.6	-2.935985126
nan	nan	93.62	-2.951218258
nan	nan	93.64	-2.974552464
nan	nan	93.66	-2.997278995
nan	nan	93.68	-3.023441805
nan	nan	93.7	-3.030685599
nan	nan	93.72	-3.047281888
nan	nan	93.74	-3.068574294
nan	nan	93.76	-3.081060417
nan	nan	93.78	-3.093924668
nan	nan	93.8	-3.119584817
nan	nan	93.82	-3.134944288
nan	nan	93.84	-3.144222189
nan	nan	93.86	-3.163483878
nan	nan	93.88	-3.172188588
nan	nan	93.9	-3.19348667
nan	nan	93.92	-3.204183616
nan	nan	93.94	-3.212544689
nan	nan	93.96	-3.221280829
nan	nan	93.98	-3.224354878
nan	nan	94	-3.232846403
nan	nan	94.02	-3.238278061
nan	nan	94.04	-3.243290342
nan	nan	94.06	-3.247904849
nan	nan	94.08	-3.2635572
nan	nan	94.1	-3.283011359
nan	nan	94.12	-3.287784411
nan	nan	94.14	-3.307623823
nan	nan	94.16	-3.317816135
nan	nan	94.18	-3.338074667
nan	nan	94.2	-3.350795504
nan	nan	94.22	-3.356735762
nan	nan	94.24	-3.366691267
nan	nan	94.26	-3.376067832
nan	nan	94.28	-3.378090103
nan	nan	94.3	-3.384487357
nan	nan	94.32	-3.380129743
nan	nan	94.34	-3.377643839
nan	nan	94.36	-3.379623086
nan	nan	94.38	-3.374625663
nan	nan	94.4	-3.363061226
nan	nan	94.42	-3.356022838
nan	nan	94.44	-3.356741086
nan	nan	94.46	-3.357290168
nan	nan	94.48	-3.350385527
nan	nan	94.5	-3.346728094
nan	nan	94.52	-3.349422321
nan	nan	94.54	-3.360347745
nan	nan	94.56	-3.36001271
nan	nan	94.58	-3.355686349
nan	nan	94.6	-3.362943178
nan	nan	94.62	-3.366912376
nan	nan	94.64	-3.368419292
nan	nan	94.66	-3.372534537
nan	nan	94.68	-3.368909546
nan	nan	94.7	-3.369262441
nan	nan	94.72	-3.358614204
nan	nan	94.74	-3.352113744
nan	nan	94.76	-3.340059045
nan	nan	94.78	-3.31196661
nan	nan	94.8	-3.30560294
nan	nan	94.82	-3.291421189
nan	nan	94.84	-3.279579948
nan	nan	94.86	-3.250681412
nan	nan	94.88	-3.244966951
nan	nan	94.9	-3.239572774
nan	nan	94.92	-3.224998424
nan	nan	94.94	-3.20897814
nan	nan	94.96	-3.192920843
nan	nan	94.98	-3.185695626
nan	nan	95	-3.168883654
nan	nan	95.02	-3.15604566
nan	nan	95.04	-3.148920814
nan	nan	95.06	-3.129851898
nan	nan	95.08	-3.115588506
nan	nan	95.1	-3.109909618
nan	nan	95.12	-3.084656969
nan	nan	95.14	-3.07255124
nan	nan	95.16	-3.049595058
nan	nan	95.18	-3.03876792
nan	nan	95.2	-3.010232158
nan	nan	95.22	-2.988436919
nan	nan	95.24	-2.960957198
nan	nan	95.26	-2.935354054
nan	nan	95.28	-2.916941674
nan	nan	95.3	-2.881276438
nan	nan	95.32	-2.860471714
nan	nan	95.34	-2.829079378
nan	nan	95.36	-2.802022938
nan	nan	95.38	-2.782831638
nan	nan	95.4	-2.761161742
nan	nan	95.42	-2.74077024
nan	nan	95.44	-2.732756529
nan	nan	95.46	-2.702216915
nan	nan	95.48	-2.676883098
nan	nan	95.5	-2.640038496
nan	nan	95.52	-2.605626862
nan	nan	95.54	-2.567056734
nan	nan	95.56	-2.530139657
nan	nan	95.58	-2.502454378
nan	nan	95.6	-2.477477066
nan	nan	95.62	-2.450692122
nan	nan	95.64	-2.418521954
nan	nan	95.66	-2.386121861
nan	nan	95.68	-2.347497138
nan	nan	95.7	-2.30060578
nan	nan	95.72	-2.260656017
nan	nan	95.74	-2.224630646
nan	nan	95.76	-2.189712667
nan	nan	95.78	-2.168821006
nan	nan	95.8	-2.148106893
nan	nan	95.82	-2.116820542
nan	nan	95.84	-2.074005611
nan	nan	95.86	-2.018793573
nan	nan	95.88	-1.977861815
nan	nan	95.9	-1.946029634
nan	nan	95.92	-1.921380009
nan	nan	95.94	-1.88980092
nan	nan	95.96	-1.846850457
nan	nan	95.98	-1.801997325
nan	nan	96	-1.758316295
nan	nan	96.02	-1.722870164
nan	nan	96.04	-1.7070672
nan	nan	96.06	-1.68641661
nan	nan	96.08	-1.65049298
nan	nan	96.1	-1.579078805
nan	nan	96.12	-1.499629109
nan	nan	96.14	-1.437188851
nan	nan	96.16	-1.435457943
nan	nan	96.18	-1.436269647
nan	nan	96.2	-1.426429571
nan	nan	96.22	-1.376696837
nan	nan	96.24	-1.280680087
nan	nan	96.26	-1.200903609
nan	nan	96.28	-1.173430522
nan	nan	96.3	-1.172575879
nan	nan	96.32	-1.17086496
nan	nan	96.34	-1.141819955
nan	nan	96.36	-1.076583767
nan	nan	96.38	-1.001943884
nan	nan	96.4	-0.940291291
nan	nan	96.42	-0.918684433
nan	nan	96.44	-0.932455312
nan	nan	96.46	-0.931806719
nan	nan	96.48	-0.854157895
nan	nan	96.5	-0.77890534
nan	nan	96.52	-0.726862254
nan	nan	96.54	-0.739267665
nan	nan	96.56	-0.731499633
nan	nan	96.58	-0.680009985
nan	nan	96.6	-0.621481793
nan	nan	96.62	-0.596495004
nan	nan	96.64	-0.612643727
nan	nan	96.66	-0.554337915
nan	nan	96.68	-0.475117651
nan	nan	96.7	-0.485871743
nan	nan	96.72	-0.548411593
nan	nan	96.74	-0.477796754
nan	nan	96.76	-0.33217646
nan	nan	96.78	-0.329048755
nan	nan	96.8	-0.427206235
nan	nan	96.82	-0.408094929
nan	nan	96.84	-0.283367236
nan	nan	96.86	-0.236238791
nan	nan	96.88	-0.325093959
nan	nan	96.9	-0.333041578
nan	nan	96.92	-0.239382607
nan	nan	96.94	-0.209133671
nan	nan	96.96	-0.213137696
nan	nan	96.98	-0.188194871
nan	nan	97	-0.211215219
nan	nan	97.02	-0.208364405
nan	nan	97.04	-0.13283097
nan	nan	97.06	-0.098009294
nan	nan	97.08	-0.178572854
nan	nan	97.1	-0.219203526
nan	nan	97.12	-0.104384013
nan	nan	97.14	-0.069529484
nan	nan	97.16	-0.168688051
nan	nan	97.18	-0.21150374
nan	nan	97.2	-0.052831681
nan	nan	97.22	-0.021172457
nan	nan	97.24	-0.198457838
nan	nan	97.26	-0.205454242
nan	nan	97.28	-0.021833217
nan	nan	97.3	-0.044706126
nan	nan	97.32	-0.20896103
nan	nan	97.34	-0.147508937
nan	nan	97.36	0.014666177
nan	nan	97.38	-0.14449167
nan	nan	97.4	-0.256874983
nan	nan	97.42	-0.057921075
nan	nan	97.44	-0.029109205
nan	nan	97.46	-0.228780519
nan	nan	97.48	-0.167865223
nan	nan	97.5	0.023887248
nan	nan	97.52	-0.19576866
nan	nan	97.54	-0.236651894
nan	nan	97.56	-0.048115892
nan	nan	97.58	-0.153176934
nan	nan	97.6	-0.24370487
nan	nan	97.62	-0.145372028
nan	nan	97.64	-0.204819445
nan	nan	97.66	-0.236334889
nan	nan	97.68	-0.201652171
nan	nan	97.7	-0.276694541
nan	nan	97.72	-0.235103769
nan	nan	97.74	-0.233657243
nan	nan	97.76	-0.432771389
nan	nan	97.78	-0.282333395
nan	nan	97.8	-0.302557755
nan	nan	97.82	-0.600001914
nan	nan	97.84	-0.357075362
nan	nan	97.86	-0.395891982
nan	nan	97.88	-0.676982358
nan	nan	97.9	-0.450427814
nan	nan	97.92	-0.482876055
nan	nan	97.94	-0.79200637
nan	nan	97.96	-0.567773768
nan	nan	97.98	-0.649866417
nan	nan	98	-0.908666051
nan	nan	98.02	-0.745765132
nan	nan	98.04	-0.85817075
nan	nan	98.06	-1.05801918
nan	nan	98.08	-0.880105922
nan	nan	98.1	-1.014524465
nan	nan	98.12	-1.113091682
nan	nan	98.14	-1.0432394
nan	nan	98.16	-1.187931944
nan	nan	98.18	-1.220068328
nan	nan	98.2	-1.188704794
nan	nan	98.22	-1.289418338
nan	nan	98.24	-1.327662363
nan	nan	98.26	-1.313562877
nan	nan	98.28	-1.363771839
nan	nan	98.3	-1.373264909
nan	nan	98.32	-1.324940806
nan	nan	98.34	-1.39116362
nan	nan	98.36	-1.373356189
nan	nan	98.38	-1.304589641
nan	nan	98.4	-1.393466584
nan	nan	98.42	-1.355729223
nan	nan	98.44	-1.307785627
nan	nan	98.46	-1.312051381
nan	nan	98.48	-1.248433424
nan	nan	98.5	-1.180366011
nan	nan	98.52	-1.176197796
nan	nan	98.54	-1.146654674
nan	nan	98.56	-1.007724135
nan	nan	98.58	-0.939685341
nan	nan	98.6	-0.935000996
nan	nan	98.62	-0.733175822
nan	nan	98.64	-0.7599672
nan	nan	98.66	-0.732660198
nan	nan	98.68	-0.534019699
nan	nan	98.7	-0.534037099
nan	nan	98.72	-0.516303737
nan	nan	98.74	-0.379000867
nan	nan	98.76	-0.357045408
nan	nan	98.78	-0.284864046
nan	nan	98.8	-0.232481363
nan	nan	98.82	-0.218570124
nan	nan	98.84	-0.132758678
nan	nan	98.86	-0.165463288
nan	nan	98.88	-0.174872975
nan	nan	98.9	-0.09534652
nan	nan	98.92	-0.141061526
nan	nan	98.94	-0.202261779
nan	nan	98.96	-0.100605756
nan	nan	98.98	-0.068336643
nan	nan	99	-0.15431095
nan	nan	99.02	-0.154410061
nan	nan	99.04	-0.075289137
nan	nan	99.06	-0.13984062
nan	nan	99.08	-0.176576854
nan	nan	99.1	-0.124259521
nan	nan	99.12	-0.126616514
nan	nan	99.14	-0.172436852
nan	nan	99.16	-0.165542347
nan	nan	99.18	-0.140902736
nan	nan	99.2	-0.170496656
nan	nan	99.22	-0.172763402
nan	nan	99.24	-0.105649846
nan	nan	99.26	-0.129604163
nan	nan	99.28	-0.176022392
nan	nan	99.3	-0.145483312
nan	nan	99.32	-0.128238081
nan	nan	99.34	-0.168117491
nan	nan	99.36	-0.187521937
nan	nan	99.38	-0.152614525
nan	nan	99.4	-0.140494424
nan	nan	99.42	-0.199270423
nan	nan	99.44	-0.211848979
nan	nan	99.46	-0.174491329
nan	nan	99.48	-0.181130675
nan	nan	99.5	-0.190873957
nan	nan	99.52	-0.222348824
nan	nan	99.54	-0.231351705
nan	nan	99.56	-0.244764957
nan	nan	99.58	-0.234035983
nan	nan	99.6	-0.253680492
nan	nan	99.62	-0.297476031
nan	nan	99.64	-0.32772072
nan	nan	99.66	-0.318062452
nan	nan	99.68	-0.320169294
nan	nan	99.7	-0.332166381
nan	nan	99.72	-0.393004408
nan	nan	99.74	-0.433802344
nan	nan	99.76	-0.488332558
nan	nan	99.78	-0.576180285
nan	nan	99.8	-0.562630487
nan	nan	99.82	-0.547846115
nan	nan	99.84	-0.605723829
nan	nan	99.86	-0.731236929
nan	nan	99.88	-0.850008806
nan	nan	99.9	-0.918481395
nan	nan	99.92	-0.963029868
nan	nan	99.94	-1.016552752
nan	nan	99.96	-1.074906357
nan	nan	99.98	-1.194959893
nan	nan	100	-1.323384706


==> Data/taps.txt <==
fall_dI	fallTap1	fallTap2	fallTap3	rise_dI	riseTap1	riseTap2
45.5	0.251635416	0.320493204	0.101961963	0.04	0	0
45.5	0.314944377	0.284097116	0.076471472	0.04	0	0
45.46	0.318159091	0.383814679	0.076471472	0.21	2.334736414	0.480321312
45.25	0.455815571	0.172268668	0.101961963	0.21	1.073748718	0.480321312
45.25	0.282899063	0.216406779	0.101961963	0.25	2.354059301	0.484838225
45	0.436690034	0.320279043	0.096863865	0.25	2.658899012	1.237571179
45	0.45054413	0.450386727	0.096863865	0.25	1.159255853	0.141481455
45	0.105346282	0.317096712	0.076471472	0.25	0	0
45	0.2799	0.1717	0.102	0.25	2.220050626	0.107745857
44.96	0.32	0.28	0.1	0.25	2.334736414	0.112068611
44.75	0.272147823	0.198075247	0.101961963	0.25	0	0
44.75	0.292842814	0.250895313	0.101961963	0.25	2.453099188	0.508067991
44.5	0.3306	0.19	0.08	0.46	1.124972278	0.112068611
44.5	0.282088369	0.241343297	0.101961963	0.46	2.248697591	0.460270923
44	0.282581719	0.323210034	0.101961963	0.5	1.060747237	0.491558855
44	0.32	0.28	0.1	0.5	2.309219064	0.111110909
43.96	0.2748	0.3226	0.102	0.5	0	0
43.75	0.292728272	0.240762235	0.101961963	0.5	1.432008769	0.474364152
43.75	0.288534101	0.237854673	0.101961963	0.5	2.552915481	0.277777271
43.5	0.2	0.24	0.102	1	0	0
43.5	0.474966739	0.178342397	0.101961963	1	0	0
42.5	0.290352409	0.203376226	0.101961963	1.1	2.767328301	0.497092079
42.5	0.28	0.25	0.1	1.35	2.632650496	1.224767135
42.46	0.285313558	0.323436425	0.101961963	1.5	2.611838376	1.214619346
42.25	0.307613888	0.228231365	0.101961963	1.5	2.358374947	0.485847738
42.25	0.4897	0.2406	0.102	1.5	2.611838376	1.214619346
42	0.35626104	0.187055484	0.101961963	1.85	2.315572136	0.475846479
42	0.286964889	0.25884266	0.101961963	2.5	2.84129142	1.145900432
41	0.281247446	0.25588302	0.101961963	2.5	0	0
41	NaN	NaN	NaN	2.6	2.228198029	0.455508911
40.96	0.390853982	0.389606139	0.076471472	2.85	0	0
40.75	0.331075149	0.214560681	0.101961963	3	2.40299994	1.113012977
40.75	0.331075149	0.264468033	0.101961963	3	0	0
40.5	0.25	0.22	0.1	3.2	2.159887204	0.439683557
40.5	0.368	0.192	0.08	3.5	0	0
39.9	0.319546492	0.259202568	0.101961963	4	2.074584308	0.420017039
39.9	0.306498168	0.325126771	0.101961963	4.1	2.063216143	0.417404293
39.86	0.3216	0.2393	0.102	4.2	2.050031994	0.414376624
39.65	0.331020325	0.24218749	0.101961963	4.3	0	0
39.65	0.326277511	0.263791725	0.101961963	4.5	0	0
39.4	0.361366797	0.127776335	0.093218246	4.7	1.999963239	0.402902775
39.4	0.270133261	0.227458367	0.101961963	5.1	1.960071986	0.393789018
39.4	0.15	0.12	0	5.35	0.865830255	0.395686282
38.9	0.178	0.15	0	5.35	1.087795478	0.387290586
37.9	0.15	0.15	0	5.6	0.8	0.35
36.4	0.02308472	0.036244917	0.025	5.6	0.745041021	0.330317819
35.2	0.371122097	0.26759827	0.129230947	5.6	1.910449969	0.382487235
35.2	0.367973446	0.162166439	0.101961963	5.8	1.146540781	0.377743457
35.16	0.650907587	0.39920781	0.096863865	5.85	0	0
34.95	0.406186127	0.173020292	0.106090602	5.85	1.457581391	0.217816205
34.95	0.381186127	0.222740024	0.101961963	5.85	0.75	0.31
34.9	0.15	0.15	0	6.05	1.620821599	0.235139278
34.7	0.44	0.18	0.102	6.06	0.8859	0.2901
34.7	0.389631834	0.226887722	0.101961963	6.1	0.668350595	0.300064568
33.85	0.321154204	0.208565946	0.101961963	6.1	0.845513953	0.276501233
33.85	0.32	0.219	0.102	6.7	1.087584294	0.357857649
33.81	0.36994553	0.329609286	0.101961963	6.8	0	0
33.8	0.15	0.15	0	6.9	0.782245695	0.355008481
33.6	0.359435601	0.215563446	0.101961963	7.15	1.498147688	0.52355411
33.6	0.449996687	0.22770599	0.101961963	7.3	1.172436184	0.386485859
33.35	0.396989479	0.17286712	0.101961963	7.8	0	0
33.35	0.396989479	0.17286712	0.101961963	7.9	0	0
32.5	0	0	0	8.65	0.721958804	0.325851736
32	0	0.081717639	0	8.8	0	0
32	0.547554923	0.357054579	0.166554234	8.9	0.7110481	0.314887452
32	0.730399998	0.427854039	0.120602923	9	0.884309956	0.313254287
31.96	0.401218449	0.357008733	0.12960509	9.65	0.680676039	0.305981328
31.75	0.48263454	0.241532799	0.101961963	9.8	1.017100358	0.334118352
31.75	0.420262463	0.275329751	0.123974606	10	1.520903551	0.295224262
31.5	0.785514543	0.197166052	0.08681014	10.15	0	0
31.5	0.416998981	0.180174028	0.101961963	10.15	0.662944502	0.297471755
31	0.4177	0.2406	0.102	10.3	0.024973782	0.025
31	0.4036	0.3317	0.102	10.5	0.649619807	0.287049673
31	0.15	0.15	0	11	0	0
30.96	0.28460033	0.342869592	0.076471472	11.15	0	0
30.75	0.702021675	0.247808254	0.101961963	11.2	0.616841485	0.275420351
30.75	0.529021113	0.293778721	0.018759838	11.4	0.616215586	0.075784734
30.5	0.503450412	0.25027374	0.101961963	11.5	0	0
30.5	0.221	0.246	0.102	11.65	0.025	0
29.5	0.1	0	0	12	0.596518633	0.074069992
29.1	0.15	0.15	0	12.25	0.572780447	0.254450948
28.5	0.779115886	0.252261847	0.126971624	12.5	0.595189374	0.208808023
28.5	0.784579581	0.484458112	0.096863865	12.5	0.511411649	0.213418554
28.46	0.744628942	0.484413443	0.122961277	12.5	0.781143656	0.254957096
28.25	0.2820871	0.270114614	0.103004134	12.65	0.033839571	0
28.25	0.459848588	0.352150933	0.101961963	12.75	0.6067813	0.212975105
28	0	0	0	12.75	0.987709819	0.218130886
28	0.47	0.22	0.08	12.96	0.907816395	0.296414967
28	0.46653301	0.264041234	0	13	0.760022981	0.247897481
27.75	0.15	0.15	0	13	0.532300208	0.18623611
27.15	0	0	0	13	0.587757874	0.182212808
26.9	0	0	0	13	0.563551814	0.071162022
26.65	0	0	0	13.5	0.739473371	0.241033344
25.9	0.15	0.15	0	13.65	0	0
25.65	0	0	0	14	0.531866692	0.068319339
24.9	0.15	0.15	0	14	0.531327015	0.068270495
24.2	0.429026961	0.27376095	0.101961963	14.5	0	0
24.2	0.373902275	0.417735087	0.133920928	15.5	0.024995508	0.025020142
24.16	0.49850159	0.376911296	0.101961963	15.5	0.484932487	0.212980557
24.15	0	0	0	15.5	0.487895322	0.064289793
23.95	0.505036285	0.282945777	0.101961963	15.7	0.506987644	0.088740393
23.95	0.376027118	0.290863847	0.101961963	16.5	0.431505096	0.201973253
23.7	0.537235625	0.297348627	0.101961962	16.8	1.070957598	0.198227484
23.7	0.388095098	0.275660586	0.101961963	16.85	0.448924391	0.196125759
22.65	0	0	0	17	0.448013819	0.195700705
22.4	0.15	0.15	0	17.85	0.437586338	0.152367487
22.2	0	0	0	17.85	0.74758683	0.201902946
21.55	0	0	0	18	0.418129201	0.057667311
21.3	0	0	0	18.1	0.418129201	0.181784165
20.85	0	0	0	18.1	0.472113712	0.152209107
20.8	0	0	0	18.1	0.722179904	0.2
19.8	0	0	0	18.3	0.991660964	0.18164519
19	0	0	0	18.31	0.679698522	0.213389767
18.35	0.574654944	0.220611688	0.101961849	18.35	0.432642898	0.139186572
18.35	0.663505493	NaN	0.101961849	18.35	0.806263393	0.165137295
18.31	0.595933914	0.324473958	0.101961923	19	0.045583486	0.024999237
18.3	0	0	0	19.8	0.91823567	0.166450052
18.1	0.676464709	0.334372379	0.101961536	20.8	0.3605	0.0519
18.1	0.676464709	0.334372379	0.101961536	20.85	0.355080058	0.152652986
18.1	0.15	0.15	0	21.3	0.350424641	0.150515321
18	0	0	0	21.55	0.343381364	0.147284911
17.85	0.622301237	0.252389419	0.10196176	22.2	0.328714002	0.140572375
17.85	0.631056099	0.341297755	0.101960994	22.4	0.327049678	0.048502342
17	0	0	0	22.65	0.3224	0.1401
16.85	0	0	0	23.7	0.30056079	0.103699291
16.8	0	0	0	23.7	0.536726718	0.159000973
16.5	0	0	0	23.95	0.540332828	0.17940625
15.7	0	0	0	23.95	0.647769083	0.128794385
15.5	0	0	0	24.15	0.251026708	0.15333386
15.5	0	0	0	24.16	0.504725314	0.152188577
15.5	0	0	0	24.2	0.569821001	0.096820164
14.5	0	0	0	24.2	0.504725314	0.152188577
14	0	0	0	24.9	0.276608757	0.119703192
14	0.011600891	0.025	0.025008985	25.65	0.271875891	0.114762512
13.65	0	0	0	25.9	0	0
13.5	0	0	0	26.65	0	0
13	0	0	0	26.9	0.204083815	0.065310175
13	0.835270211	0.339473118	0.101909091	27.15	0.122348069	0.065114299
13	0.75174319	0.377192354	0.101909091	27.75	0.42158536	0.103807194
13	0	0	0	28	0.280472805	0.2
12.96	0.920437055	0.561375757	0.202314459	28	0.283322599	0.126426929
12.75	0.796434398	0.252024874	0.101764322	28	0.519479048	0.039854289
12.75	0.884927109	0.38984736	0.101764322	28.25	0.362529077	0.134947081
12.65	0	0	0	28.25	0.266306279	0.084664406
12.5	0	0	0	28.46	0.440128478	0.072209764
12.5	0.739569144	0.291874293	0.101832017	28.5	0.25596847	0.081299127
12.5	0.825525178	0.397921711	0.10151432	28.5	0.447034279	0.073497786
12.25	0.22931144	0.176624971	0.098806291	29.1	0.222820492	0.095918155
12	0	0	0	29.5	0.551340993	0.093262237
11.65	0.778092397	0.30462247	0.101099407	30.5	0.798	0.33
11.5	0	0	0	30.5	0.179673997	0.138612694
11.4	0	0	0	30.75	0.481132291	0.029829887
11.2	0	0	0	30.75	0.444991989	0.073116589
11.15	1.370811637	0.259278787	0.08599759	30.96	0.409410565	0.066514188
11	0	0	0	31	0.429379043	0.070210318
10.5	0	0	0	31	0.510518195	0.085460585
10.3	0	0	0	31	0.404935939	0.065689249
10.15	1.155943623	0.259844215	0.064987317	31.5	0.165826702	0.070870572
10.15	0	0	0	31.5	0.266658515	0.1381
10	0	0	0	31.75	0.367655938	0.106195357
9.8	0	0	0	31.75	0.422359007	0.068908207
9.65	0	0.006606414	0.025042466	31.96	0.388587309	0.062685821
9	0	0	0	32	0.40754016	0.066169212
8.9	0	0	0	32	0.264463498	0.080625524
8.8	0	0	0	32	0.31696392	0.089729572
8.65	0.910494883	0.260694671	0.025158758	32.5	0.1928	0.08
7.9	0	0	0	33.35	0.334561309	0.176458022
7.8	0	0	0	33.35	0.45	0.08
7.3	0.1	0.1	0	33.6	0.431823117	0.159013008
7.15	0	0	0	33.6	0.39360154	0.063605203
6.9	0.15	0.12	0	33.8	0.213043683	0.178038821
6.8	0	0	0	33.81	0.306684383	0.086432208
6.7	0	0	0	33.85	0.31493849	0.089078712
6.1	0.894287306	0.375844278	0.092539558	33.85	0.360805156	0.216080521
6.1	0.856214372	0.440233505	0.078068097	34.7	0.366466341	0.219934796
6.06	1.423832956	0.44944131	0.057670647	34.7	0.381185479	0.229993516
6.05	0	0	0	34.9	0.1383	0.0264
5.85	0.927688287	0.353231344	0.014265466	34.95	0.429852399	0.146928491
5.85	0.904673657	0.461118601	0.029976715	34.95	0.367138176	0.220392736
5.85	0	0	0	35.16	0.33654682	0.199659041
5.8	0.32	0.28	0.1	35.2	0.236673654	0.205772485
5.6	0	0	0	35.2	0.33654682	0.199659041
5.6	1.35	0.45	0	36.4	0.379791675	0.061076995
5.6	1.1786733	0.295721753	0.006325054	37.9	0.351670859	0.05596773
5.35	0	0	0	38.9	0.334090154	0.052801272
5.35	0	0	0	39.4	0.348273573	0.093874639
5.1	0	0	0	39.4	0.208489888	0
4.7	0	0	0	39.4	0.299320492	0.046606279
4.5	0	0	0	39.65	0.214389951	0.082051764
4.3	0	0	0	39.65	0.288290046	0.044660761
4.2	1.040106904	0.388939267	0.000229079	39.86	0.224628325	0.060688874
4.1	0	0	0	39.9	0.251002152	0.10424522
4	1.047359254	0.521628307	0.000176722	39.9	0.289268618	0.117068184
3.5	0	0	0	40.5	0	0
3.2	0	0	0	40.5	0.262461922	0.053885747
3	0	0	0	40.75	0.2724	0.157
3	0	0	0	40.75	0.272377093	0.041871913
2.85	0	0	0	40.96	0.237416855	0.134339626
2.6	1.091947719	0.540262579	3.72E-05	41	0.256401527	0.14660342
2.5	0	0	0	41	0.249681593	0.142247873
2.5	0	0	0	42	0.257106933	0.045098871
1.85	0	0	0	42	0.153911311	0.115116879
1.5	0	0	0	42.25	0.231850672	0.095923022
1.5	0	0	0	42.25	0.214378115	0.057553813
1.5	0	0	0	42.46	0.240040361	0.13602669
1.35	0	0	0	42.5	0.201804327	0.053735851
1.1	0	0	0	42.5	0.237416855	0.0358239
1	0	0	0	43.5	0.202544932	0.053959857
1	0	0	0	43.5	0.222167857	0.04778503
0.5	1.115544917	0.550075356	1.67E-05	43.75	0.198504972	0.052739273
0.5	0	0	0	43.75	0.13589552	0.052739273
0.5	1.114948817	0.549827877	1.70E-05	43.96	0.19804397	0.109338778
0.5	0	0	0	44	0.219837861	0.032827129
0.5	0	0	0	44	0.219837861	0.032827129
0.46	1.438439436	0.895042821	0.351646206	44.5	0.18526292	0.178749669
0.46	1.719227393	0.569782825	1.34E-05	44.5	0.210161359	0.064903655
0.25	0	0	0	44.75	0.221860383	0.124388672
0.25	0	0	0	44.75	0.221860383	0.033170313
0.25	0	0	0	44.96	0.159921865	0.041261109
0.25	0	0	0	45	0	0.2
0.25	0	0	0	45	0.177520581	0.046454827
0.25	0	0	0	45	0.216243671	0.120818705
0.25	1.310599862	0.560066361	7.51E-06	45	0.208847742	0.030969885
0.25	1.139652054	0.560066361	7.51E-06	45.25	0.183638867	0.048277248
0.21	1.116738072	0.550570646	1.61E-05	45.25	0.205433233	0.113983206
0.21	1.108412709	0.547112954	2.12E-05	45.46	0.183044681	0.099984095
0.04	0.8	0.35	0	45.5	0.203560464	0.112803923
0.04	0	0	0	45.5	0.200815488	0.088


==> TikzFigures/phaseFilter2.tikz <==
\begin{tikzpicture}
\begin{axis}[
width=\linewidth,
ylabel={Frequency Offset (GHz)},
ylabel near ticks,
%ytick distance=5,
ymax=20,
ymin=-20,
xmax = 40,
xmin = 0,
%grid=major,
   ]
\addplot+[only marks,mark=o,mark options={Set1-A,line width=.1}]
table[x={X1},y={Y1}] {Data/phase_u1.txt};
%\addlegendentry{Increasing I}

\addplot+[only marks,mark=square,mark options={Set1-B,line width=.1}]
table[x={X2},y={Y2}] {Data/phase_u1.txt};
%\addlegendentry{Decreasing I}


%\draw[dashed,black] 
%(axis cs:0, 9.1)--(axis cs:48, 9.1) node[pos=.7,anchor=south] {AWG limit};

%\node[] at (axis cs: 45,11) {(b)};

\end{axis}
\end{tikzpicture}
